Tables of internal conversion coefficients for superheavy elements

The internal conversion coefficients for the elements 104 <= Z <= 126 are presented.

==> 104.txt <==
              ZZZZZZ           1  000     4
                  Z           11 0   0   4
                 Z     ===   1 1 0   0  4  4
                Z      ===  1  1 0   0 444444
               Z               1 0   0     4
              ZZZZZZ           1  000      4

Evaluating total, the following occupation numbers were assumed

 K   2,   L1   2,   L2   2,   L3   4,   M1   2,   M2   2,   
M3   4,   M4   4,   M5   6,   N1   2,   N2   2,   N3   4,   
N4   4,   N5   6,   N6   6,   N7   8,   O1   2,   O2   2,   
O3   4,   O4   4,   O5   6,   O6   6,   O7   8,   P1   2,   
P2   2,   P3   4,   P4   2,   Q1   2,   

Multipolarity E1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     5.727E-01  1.095E+00
  15.00     ***        ***        ***        ***     3.545E-01  6.630E-01
  20.00     ***        ***        ***        ***     2.343E-01  4.093E-01
  30.00     ***        ***        ***     1.285E+00  1.212E-01  1.842E-01
  40.00     ***     2.543E-01  5.093E-01  5.582E-01  7.243E-02  9.777E-02
  50.00     ***     1.788E-01  2.915E-01  2.869E-01  4.790E-02  5.842E-02
  70.00     ***     9.875E-02  1.207E-01  1.030E-01  2.507E-02  2.597E-02
 100.00     ***     5.037E-02  4.661E-02  3.434E-02  1.229E-02  1.061E-02
 150.00     ***     2.259E-02  1.561E-02  9.769E-03  5.404E-03  3.751E-03
 200.00  9.051E-02  1.273E-02  7.217E-03  4.012E-03  3.025E-03  1.786E-03
 300.00  3.986E-02  5.812E-03  2.493E-03  1.174E-03  1.381E-03  6.397E-04
 400.00  2.287E-02  3.471E-03  1.218E-03  5.076E-04  8.214E-04  3.169E-04
 500.00  1.542E-02  2.338E-03  7.013E-04  2.658E-04  5.526E-04  1.841E-04
 600.00  1.117E-02  1.738E-03  4.584E-04  1.613E-04  4.120E-04  1.215E-04
 800.00  6.957E-03  1.100E-03  2.376E-04  7.478E-05  2.613E-04  6.365E-05
1000.00  4.916E-03  7.643E-04  1.421E-04  4.138E-05  1.814E-04  3.821E-05

Multipolarity E2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     5.652E+03  2.845E+05
  15.00     ***        ***        ***        ***     1.016E+03  3.896E+04
  20.00     ***        ***        ***        ***     3.027E+02  9.599E+03
  30.00     ***        ***        ***     3.831E+03  5.514E+01  1.356E+03
  40.00     ***     4.652E+01  1.207E+03  9.066E+02  1.644E+01  3.419E+02
  50.00     ***     1.873E+01  4.217E+02  2.963E+02  6.491E+00  1.193E+02
  70.00     ***     4.738E+00  8.782E+01  5.507E+01  1.635E+00  2.498E+01
 100.00     ***     1.182E+00  1.738E+01  9.380E+00  4.005E-01  4.926E+00
 150.00     ***     2.838E-01  2.907E+00  1.274E+00  9.165E-02  8.222E-01
 200.00  1.214E-01  1.167E-01  8.511E-01  3.131E-01  3.574E-02  2.401E-01
 300.00  9.165E-02  3.932E-02  1.615E-01  4.491E-02  1.119E-02  4.560E-02
 400.00  6.264E-02  2.018E-02  5.314E-02  1.183E-02  5.465E-03  1.492E-02
 500.00  4.579E-02  1.235E-02  2.291E-02  4.252E-03  3.245E-03  6.412E-03
 600.00  3.459E-02  8.563E-03  1.197E-02  1.912E-03  2.213E-03  3.352E-03
 800.00  2.230E-02  4.911E-03  4.455E-03  5.629E-04  1.242E-03  1.246E-03
1000.00  1.584E-02  3.183E-03  2.104E-03  2.236E-04  7.928E-04  5.866E-04

Multipolarity E3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     2.638E+05  1.142E+08
  15.00     ***        ***        ***        ***     4.712E+04  8.853E+06
  20.00     ***        ***        ***        ***     1.338E+04  1.498E+06
  30.00     ***        ***        ***     2.155E+05  2.178E+03  1.293E+05
  40.00     ***     6.916E+02  5.310E+04  3.915E+04  5.827E+02  2.354E+04
  50.00     ***     3.439E+02  1.605E+04  1.040E+04  2.083E+02  6.459E+03
  70.00     ***     9.273E+01  2.633E+03  1.415E+03  4.395E+01  9.578E+02
 100.00     ***     2.073E+01  3.982E+02  1.732E+02  8.534E+00  1.337E+02
 150.00     ***     3.776E+00  4.872E+01  1.622E+01  1.403E+00  1.542E+01
 200.00  1.624E-01  1.195E+00  1.143E+01  3.079E+00  4.159E-01  3.516E+00
 300.00  2.075E-01  2.712E-01  1.610E+00  3.112E-01  8.654E-02  4.823E-01
 400.00  1.527E-01  1.071E-01  4.339E-01  6.495E-02  3.206E-02  1.276E-01
 500.00  1.117E-01  5.470E-02  1.618E-01  1.975E-02  1.567E-02  4.706E-02
 600.00  8.299E-02  3.326E-02  7.557E-02  7.820E-03  9.263E-03  2.189E-02
 800.00  5.137E-02  1.598E-02  2.392E-02  1.921E-03  4.283E-03  6.873E-03
1000.00  3.529E-02  9.258E-03  1.009E-02  6.743E-04  2.417E-03  2.875E-03

Multipolarity E4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     2.978E+06  7.489E+09
  15.00     ***        ***        ***        ***     9.550E+05  4.895E+08
  20.00     ***        ***        ***        ***     2.940E+05  7.021E+07
  30.00     ***        ***        ***     3.180E+06  4.625E+04  4.642E+06
  40.00     ***     4.043E+03  6.326E+05  6.451E+05  1.139E+04  6.895E+05
  50.00     ***     3.019E+03  2.197E+05  1.669E+05  3.733E+03  1.606E+05
  70.00     ***     9.568E+02  3.567E+04  1.989E+04  6.704E+02  1.850E+04
 100.00     ***     2.049E+02  4.716E+03  1.983E+03  1.064E+02  1.968E+03
 150.00     ***     3.132E+01  4.612E+02  1.414E+02  1.345E+01  1.668E+02
 200.00  1.896E-01  8.325E+00  9.083E+01  2.191E+01  3.245E+00  3.073E+01
 300.00  4.224E-01  1.418E+00  9.894E+00  1.671E+00  4.949E-01  3.159E+00
 400.00  3.297E-01  4.529E-01  2.235E+00  2.900E-01  1.466E-01  6.899E-01
 500.00  2.383E-01  1.973E-01  7.312E-01  7.750E-02  6.059E-02  2.212E-01
 600.00  1.722E-01  1.062E-01  3.087E-01  2.792E-02  3.148E-02  9.245E-02
 800.00  1.007E-01  4.300E-02  8.432E-02  6.017E-03  1.212E-02  2.486E-02
1000.00  6.603E-02  2.222E-02  3.208E-02  1.928E-03  6.048E-03  9.341E-03

Multipolarity M1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     2.632E+03  4.025E+02
  15.00     ***        ***        ***        ***     7.858E+02  1.210E+02
  20.00     ***        ***        ***        ***     3.338E+02  5.171E+01
  30.00     ***        ***        ***     1.295E+00  1.000E+02  1.570E+01
  40.00     ***     1.719E+02  2.432E+01  5.403E-01  4.242E+01  6.741E+00
  50.00     ***     8.911E+01  1.274E+01  2.738E-01  2.194E+01  3.527E+00
  70.00     ***     3.296E+01  4.805E+00  9.848E-02  8.156E+00  1.339E+00
 100.00     ***     1.164E+01  1.741E+00  3.363E-02  2.869E+00  4.842E-01
 150.00     ***     3.591E+00  5.562E-01  9.979E-03  8.844E-01  1.546E-01
 200.00  7.846E+00  1.569E+00  2.496E-01  4.228E-03  3.859E-01  6.928E-02
 300.00  2.510E+00  4.961E-01  8.172E-02  1.278E-03  1.223E-01  2.273E-02
 400.00  1.125E+00  2.245E-01  3.773E-02  5.580E-04  5.511E-02  1.045E-02
 500.00  6.167E-01  1.205E-01  2.049E-02  2.918E-04  2.952E-02  5.661E-03
 600.00  3.739E-01  7.383E-02  1.264E-02  1.757E-04  1.812E-02  3.498E-03
 800.00  1.734E-01  3.405E-02  5.849E-03  7.977E-05  8.359E-03  1.620E-03
1000.00  9.646E-02  1.835E-02  3.146E-03  4.316E-05  4.496E-03  8.697E-04

Multipolarity M2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     1.571E+06  5.158E+04
  15.00     ***        ***        ***        ***     2.201E+05  8.721E+03
  20.00     ***        ***        ***        ***     5.543E+04  2.557E+03
  30.00     ***        ***        ***     1.440E+04  8.160E+03  4.761E+02
  40.00     ***     7.028E+03  3.427E+02  3.443E+03  2.137E+03  1.487E+02
  50.00     ***     2.581E+03  1.566E+02  1.132E+03  7.730E+02  6.175E+01
  70.00     ***     5.865E+02  4.739E+01  2.118E+02  1.727E+02  1.695E+01
 100.00     ***     1.294E+02  1.353E+01  3.609E+01  3.706E+01  4.471E+00
 150.00     ***     2.497E+01  3.315E+00  4.842E+00  6.950E+00  1.034E+00
 200.00  1.942E+01  8.186E+00  1.246E+00  1.167E+00  2.233E+00  3.771E-01
 300.00  5.534E+00  1.848E+00  3.249E-01  1.593E-01  4.935E-01  9.595E-02
 400.00  2.312E+00  6.928E-01  1.306E-01  3.964E-02  1.815E-01  3.787E-02
 500.00  1.217E+00  3.311E-01  6.468E-02  1.344E-02  8.566E-02  1.856E-02
 600.00  7.215E-01  1.882E-01  3.741E-02  5.691E-03  4.839E-02  1.070E-02
 800.00  3.303E-01  7.980E-02  1.600E-02  1.492E-03  2.031E-02  4.545E-03
1000.00  1.855E-01  4.151E-02  8.254E-03  5.332E-04  1.047E-02  2.330E-03

Multipolarity M3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     2.360E+08  2.158E+06
  15.00     ***        ***        ***        ***     1.824E+07  3.079E+05
  20.00     ***        ***        ***        ***     3.096E+06  7.676E+04
  30.00     ***        ***        ***     4.639E+06  2.712E+05  1.102E+04
  40.00     ***     8.918E+04  2.637E+03  6.905E+05  5.044E+04  2.823E+03
  50.00     ***     2.875E+04  1.387E+03  1.598E+05  1.418E+04  9.999E+02
  70.00     ***     5.232E+03  4.203E+02  1.815E+04  2.212E+03  2.148E+02
 100.00     ***     8.978E+02  1.060E+02  1.906E+03  3.331E+02  4.358E+01
 150.00     ***     1.296E+02  2.111E+01  1.569E+02  4.311E+01  7.499E+00
 200.00  2.337E+01  3.473E+01  6.707E+00  2.790E+01  1.087E+01  2.231E+00
 300.00  8.992E+00  6.003E+00  1.378E+00  2.635E+00  1.765E+00  4.320E-01
 400.00  3.870E+00  1.895E+00  4.702E-01  5.262E-01  5.347E-01  1.426E-01
 500.00  2.012E+00  8.030E-01  2.066E-01  1.534E-01  2.207E-01  6.147E-02
 600.00  1.169E+00  4.175E-01  1.090E-01  5.805E-02  1.130E-01  3.214E-02
 800.00  5.151E-01  1.568E-01  4.092E-02  1.287E-02  4.151E-02  1.190E-02
1000.00  2.816E-01  7.553E-02  1.932E-02  4.029E-03  1.965E-02  5.558E-03

Multipolarity M4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     9.977E+09  2.950E+07
  15.00     ***        ***        ***        ***     6.533E+08  6.726E+06
  20.00     ***        ***        ***        ***     9.312E+07  1.712E+06
  30.00     ***        ***        ***     2.295E+08  6.119E+06  2.169E+05
  40.00     ***     5.434E+05  1.375E+04  2.685E+07  9.122E+05  4.810E+04
  50.00     ***     2.062E+05  1.007E+04  5.148E+06  2.146E+05  1.495E+04
  70.00     ***     3.772E+04  3.386E+03  4.411E+05  2.547E+04  2.588E+03
 100.00     ***     5.692E+03  7.901E+02  3.456E+04  2.864E+03  4.116E+02
 150.00     ***     6.607E+02  1.303E+02  2.069E+03  2.677E+02  5.327E+01
 200.00  2.288E+01  1.489E+02  3.535E+01  2.971E+02  5.402E+01  1.297E+01
 300.00  1.431E+01  2.007E+01  5.724E+00  2.126E+01  6.519E+00  1.912E+00
 400.00  6.521E+00  5.345E+00  1.654E+00  3.558E+00  1.629E+00  5.262E-01
 500.00  3.363E+00  2.001E+00  6.431E-01  9.164E-01  5.858E-01  1.988E-01
 600.00  1.910E+00  9.470E-01  3.088E-01  3.162E-01  2.704E-01  9.398E-02
 800.00  8.024E-01  3.114E-01  1.010E-01  6.158E-02  8.587E-02  3.010E-02
1000.00  4.220E-01  1.372E-01  4.338E-02  1.766E-02  3.689E-02  1.273E-02

Multipolarity E1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.130E+00  3.747E+00  4.808E+00  2.163E-01  3.591E-01  8.580E-01
  15.00  1.339E+00  1.003E+00  1.239E+00  1.196E-01  1.919E-01  3.599E-01
  20.00  6.886E-01  3.771E-01  4.537E-01  7.492E-02  1.139E-01  1.846E-01
  30.00  2.504E-01  8.994E-02  1.040E-01  3.675E-02  5.012E-02  6.739E-02
  40.00  1.162E-01  3.126E-02  3.523E-02  2.151E-02  2.659E-02  3.161E-02
  50.00  6.294E-02  1.362E-02  1.502E-02  1.405E-02  1.593E-02  1.725E-02
  70.00  2.424E-02  3.802E-03  4.061E-03  7.249E-03  7.127E-03  6.720E-03
 100.00  8.542E-03  9.598E-04  9.944E-04  3.525E-03  2.937E-03  2.391E-03
 150.00  2.553E-03  1.983E-04  2.003E-04  1.541E-03  1.048E-03  7.222E-04
 200.00  1.078E-03  6.446E-05  6.458E-05  8.611E-04  5.019E-04  3.070E-04
 300.00  3.259E-04  1.347E-05  1.355E-05  3.933E-04  1.813E-04  9.356E-05
 400.00  1.428E-04  4.524E-06  4.686E-06  2.335E-04  9.004E-05  4.109E-05
 500.00  7.547E-05  1.937E-06  2.062E-06  1.572E-04  5.251E-05  2.178E-05
 600.00  4.613E-05  9.854E-07  1.106E-06  1.171E-04  3.467E-05  1.334E-05
 800.00  2.159E-05  3.468E-07  4.287E-07  7.433E-05  1.821E-05  6.258E-06
1000.00  1.198E-05  1.521E-07  2.087E-07  5.161E-05  1.094E-05  3.472E-06

Multipolarity E2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  2.801E+05  4.914E+03  2.328E+03  2.060E+03  8.288E+04  8.180E+04
  15.00  3.677E+04  6.440E+02  2.964E+02  3.480E+02  1.135E+04  1.074E+04
  20.00  8.706E+03  1.527E+02  6.889E+01  1.003E+02  2.796E+03  2.545E+03
  30.00  1.143E+03  2.013E+01  8.813E+00  1.765E+01  3.939E+02  3.338E+02
  40.00  2.699E+02  4.769E+00  2.036E+00  5.199E+00  9.950E+01  7.906E+01
  50.00  8.864E+01  1.569E+00  6.552E-01  2.039E+00  3.472E+01  2.598E+01
  70.00  1.663E+01  2.948E-01  1.183E-01  5.103E-01  7.265E+00  4.878E+00
 100.00  2.839E+00  5.036E-02  1.926E-02  1.241E-01  1.432E+00  8.335E-01
 150.00  3.869E-01  6.861E-03  2.478E-03  2.806E-02  2.386E-01  1.136E-01
 200.00  9.527E-02  1.690E-03  5.892E-04  1.082E-02  6.963E-02  2.800E-02
 300.00  1.371E-02  2.429E-04  8.262E-05  3.332E-03  1.323E-02  4.034E-03
 400.00  3.598E-03  6.341E-05  2.184E-05  1.607E-03  4.321E-03  1.057E-03
 500.00  1.291E-03  2.246E-05  7.976E-06  9.487E-04  1.858E-03  3.794E-04
 600.00  5.802E-04  9.913E-06  3.686E-06  6.432E-04  9.697E-04  1.702E-04
 800.00  1.704E-04  2.774E-06  1.145E-06  3.589E-04  3.605E-04  4.997E-05
1000.00  6.736E-05  1.023E-06  4.748E-07  2.284E-04  1.696E-04  1.974E-05

Multipolarity E3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  9.261E+07  3.023E+07  6.101E+07  2.513E+05  4.181E+07  3.087E+07
  15.00  6.767E+06  1.769E+06  3.537E+06  2.912E+04  3.098E+06  2.195E+06
  20.00  1.086E+06  2.364E+05  4.679E+05  6.680E+03  5.083E+05  3.460E+05
  30.00  8.547E+04  1.391E+04  2.695E+04  8.863E+02  4.211E+04  2.657E+04
  40.00  1.436E+04  1.870E+03  3.538E+03  2.169E+02  7.504E+03  4.415E+03
  50.00  3.664E+03  3.982E+02  7.354E+02  7.381E+01  2.027E+03  1.117E+03
  70.00  4.773E+02  3.931E+01  6.904E+01  1.480E+01  2.946E+02  1.439E+02
 100.00  5.639E+01  3.469E+00  5.642E+00  2.779E+00  4.045E+01  1.687E+01
 150.00  5.156E+00  2.317E-01  3.319E-01  4.448E-01  4.600E+00  1.533E+00
 200.00  9.688E-01  3.559E-02  4.503E-02  1.299E-01  1.042E+00  2.872E-01
 300.00  9.727E-02  2.803E-03  2.812E-03  2.650E-02  1.421E-01  2.879E-02
 400.00  2.014E-02  5.051E-04  4.128E-04  9.663E-03  3.740E-02  5.947E-03
 500.00  6.099E-03  1.398E-04  9.599E-05  4.681E-03  1.377E-02  1.801E-03
 600.00  2.411E-03  5.178E-05  3.086E-05  2.743E-03  6.386E-03  7.104E-04
 800.00  5.899E-04  1.152E-05  5.661E-06  1.257E-03  2.001E-03  1.736E-04
1000.00  2.058E-04  3.721E-06  1.657E-06  7.047E-04  8.359E-04  6.054E-05

Multipolarity E4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  6.058E+09  7.903E+10  9.667E+10  1.626E+07  5.544E+09  3.214E+09
  15.00  3.440E+08  2.449E+09  2.908E+09  1.390E+06  2.673E+08  1.500E+08
  20.00  4.551E+07  2.138E+08  2.472E+08  2.580E+05  3.290E+07  1.791E+07
  30.00  2.688E+06  7.152E+06  7.897E+06  2.583E+04  1.855E+06  9.494E+05
  40.00  3.655E+05  6.593E+05  6.985E+05  5.229E+03  2.546E+05  1.227E+05
  50.00  7.883E+04  1.062E+05  1.083E+05  1.540E+03  5.647E+04  2.564E+04
  70.00  7.932E+03  6.998E+03  6.656E+03  2.484E+02  6.146E+03  2.491E+03
 100.00  7.096E+02  4.105E+02  3.555E+02  3.677E+01  6.269E+02  2.175E+02
 150.00  4.729E+01  1.754E+01  1.322E+01  4.427E+00  5.145E+01  1.425E+01
 200.00  7.132E+00  1.972E+00  1.314E+00  1.043E+00  9.328E+00  2.135E+00
 300.00  5.342E-01  9.973E-02  5.363E-02  1.549E-01  9.455E-01  1.591E-01
 400.00  9.169E-02  1.302E-02  5.832E-03  4.503E-02  2.046E-01  2.721E-02
 500.00  2.438E-02  2.790E-03  1.067E-03  1.841E-02  6.539E-02  7.236E-03
 600.00  8.767E-03  8.358E-04  2.791E-04  9.469E-03  2.720E-02  2.596E-03
 800.00  1.881E-03  1.326E-04  3.580E-05  3.600E-03  7.287E-03  5.564E-04
1000.00  5.990E-04  3.312E-05  7.732E-06  1.782E-03  2.730E-03  1.770E-04

Multipolarity M1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  9.824E+00  1.994E+00  9.264E-01  7.586E+02  1.165E+02  2.803E+00
  15.00  2.888E+00  5.332E-01  2.479E-01  2.263E+02  3.498E+01  8.255E-01
  20.00  1.211E+00  2.066E-01  9.630E-02  9.604E+01  1.495E+01  3.466E-01
  30.00  3.555E-01  5.328E-02  2.500E-02  2.871E+01  4.528E+00  1.017E-01
  40.00  1.485E-01  2.001E-02  9.457E-03  1.219E+01  1.948E+00  4.264E-02
  50.00  7.581E-02  9.319E-03  4.435E-03  6.306E+00  1.020E+00  2.180E-02
  70.00  2.762E-02  2.908E-03  1.401E-03  2.344E+00  3.871E-01  7.957E-03
 100.00  9.496E-03  8.286E-04  4.061E-04  8.242E-01  1.399E-01  2.740E-03
 150.00  2.843E-03  1.948E-04  9.820E-05  2.538E-01  4.464E-02  8.215E-04
 200.00  1.212E-03  6.865E-05  3.564E-05  1.108E-01  2.000E-02  3.508E-04
 300.00  3.703E-04  1.563E-05  8.603E-06  3.514E-02  6.568E-03  1.075E-04
 400.00  1.621E-04  5.460E-06  3.230E-06  1.581E-02  3.014E-03  4.705E-05
 500.00  8.497E-05  2.371E-06  1.504E-06  8.476E-03  1.635E-03  2.469E-05
 600.00  5.134E-05  1.216E-06  8.427E-07  5.196E-03  1.009E-03  1.492E-05
 800.00  2.340E-05  4.251E-07  3.464E-07  2.398E-03  4.674E-04  6.808E-06
1000.00  1.265E-05  1.817E-07  1.760E-07  1.289E-03  2.509E-04  3.680E-06

Multipolarity M2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.082E+06  2.260E+04  5.887E+02  4.811E+05  1.851E+04  3.209E+05
  15.00  1.432E+05  2.970E+03  7.808E+01  6.721E+04  3.008E+03  4.242E+04
  20.00  3.411E+04  7.030E+02  1.865E+01  1.687E+04  8.577E+02  1.010E+04
  30.00  4.517E+03  9.213E+01  2.490E+00  2.468E+03  1.537E+02  1.334E+03
  40.00  1.072E+03  2.170E+01  5.981E-01  6.456E+02  4.706E+01  3.171E+02
  50.00  3.530E+02  7.105E+00  1.998E-01  2.328E+02  1.925E+01  1.044E+02
  70.00  6.628E+01  1.323E+00  3.875E-02  5.175E+01  5.183E+00  1.960E+01
 100.00  1.126E+01  2.234E-01  6.953E-03  1.104E+01  1.346E+00  3.330E+00
 150.00  1.510E+00  2.982E-02  1.026E-03  2.056E+00  3.070E-01  4.462E-01
 200.00  3.638E-01  7.180E-03  2.719E-04  6.578E-01  1.112E-01  1.075E-01
 300.00  4.973E-02  9.821E-04  4.458E-05  1.447E-01  2.814E-02  1.471E-02
 400.00  1.233E-02  2.430E-04  1.307E-05  5.292E-02  1.105E-02  3.640E-03
 500.00  4.169E-03  8.189E-05  5.127E-06  2.494E-02  5.412E-03  1.232E-03
 600.00  1.766E-03  3.439E-05  2.498E-06  1.404E-02  3.110E-03  5.209E-04
 800.00  4.618E-04  8.759E-06  8.355E-07  5.880E-03  1.319E-03  1.362E-04
1000.00  1.642E-04  2.995E-06  3.649E-07  3.024E-03  6.756E-04  4.838E-05

Multipolarity M3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.000E+09  2.489E+07  9.902E+07  9.285E+07  1.557E+06  9.299E+08
  15.00  1.860E+08  1.713E+06  5.820E+06  6.869E+06  1.654E+05  5.751E+07
  20.00  2.624E+07  2.628E+05  7.793E+05  1.129E+06  3.554E+04  8.092E+06
  30.00  1.701E+06  1.941E+04  4.580E+04  9.459E+04  4.366E+03  5.220E+05
  40.00  2.489E+05  3.126E+03  6.111E+03  1.714E+04  1.035E+03  7.632E+04
  50.00  5.716E+04  7.736E+02  1.287E+03  4.721E+03  3.493E+02  1.750E+04
  70.00  6.422E+03  9.681E+01  1.231E+02  7.167E+02  7.095E+01  1.958E+03
 100.00  6.615E+02  1.106E+01  1.023E+01  1.053E+02  1.381E+01  2.009E+02
 150.00  5.340E+01  9.836E-01  6.078E-01  1.331E+01  2.300E+00  1.614E+01
 200.00  9.373E+00  1.820E-01  8.228E-02  3.312E+00  6.736E-01  2.824E+00
 300.00  8.728E-01  1.781E-02  5.010E-03  5.298E-01  1.287E-01  2.621E-01
 400.00  1.719E-01  3.571E-03  7.042E-04  1.589E-01  4.210E-02  5.142E-02
 500.00  4.970E-02  1.037E-03  1.550E-04  6.527E-02  1.809E-02  1.485E-02
 600.00  1.873E-02  3.902E-04  4.671E-05  3.323E-02  9.419E-03  5.581E-03
 800.00  4.121E-03  8.487E-05  7.418E-06  1.214E-02  3.475E-03  1.226E-03
1000.00  1.281E-03  2.598E-05  1.894E-06  5.725E-03  1.620E-03  3.808E-04

Multipolarity M4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.167E+12  4.925E+09  6.466E+11  8.149E+09  8.707E+07  4.324E+11
  15.00  3.928E+10  2.425E+08  1.778E+10  3.899E+08  7.046E+06  1.412E+10
  20.00  3.691E+09  2.913E+07  1.407E+09  4.764E+07  1.227E+06  1.297E+09
  30.00  1.405E+08  1.513E+06  4.040E+07  2.665E+06  1.108E+05  4.780E+07
  40.00  1.446E+07  1.893E+05  3.312E+06  3.657E+05  2.103E+04  4.832E+06
  50.00  2.566E+06  3.848E+04  4.852E+05  8.157E+04  5.966E+03  8.455E+05
  70.00  1.999E+05  3.585E+03  2.762E+04  9.074E+03  9.332E+02  6.459E+04
 100.00  1.438E+04  3.005E+02  1.381E+03  9.686E+02  1.380E+02  4.562E+03
 150.00  7.992E+02  1.899E+01  4.886E+01  8.653E+01  1.692E+01  2.492E+02
 200.00  1.101E+02  2.784E+00  4.766E+00  1.705E+01  4.016E+00  3.401E+01
 300.00  7.544E+00  1.999E-01  1.931E-01  2.006E+00  5.789E-01  2.306E+00
 400.00  1.226E+00  3.271E-02  2.102E-02  4.932E-01  1.572E-01  3.719E-01
 500.00  3.103E-01  8.210E-03  3.838E-03  1.760E-01  5.908E-02  9.381E-02
 600.00  1.059E-01  2.762E-03  9.935E-04  8.059E-02  2.777E-02  3.188E-02
 800.00  2.031E-02  5.119E-04  1.217E-04  2.537E-02  8.847E-03  6.090E-03
1000.00  5.754E-03  1.402E-04  2.428E-05  1.084E-02  3.728E-03  1.722E-03

Multipolarity E1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  8.013E-01  1.037E+00  2.398E-01  2.897E-01  6.663E-02  1.021E-01
  15.00  2.407E-01  2.989E-01  4.351E-02  5.181E-02  3.576E-02  5.303E-02
  20.00  9.677E-02  1.167E-01  1.236E-02  1.462E-02  2.207E-02  3.118E-02
  30.00  2.483E-02  2.874E-02  1.968E-03  2.302E-03  1.067E-02  1.361E-02
  40.00  9.037E-03  1.018E-02  5.145E-04  5.984E-04  6.221E-03  7.225E-03
  50.00  4.050E-03  4.456E-03  1.784E-04  2.076E-04  4.046E-03  4.330E-03
  70.00  1.170E-03  1.247E-03  3.536E-05  4.102E-05  2.081E-03  1.940E-03
 100.00  3.042E-04  3.144E-04  6.211E-06  7.253E-06  1.009E-03  8.012E-04
 150.00  6.418E-05  6.468E-05  8.501E-07  1.000E-06  4.407E-04  2.866E-04
 200.00  2.115E-05  2.114E-05  2.090E-07  2.492E-07  2.461E-04  1.375E-04
 300.00  4.496E-06  4.516E-06  2.976E-08  3.678E-08  1.124E-04  4.977E-05
 400.00  1.517E-06  1.558E-06  7.514E-09  9.646E-09  6.669E-05  2.473E-05
 500.00  6.498E-07  6.971E-07  2.549E-09  3.609E-09  4.495E-05  1.444E-05
 600.00  3.339E-07  3.724E-07  1.181E-09  1.967E-09  3.343E-05  9.530E-06
 800.00  1.172E-07  1.442E-07  3.106E-10  6.506E-10  2.123E-05  5.007E-06
1000.00  5.113E-08  7.063E-08  1.355E-10  3.073E-10  1.476E-05  3.016E-06

Multipolarity E2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.575E+03  6.743E+02  3.409E+01  3.802E+01  6.269E+02  2.293E+04
  15.00  2.071E+02  8.644E+01  4.008E+00  4.424E+00  1.045E+02  3.140E+03
  20.00  4.927E+01  2.027E+01  8.518E-01  9.317E-01  2.987E+01  7.732E+02
  30.00  6.527E+00  2.633E+00  9.159E-02  9.854E-02  5.208E+00  1.087E+02
  40.00  1.560E+00  6.193E-01  1.828E-02  1.942E-02  1.531E+00  2.752E+01
  50.00  5.160E-01  2.018E-01  5.169E-03  5.437E-03  5.994E-01  9.601E+00
  70.00  9.772E-02  3.713E-02  7.541E-04  7.818E-04  1.497E-01  2.009E+00
 100.00  1.683E-02  6.155E-03  9.616E-05  9.826E-05  3.634E-02  3.958E-01
 150.00  2.310E-03  8.057E-04  9.227E-06  9.396E-06  8.189E-03  6.593E-02
 200.00  5.716E-04  1.937E-04  1.762E-06  1.801E-06  3.148E-03  1.924E-02
 300.00  8.271E-05  2.752E-05  1.781E-07  1.906E-07  9.648E-04  3.655E-03
 400.00  2.159E-05  7.292E-06  3.690E-08  4.047E-08  4.637E-04  1.193E-03
 500.00  7.670E-06  2.690E-06  1.097E-08  1.267E-08  2.733E-04  5.132E-04
 600.00  3.389E-06  1.241E-06  4.259E-09  5.572E-09  1.848E-04  2.675E-04
 800.00  9.473E-07  3.856E-07  1.024E-09  1.508E-09  1.030E-04  9.944E-05
1000.00  3.500E-07  1.616E-07  3.169E-10  5.803E-10  6.556E-05  4.682E-05

Multipolarity E3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.020E+07  2.095E+07  4.981E+04  2.157E+04  9.129E+04  1.222E+07
  15.00  5.968E+05  1.214E+06  2.901E+03  1.225E+03  9.925E+03  8.972E+05
  20.00  7.978E+04  1.606E+05  3.859E+02  1.599E+02  2.190E+03  1.462E+05
  30.00  4.693E+03  9.234E+03  2.242E+01  9.016E+00  2.780E+02  1.198E+04
  40.00  6.330E+02  1.216E+03  2.983E+00  1.172E+00  6.669E+01  2.126E+03
  50.00  1.350E+02  2.530E+02  6.257E-01  2.414E-01  2.242E+01  5.719E+02
  70.00  1.335E+01  2.377E+01  5.965E-02  2.238E-02  4.436E+00  8.268E+01
 100.00  1.180E+00  1.944E+00  4.968E-03  1.818E-03  8.250E-01  1.131E+01
 150.00  7.897E-02  1.145E-01  2.997E-04  1.085E-04  1.311E-01  1.281E+00
 200.00  1.215E-02  1.553E-02  4.153E-05  1.523E-05  3.812E-02  2.896E-01
 300.00  9.595E-04  9.705E-04  2.674E-06  1.056E-06  7.731E-03  3.941E-02
 400.00  1.729E-04  1.421E-04  3.973E-07  1.733E-07  2.807E-03  1.036E-02
 500.00  4.793E-05  3.305E-05  9.235E-08  4.527E-08  1.357E-03  3.815E-03
 600.00  1.774E-05  1.060E-05  2.964E-08  1.684E-08  7.926E-04  1.766E-03
 800.00  3.948E-06  1.934E-06  5.052E-09  3.624E-09  3.621E-04  5.530E-04
1000.00  1.276E-06  5.681E-07  1.329E-09  1.211E-09  2.029E-04  2.311E-04

Multipolarity E4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.978E+10  3.601E+10  1.718E+08  5.952E+08  7.487E+06  1.855E+09
  15.00  9.088E+08  1.070E+09  4.426E+06  1.533E+07  5.565E+05  8.526E+07
  20.00  7.846E+07  9.018E+07  3.297E+05  1.140E+06  9.543E+04  1.020E+07
  30.00  2.584E+06  2.842E+06  8.470E+03  2.902E+04  8.749E+03  5.551E+05
  40.00  2.367E+05  2.501E+05  6.349E+02  2.143E+03  1.697E+03  7.490E+04
  50.00  3.789E+04  3.858E+04  8.593E+01  2.844E+02  4.873E+02  1.642E+04
  70.00  2.479E+03  2.357E+03  4.311E+00  1.355E+01  7.643E+01  1.761E+03
 100.00  1.445E+02  1.252E+02  1.895E-01  5.390E-01  1.110E+01  1.777E+02
 150.00  6.137E+00  4.638E+00  5.994E-03  1.400E-02  1.319E+00  1.445E+01
 200.00  6.879E-01  4.598E-01  5.629E-04  1.067E-03  3.086E-01  2.610E+00
 300.00  3.473E-02  1.873E-02  2.338E-05  3.010E-05  4.549E-02  2.635E-01
 400.00  4.521E-03  2.031E-03  2.730E-06  2.578E-06  1.315E-02  5.688E-02
 500.00  9.685E-04  3.716E-04  5.418E-07  4.077E-07  5.363E-03  1.816E-02
 600.00  2.894E-04  9.694E-05  1.518E-07  9.970E-08  2.748E-03  7.540E-03
 800.00  4.589E-05  1.240E-05  2.171E-08  1.287E-08  1.041E-03  2.018E-03
1000.00  1.146E-05  2.676E-06  4.840E-09  3.083E-09  5.148E-04  7.561E-04

Multipolarity M1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  5.877E-01  2.703E-01  3.127E-02  2.184E-02  2.176E+02  3.215E+01
  15.00  1.609E-01  7.384E-02  6.728E-03  4.805E-03  6.488E+01  9.655E+00
  20.00  6.337E-02  2.911E-02  2.198E-03  1.599E-03  2.753E+01  4.126E+00
  30.00  1.666E-02  7.698E-03  4.336E-04  3.247E-04  8.214E+00  1.248E+00
  40.00  6.358E-03  2.959E-03  1.332E-04  1.020E-04  3.495E+00  5.377E-01
  50.00  2.990E-03  1.403E-03  5.262E-05  4.104E-05  1.807E+00  2.814E-01
  70.00  9.450E-04  4.493E-04  1.262E-05  1.014E-05  6.716E-01  1.068E-01
 100.00  2.725E-04  1.320E-04  2.675E-06  2.255E-06  2.362E-01  3.862E-02
 150.00  6.473E-05  3.227E-05  4.480E-07  3.943E-07  7.273E-02  1.232E-02
 200.00  2.297E-05  1.181E-05  1.235E-07  1.153E-07  3.174E-02  5.518E-03
 300.00  5.268E-06  2.884E-06  1.919E-08  2.023E-08  1.007E-02  1.812E-03
 400.00  1.841E-06  1.079E-06  5.358E-09  6.025E-09  4.528E-03  8.313E-04
 500.00  8.024E-07  5.093E-07  1.862E-09  2.396E-09  2.429E-03  4.511E-04
 600.00  4.161E-07  2.844E-07  8.470E-10  1.493E-09  1.487E-03  2.780E-04
 800.00  1.446E-07  1.163E-07  2.623E-10  5.256E-10  6.864E-04  1.288E-04
1000.00  6.155E-08  5.980E-08  9.548E-11  2.801E-10  3.696E-04  6.922E-05

Multipolarity M2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  7.731E+03  1.975E+02  8.455E+00  2.664E+00  1.403E+05  5.386E+03
  15.00  1.015E+03  2.609E+01  1.067E+00  3.515E-01  1.959E+04  8.678E+02
  20.00  2.403E+02  6.218E+00  2.424E-01  8.282E-02  4.914E+03  2.459E+02
  30.00  3.144E+01  8.265E-01  2.930E-02  1.062E-02  7.166E+02  4.362E+01
  40.00  7.427E+00  1.988E-01  6.453E-03  2.452E-03  1.876E+02  1.331E+01
  50.00  2.433E+00  6.636E-02  1.982E-03  7.847E-04  6.760E+01  5.423E+00
  70.00  4.535E-01  1.287E-02  3.308E-04  1.399E-04  1.500E+01  1.453E+00
 100.00  7.661E-02  2.313E-03  4.887E-05  2.234E-05  3.197E+00  3.757E-01
 150.00  1.024E-02  3.419E-04  5.514E-06  2.807E-06  5.941E-01  8.538E-02
 200.00  2.466E-03  9.087E-05  1.175E-06  6.469E-07  1.899E-01  3.088E-02
 300.00  3.377E-04  1.497E-05  1.345E-07  8.676E-08  4.169E-02  7.798E-03
 400.00  8.349E-05  4.385E-06  2.959E-08  2.128E-08  1.523E-02  3.059E-03
 500.00  2.816E-05  1.737E-06  9.080E-09  7.360E-09  7.175E-03  1.497E-03
 600.00  1.182E-05  8.431E-07  3.682E-09  3.448E-09  4.034E-03  8.592E-04
 800.00  3.010E-06  2.820E-07  8.694E-10  1.056E-09  1.688E-03  3.643E-04
1000.00  1.028E-06  1.243E-07  2.957E-10  4.297E-10  8.685E-04  1.867E-04

Multipolarity M3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  9.407E+06  3.453E+07  1.370E+05  2.913E+03  2.883E+07  5.180E+05
  15.00  6.379E+05  2.028E+06  7.988E+03  1.755E+02  2.112E+06  5.256E+04
  20.00  9.687E+04  2.714E+05  1.062E+03  2.403E+01  3.446E+05  1.098E+04
  30.00  7.039E+03  1.591E+04  6.138E+01  1.469E+00  2.852E+04  1.303E+03
  40.00  1.126E+03  2.127E+03  8.128E+00  2.046E-01  5.140E+03  3.039E+02
  50.00  2.769E+02  4.479E+02  1.696E+00  4.484E-02  1.409E+03  1.014E+02
  70.00  3.437E+01  4.282E+01  1.599E-01  4.639E-03  2.123E+02  2.030E+01
 100.00  3.898E+00  3.558E+00  1.310E-02  4.333E-04  3.099E+01  3.908E+00
 150.00  3.446E-01  2.113E-01  7.683E-04  3.115E-05  3.892E+00  6.453E-01
 200.00  6.356E-02  2.860E-02  1.034E-04  5.072E-06  9.652E-01  1.882E-01
 300.00  6.204E-03  1.742E-03  6.274E-06  4.371E-07  1.537E-01  3.582E-02
 400.00  1.240E-03  2.444E-04  8.791E-07  8.321E-08  4.596E-02  1.169E-02
 500.00  3.601E-04  5.376E-05  1.924E-07  2.415E-08  1.886E-02  5.018E-03
 600.00  1.351E-04  1.617E-05  5.698E-08  9.756E-09  9.582E-03  2.608E-03
 800.00  2.936E-05  2.563E-06  8.636E-09  2.334E-09  3.495E-03  9.612E-04
1000.00  8.987E-06  6.523E-07  2.038E-09  8.649E-10  1.648E-03  4.481E-04

Multipolarity M4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.669E+09  2.342E+11  4.614E+08  6.549E+08  2.918E+09  3.553E+07
  15.00  1.148E+08  6.427E+09  1.350E+07  1.709E+07  1.329E+08  2.551E+06
  20.00  1.284E+07  5.078E+08  1.125E+06  1.287E+06  1.576E+07  4.170E+05
  30.00  6.166E+05  1.450E+07  3.493E+04  3.351E+04  8.504E+05  3.515E+04
  40.00  7.433E+04  1.189E+06  3.051E+03  2.521E+03  1.146E+05  6.452E+03
  50.00  1.475E+04  1.739E+05  4.683E+02  3.398E+02  2.522E+04  1.792E+03
  70.00  1.335E+03  9.868E+03  2.851E+01  1.658E+01  2.759E+03  2.733E+02
 100.00  1.095E+02  4.918E+02  1.517E+00  6.751E-01  2.905E+02  3.966E+01
 150.00  6.803E+00  1.733E+01  5.668E-02  1.785E-02  2.564E+01  4.795E+00
 200.00  9.887E-01  1.685E+00  5.674E-03  1.362E-03  5.018E+00  1.130E+00
 300.00  7.045E-02  6.810E-02  2.343E-04  3.737E-05  5.863E-01  1.618E-01
 400.00  1.146E-02  7.386E-03  2.547E-05  3.028E-06  1.435E-01  4.380E-02
 500.00  2.872E-03  1.347E-03  4.622E-06  4.470E-07  5.108E-02  1.643E-02
 600.00  9.629E-04  3.481E-04  1.183E-06  1.013E-07  2.333E-02  7.707E-03
 800.00  1.781E-04  4.254E-05  1.412E-07  1.154E-08  7.327E-03  2.451E-03
1000.00  4.871E-05  8.476E-06  2.756E-08  2.531E-09  3.128E-03  1.033E-03

Multipolarity E1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.281E-01  1.787E-01  2.277E-01  3.640E-02  4.272E-02  1.431E-02
  15.00  9.503E-02  5.471E-02  6.688E-02  6.858E-03  7.952E-03  7.610E-03
  20.00  4.870E-02  2.225E-02  2.644E-02  1.995E-03  2.293E-03  4.682E-03
  30.00  1.777E-02  5.792E-03  6.606E-03  3.265E-04  3.694E-04  2.255E-03
  40.00  8.360E-03  2.133E-03  2.362E-03  8.634E-05  9.712E-05  1.313E-03
  50.00  4.570E-03  9.609E-04  1.041E-03  3.026E-05  3.399E-05  8.532E-04
  70.00  1.785E-03  2.802E-04  2.933E-04  6.038E-06  6.781E-06  4.385E-04
 100.00  6.375E-04  7.324E-05  7.452E-05  1.071E-06  1.213E-06  2.127E-04
 150.00  1.930E-04  1.555E-05  1.542E-05  1.512E-07  1.721E-07  9.277E-05
 200.00  8.221E-05  5.149E-06  5.068E-06  3.602E-08  4.198E-08  5.181E-05
 300.00  2.507E-05  1.096E-06  1.078E-06  5.316E-09  6.144E-09  2.364E-05
 400.00  1.102E-05  3.701E-07  3.764E-07  1.365E-09  1.865E-09  1.403E-05
 500.00  5.863E-06  1.591E-07  1.666E-07  4.540E-10  6.550E-10  9.465E-06
 600.00  3.582E-06  8.167E-08  9.017E-08  2.006E-10  3.295E-10  7.026E-06
 800.00  1.682E-06  2.848E-08  3.514E-08  6.396E-11  8.222E-11  4.460E-06
1000.00  9.368E-07  1.255E-08  1.699E-08  2.086E-11  5.271E-11  3.110E-06

Multipolarity E2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.204E+04  3.820E+02  1.575E+02  5.264E+00  5.657E+00  1.341E+02
  15.00  2.896E+03  5.025E+01  2.021E+01  6.367E-01  6.780E-01  2.227E+01
  20.00  6.860E+02  1.196E+01  4.744E+00  1.379E-01  1.455E-01  6.355E+00
  30.00  8.987E+01  1.582E+00  6.168E-01  1.513E-02  1.574E-02  1.105E+00
  40.00  2.133E+01  3.793E-01  1.457E-01  3.063E-03  3.142E-03  3.247E-01
  50.00  7.010E+00  1.256E-01  4.760E-02  8.729E-04  8.879E-04  1.271E-01
  70.00  1.316E+00  2.382E-02  8.793E-03  1.287E-04  1.288E-04  3.171E-02
 100.00  2.250E-01  4.110E-03  1.464E-03  1.654E-05  1.636E-05  7.698E-03
 150.00  3.068E-02  5.653E-04  1.924E-04  1.592E-06  1.576E-06  1.733E-03
 200.00  7.560E-03  1.401E-04  4.641E-05  3.085E-07  3.056E-07  6.657E-04
 300.00  1.089E-03  2.027E-05  6.604E-06  3.103E-08  3.195E-08  2.036E-04
 400.00  2.853E-04  5.298E-06  1.756E-06  6.400E-09  7.216E-09  9.783E-05
 500.00  1.025E-04  1.883E-06  6.457E-07  1.852E-09  2.215E-09  5.767E-05
 600.00  4.592E-05  8.303E-07  2.996E-07  7.487E-10  9.218E-10  3.890E-05
 800.00  1.348E-05  2.320E-07  9.365E-08  1.833E-10  2.168E-10  2.167E-05
1000.00  5.334E-06  8.618E-08  3.880E-08  5.271E-11  9.944E-11  1.383E-05

Multipolarity E3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  8.603E+06  2.496E+06  5.068E+06  8.616E+03  3.513E+03  2.038E+04
  15.00  6.079E+05  1.461E+05  2.937E+05  5.023E+02  2.000E+02  2.183E+03
  20.00  9.540E+04  1.953E+04  3.886E+04  6.691E+01  2.616E+01  4.774E+02
  30.00  7.272E+03  1.147E+03  2.231E+03  3.892E+00  1.482E+00  5.992E+01
  40.00  1.206E+03  1.551E+02  2.943E+02  5.191E-01  1.936E-01  1.431E+01
  50.00  3.044E+02  3.309E+01  6.124E+01  1.091E-01  4.000E-02  4.793E+00
  70.00  3.913E+01  3.272E+00  5.756E+00  1.042E-02  3.726E-03  9.450E-01
 100.00  4.577E+00  2.894E-01  4.711E-01  8.694E-04  3.043E-04  1.754E-01
 150.00  4.152E-01  1.938E-02  2.773E-02  5.252E-05  1.825E-05  2.781E-02
 200.00  7.776E-02  2.982E-03  3.765E-03  7.283E-06  2.569E-06  8.080E-03
 300.00  7.788E-03  2.359E-04  2.348E-04  4.719E-07  1.778E-07  1.635E-03
 400.00  1.608E-03  4.247E-05  3.442E-05  7.063E-08  3.011E-08  5.933E-04
 500.00  4.870E-04  1.178E-05  8.003E-06  1.624E-08  7.860E-09  2.867E-04
 600.00  1.919E-04  4.355E-06  2.563E-06  5.235E-09  2.795E-09  1.671E-04
 800.00  4.688E-05  9.698E-07  4.688E-07  8.785E-10  5.577E-10  7.626E-05
1000.00  1.637E-05  3.137E-07  1.372E-07  2.201E-10  2.081E-10  4.285E-05

Multipolarity E4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  9.876E+08  7.484E+09  8.885E+09  3.005E+07  1.015E+08  1.767E+06
  15.00  4.448E+07  2.276E+08  2.633E+08  7.741E+05  2.615E+06  1.273E+05
  20.00  5.196E+06  1.961E+07  2.215E+07  5.767E+04  1.944E+05  2.143E+04
  30.00  2.685E+05  6.423E+05  6.947E+05  1.481E+03  4.948E+03  1.923E+03
  40.00  3.429E+04  5.883E+04  6.116E+04  1.111E+02  3.657E+02  3.692E+02
  50.00  7.111E+03  9.404E+03  9.423E+03  1.505E+01  4.853E+01  1.053E+02
  70.00  6.847E+02  6.140E+02  5.748E+02  7.555E-01  2.312E+00  1.640E+01
 100.00  5.941E+01  3.574E+01  3.051E+01  3.325E-02  9.204E-02  2.371E+00
 150.00  3.875E+00  1.516E+00  1.129E+00  1.053E-03  2.390E-03  2.806E-01
 200.00  5.793E-01  1.699E-01  1.118E-01  9.899E-05  1.823E-04  6.556E-02
 300.00  4.311E-02  8.557E-03  4.551E-03  4.109E-06  5.134E-06  9.635E-03
 400.00  7.369E-03  1.115E-03  4.935E-04  4.803E-07  4.407E-07  2.784E-03
 500.00  1.960E-03  2.388E-04  9.030E-05  9.536E-08  6.988E-08  1.135E-03
 600.00  7.021E-04  7.126E-05  2.351E-05  2.677E-08  1.683E-08  5.799E-04
 800.00  1.504E-04  1.130E-05  3.008E-06  3.775E-09  2.121E-09  2.195E-04
1000.00  4.792E-05  2.824E-06  6.486E-07  8.480E-10  5.284E-10  1.088E-04

Multipolarity M1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  7.507E-01  1.395E-01  6.303E-02  5.114E-03  3.431E-03  4.582E+01
  15.00  2.212E-01  3.837E-02  1.729E-02  1.119E-03  7.676E-04  1.366E+01
  20.00  9.289E-02  1.517E-02  6.841E-03  3.689E-04  2.584E-04  5.798E+00
  30.00  2.724E-02  3.999E-03  1.814E-03  7.348E-05  5.305E-05  1.729E+00
  40.00  1.144E-02  1.533E-03  7.005E-04  2.279E-05  1.677E-05  7.358E-01
  50.00  5.852E-03  7.231E-04  3.326E-04  9.042E-06  6.787E-06  3.805E-01
  70.00  2.136E-03  2.292E-04  1.068E-04  2.187E-06  1.688E-06  1.414E-01
 100.00  7.362E-04  6.624E-05  3.150E-05  4.621E-07  3.788E-07  4.974E-02
 150.00  2.208E-04  1.578E-05  7.726E-06  7.678E-08  6.823E-08  1.532E-02
 200.00  9.436E-05  5.606E-06  2.835E-06  2.170E-08  1.918E-08  6.685E-03
 300.00  2.891E-05  1.288E-06  6.909E-07  3.378E-09  3.441E-09  2.119E-03
 400.00  1.265E-05  4.517E-07  2.608E-07  9.008E-10  1.197E-09  9.534E-04
 500.00  6.655E-06  1.970E-07  1.220E-07  2.945E-10  4.581E-10  5.117E-04
 600.00  4.014E-06  1.010E-07  6.866E-08  1.404E-10  2.372E-10  3.127E-04
 800.00  1.832E-06  3.518E-08  2.839E-08  5.389E-11  6.716E-11  1.443E-04
1000.00  9.933E-07  1.517E-08  1.439E-08  1.488E-11  4.723E-11  7.792E-05

Multipolarity M2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  8.682E+04  1.898E+03  4.753E+01  1.424E+00  4.293E-01  2.969E+04
  15.00  1.148E+04  2.493E+02  6.275E+00  1.808E-01  5.694E-02  4.143E+03
  20.00  2.731E+03  5.901E+01  1.495E+00  4.123E-02  1.348E-02  1.039E+03
  30.00  3.601E+02  7.706E+00  1.982E-01  5.011E-03  1.741E-03  1.514E+02
  40.00  8.575E+01  1.824E+00  4.774E-02  1.109E-03  4.043E-04  3.965E+01
  50.00  2.824E+01  5.977E-01  1.594E-02  3.418E-04  1.299E-04  1.428E+01
  70.00  5.300E+00  1.114E-01  3.091E-03  5.728E-05  2.325E-05  3.169E+00
 100.00  9.007E-01  1.883E-02  5.555E-04  8.493E-06  3.739E-06  6.751E-01
 150.00  1.207E-01  2.516E-03  8.215E-05  9.612E-07  4.720E-07  1.254E-01
 200.00  2.908E-02  6.063E-04  2.187E-05  2.045E-07  1.101E-07  4.007E-02
 300.00  3.977E-03  8.310E-05  3.597E-06  2.383E-08  1.457E-08  8.789E-03
 400.00  9.842E-04  2.053E-05  1.058E-06  5.258E-09  3.787E-09  3.211E-03
 500.00  3.333E-04  6.930E-06  4.172E-07  1.573E-09  1.272E-09  1.513E-03
 600.00  1.407E-04  2.902E-06  2.038E-07  6.403E-10  5.819E-10  8.489E-04
 800.00  3.679E-05  7.400E-07  6.853E-08  1.610E-10  1.498E-10  3.551E-04
1000.00  1.309E-05  2.528E-07  2.980E-08  4.768E-11  7.415E-11  1.833E-04

Multipolarity M3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.546E+08  2.366E+06  8.387E+06  2.410E+04  4.931E+02  6.198E+06
  15.00  1.574E+07  1.599E+05  4.925E+05  1.405E+03  2.967E+01  4.529E+05
  20.00  2.214E+06  2.423E+04  6.590E+04  1.868E+02  4.059E+00  7.376E+04
  30.00  1.425E+05  1.751E+03  3.856E+03  1.079E+01  2.477E-01  6.086E+03
  40.00  2.084E+04  2.801E+02  5.164E+02  1.430E+00  3.452E-02  1.095E+03
  50.00  4.776E+03  6.878E+01  1.087E+02  2.984E-01  7.564E-03  2.998E+02
  70.00  5.340E+02  8.519E+00  1.040E+01  2.814E-02  7.826E-04  4.511E+01
 100.00  5.473E+01  9.647E-01  8.640E-01  2.307E-03  7.315E-05  6.573E+00
 150.00  4.391E+00  8.514E-02  5.132E-02  1.354E-04  5.268E-06  8.241E-01
 200.00  7.677E-01  1.569E-02  6.946E-03  1.822E-05  8.584E-07  2.042E-01
 300.00  7.117E-02  1.530E-03  4.233E-04  1.103E-06  7.373E-08  3.246E-02
 400.00  1.395E-02  3.057E-04  5.931E-05  1.542E-07  1.447E-08  9.704E-03
 500.00  4.031E-03  8.878E-05  1.306E-05  3.391E-08  4.197E-09  3.983E-03
 600.00  1.512E-03  3.327E-05  3.917E-06  9.964E-09  1.623E-09  2.019E-03
 800.00  3.320E-04  7.230E-06  6.206E-07  1.545E-09  3.580E-10  7.359E-04
1000.00  1.032E-04  2.215E-06  1.582E-07  3.635E-10  1.471E-10  3.479E-04

Multipolarity M4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.238E+11  7.230E+08  5.744E+10  8.229E+07  1.121E+08  6.494E+08
  15.00  4.014E+09  3.035E+07  1.575E+09  2.404E+06  2.925E+06  2.924E+07
  20.00  3.670E+08  3.344E+06  1.244E+08  2.002E+05  2.202E+05  3.444E+06
  30.00  1.340E+07  1.577E+05  3.544E+06  6.197E+03  5.729E+03  1.841E+05
  40.00  1.350E+06  1.888E+04  2.910E+05  5.412E+02  4.314E+02  2.469E+04
  50.00  2.354E+05  3.726E+03  4.253E+04  8.303E+01  5.814E+01  5.417E+03
  70.00  1.789E+04  3.350E+02  2.412E+03  5.049E+00  2.836E+00  5.901E+02
 100.00  1.258E+03  2.734E+01  1.201E+02  2.685E-01  1.155E-01  6.193E+01
 150.00  6.840E+01  1.691E+00  4.228E+00  1.002E-02  3.054E-03  5.447E+00
 200.00  9.310E+00  2.452E-01  4.110E-01  1.003E-03  2.332E-04  1.065E+00
 300.00  6.292E-01  1.744E-02  1.657E-02  4.137E-05  6.383E-06  1.240E-01
 400.00  1.013E-01  2.833E-03  1.799E-03  4.497E-06  5.190E-07  3.034E-02
 500.00  2.553E-02  7.095E-04  3.281E-04  8.159E-07  7.675E-08  1.080E-02
 600.00  8.660E-03  2.375E-04  8.458E-05  2.082E-07  1.713E-08  4.919E-03
 800.00  1.653E-03  4.389E-05  1.034E-05  2.505E-08  1.878E-09  1.544E-03
1000.00  4.675E-04  1.202E-05  2.062E-06  4.871E-09  4.411E-10  6.608E-04

Multipolarity E1
eng[keV]     P2         P3         P4         Q1        tot    
---------------------------------------------------------------
  10.00  1.862E-02  3.485E-02  1.092E-02  1.366E-03  1.811E+01
  15.00  9.607E-03  1.451E-02  3.342E-03  7.248E-04  6.259E+00
  20.00  5.634E-03  7.434E-03  1.362E-03  4.457E-04  2.951E+00
  30.00  2.455E-03  2.715E-03  3.564E-04  2.149E-04  2.310E+00
  40.00  1.303E-03  1.277E-03  1.312E-04  1.250E-04  1.805E+00
  50.00  7.813E-04  6.983E-04  5.926E-05  8.119E-05  1.029E+00
  70.00  3.501E-04  2.729E-04  1.724E-05  4.167E-05  4.367E-01
 100.00  1.447E-04  9.749E-05  4.513E-06  2.019E-05  1.773E-01
 150.00  5.179E-05  2.956E-05  9.637E-07  8.847E-06  6.465E-02
 200.00  2.486E-05  1.259E-05  3.201E-07  4.947E-06  1.228E-01
 300.00  8.996E-06  3.843E-06  6.821E-08  2.262E-06  5.262E-02
 400.00  4.473E-06  1.692E-06  2.310E-08  1.346E-06  2.985E-02
 500.00  2.614E-06  8.981E-07  9.893E-09  9.067E-07  1.985E-02
 600.00  1.721E-06  5.477E-07  5.102E-09  6.718E-07  1.433E-02
 800.00  9.044E-07  2.567E-07  1.738E-09  4.198E-07  8.850E-03
1000.00  5.471E-07  1.436E-07  7.957E-10  2.945E-07  6.184E-03

Multipolarity E2
eng[keV]     P2         P3         P4         Q1        tot    
---------------------------------------------------------------
  10.00  4.153E+03  3.381E+03  2.365E+01  1.280E+01  8.005E+05
  15.00  5.688E+02  4.441E+02  3.105E+00  2.120E+00  1.077E+05
  20.00  1.401E+02  1.052E+02  7.390E-01  6.048E-01  2.610E+04
  30.00  1.969E+01  1.379E+01  9.807E-02  1.054E-01  7.409E+03
  40.00  4.985E+00  3.272E+00  2.348E-02  3.094E-02  3.040E+03
  50.00  1.739E+00  1.075E+00  7.772E-03  1.210E-02  1.037E+03
  70.00  3.638E-01  2.019E-01  1.473E-03  3.016E-03  2.082E+02
 100.00  7.170E-02  3.453E-02  2.541E-04  7.317E-04  3.937E+01
 150.00  1.194E-02  4.710E-03  3.511E-05  1.654E-04  6.283E+00
 200.00  3.486E-03  1.161E-03  8.711E-06  6.358E-05  1.920E+00
 300.00  6.615E-04  1.671E-04  1.264E-06  1.950E-05  4.357E-01
 400.00  2.160E-04  4.381E-05  3.312E-07  9.383E-06  1.812E-01
 500.00  9.300E-05  1.575E-05  1.177E-07  5.526E-06  1.005E-01
 600.00  4.836E-05  7.037E-06  5.176E-08  3.720E-06  6.558E-02
 800.00  1.798E-05  2.062E-06  1.427E-08  2.040E-06  3.592E-02
1000.00  8.498E-06  8.195E-07  5.280E-09  1.310E-06  2.336E-02

Multipolarity E3
eng[keV]     P2         P3         P4         Q1        tot    
---------------------------------------------------------------
  10.00  2.244E+06  1.330E+06  1.548E+05  1.959E+03  4.347E+08
  15.00  1.643E+05  9.381E+04  9.040E+03  2.089E+02  3.033E+07
  20.00  2.673E+04  1.471E+04  1.209E+03  4.561E+01  4.748E+06
  30.00  2.185E+03  1.120E+03  7.120E+01  5.729E+00  5.831E+05
  40.00  3.873E+02  1.856E+02  9.614E+00  1.366E+00  1.553E+05
  50.00  1.041E+02  4.681E+01  2.050E+00  4.571E-01  4.302E+04
  70.00  1.503E+01  6.013E+00  2.025E-01  8.996E-02  6.376E+03
 100.00  2.054E+00  7.032E-01  1.791E-02  1.668E-02  8.834E+02
 150.00  2.325E-01  6.379E-02  1.204E-03  2.656E-03  1.002E+02
 200.00  5.255E-02  1.195E-02  1.855E-04  7.720E-04  2.282E+01
 300.00  7.140E-03  1.195E-03  1.469E-05  1.566E-04  3.336E+00
 400.00  1.877E-03  2.470E-04  2.654E-06  5.692E-05  1.010E+00
 500.00  6.918E-04  7.485E-05  7.362E-07  2.749E-05  4.441E-01
 600.00  3.194E-04  2.941E-05  2.711E-07  1.598E-05  2.464E-01
 800.00  1.000E-04  7.174E-06  5.940E-08  7.182E-06  1.096E-01
1000.00  4.196E-05  2.514E-06  1.940E-08  4.057E-06  6.296E-02

Multipolarity E4
eng[keV]     P2         P3         P4         Q1        tot    
---------------------------------------------------------------
  10.00  3.511E+08  1.559E+08  4.663E+08  1.714E+05  2.847E+11
  15.00  1.598E+07  6.968E+06  1.414E+07  1.226E+04  9.264E+09
  20.00  1.898E+06  8.102E+05  1.218E+06  2.058E+03  8.591E+08
  30.00  1.025E+05  4.165E+04  3.998E+04  1.845E+02  3.624E+07
  40.00  1.377E+04  5.305E+03  3.656E+03  3.533E+01  4.831E+06
  50.00  3.010E+03  1.098E+03  5.840E+02  1.006E+01  1.055E+06
  70.00  3.218E+02  1.055E+02  3.807E+01  1.563E+00  1.152E+05
 100.00  3.239E+01  9.141E+00  2.215E+00  2.257E-01  1.197E+04
 150.00  2.630E+00  5.959E-01  9.434E-02  2.681E-02  9.990E+02
 200.00  4.745E-01  8.907E-02  1.058E-02  6.266E-03  1.837E+02
 300.00  4.778E-02  6.619E-03  5.345E-04  9.234E-04  1.949E+01
 400.00  1.032E-02  1.132E-03  6.969E-05  2.672E-04  4.631E+00
 500.00  3.296E-03  3.013E-04  1.493E-05  1.088E-04  1.677E+00
 600.00  1.365E-03  1.077E-04  4.437E-06  5.547E-05  8.017E-01
 800.00  3.651E-04  2.303E-05  6.928E-07  2.067E-05  2.884E-01
1000.00  1.373E-04  7.367E-06  1.745E-07  1.031E-05  1.446E-01

Multipolarity M1
eng[keV]     P2         P3         P4         Q1        tot    
---------------------------------------------------------------
  10.00  5.820E+00  1.150E-01  8.604E-03  4.364E+00  4.233E+03
  15.00  1.748E+00  3.388E-02  2.364E-03  1.298E+00  1.264E+03
  20.00  7.471E-01  1.423E-02  9.349E-04  5.508E-01  5.373E+02
  30.00  2.258E-01  4.175E-03  2.473E-04  1.646E-01  1.624E+02
  40.00  9.735E-02  1.753E-03  9.481E-05  7.004E-02  2.653E+02
  50.00  5.095E-02  8.967E-04  4.467E-05  3.620E-02  1.376E+02
  70.00  1.934E-02  3.274E-04  1.416E-05  1.343E-02  5.109E+01
 100.00  6.993E-03  1.128E-04  4.094E-06  4.724E-03  1.808E+01
 150.00  2.231E-03  3.386E-05  9.798E-07  1.461E-03  5.603E+00
 200.00  9.995E-04  1.447E-05  3.489E-07  6.381E-04  1.030E+01
 300.00  3.278E-04  4.433E-06  8.016E-08  2.029E-04  3.291E+00
 400.00  1.505E-04  1.942E-06  2.828E-08  9.140E-05  1.479E+00
 500.00  8.173E-05  1.021E-06  1.228E-08  4.903E-05  8.069E-01
 600.00  5.025E-05  6.142E-07  6.339E-09  2.990E-05  4.906E-01
 800.00  2.329E-05  2.798E-07  2.174E-09  1.359E-05  2.272E-01
1000.00  1.256E-05  1.524E-07  9.300E-10  7.378E-06  1.255E-01

Multipolarity M2
eng[keV]     P2         P3         P4         Q1        tot    
---------------------------------------------------------------
  10.00  9.876E+02  1.333E+04  1.178E+02  2.830E+03  3.838E+06
  15.00  1.588E+02  1.761E+03  1.544E+01  3.940E+02  5.274E+05
  20.00  4.493E+01  4.192E+02  3.653E+00  9.880E+01  1.304E+05
  30.00  7.953E+00  5.528E+01  4.785E-01  1.443E+01  3.300E+04
  40.00  2.423E+00  1.316E+01  1.131E-01  3.776E+00  1.556E+04
  50.00  9.866E-01  4.334E+00  3.705E-02  1.360E+00  5.547E+03
  70.00  2.640E-01  8.134E-01  6.898E-03  3.012E-01  1.206E+03
 100.00  6.823E-02  1.383E-01  1.166E-03  6.414E-02  2.533E+02
 150.00  1.549E-02  1.853E-02  1.564E-04  1.197E-02  4.645E+01
 200.00  5.601E-03  4.467E-03  3.773E-05  3.826E-03  3.418E+01
 300.00  1.412E-03  6.103E-04  5.178E-06  8.416E-04  8.759E+00
 400.00  5.541E-04  1.512E-04  1.283E-06  3.079E-04  3.498E+00
 500.00  2.715E-04  5.122E-05  4.329E-07  1.450E-04  1.777E+00
 600.00  1.554E-04  2.157E-05  1.808E-07  8.117E-05  1.038E+00
 800.00  6.589E-05  5.630E-06  4.530E-08  3.343E-05  4.628E-01
1000.00  3.389E-05  2.011E-06  1.566E-08  1.735E-05  2.539E-01

Multipolarity M3
eng[keV]     P2         P3         P4         Q1        tot    
---------------------------------------------------------------
  10.00  9.796E+04  3.920E+07  1.475E+05  5.922E+05  4.771E+09
  15.00  9.838E+03  2.422E+06  9.940E+03  4.317E+04  3.008E+08
  20.00  2.042E+03  3.406E+05  1.505E+03  7.027E+03  4.316E+07
  30.00  2.405E+02  2.192E+04  1.090E+02  5.809E+02  7.539E+06
  40.00  5.585E+01  3.207E+03  1.741E+01  1.045E+02  1.223E+06
  50.00  1.858E+01  7.346E+02  4.272E+00  2.857E+01  2.952E+05
  70.00  3.707E+00  8.211E+01  5.282E-01  4.292E+00  3.662E+04
 100.00  7.121E-01  8.416E+00  5.979E-02  6.249E-01  4.404E+03
 150.00  1.173E-01  6.753E-01  5.298E-03  7.867E-02  4.562E+02
 200.00  3.420E-02  1.181E-01  9.773E-04  1.950E-02  1.247E+02
 300.00  6.493E-03  1.093E-02  9.549E-05  3.109E-03  2.334E+01
 400.00  2.119E-03  2.145E-03  1.911E-05  9.308E-04  7.956E+00
 500.00  9.104E-04  6.200E-04  5.551E-06  3.818E-04  3.640E+00
 600.00  4.719E-04  2.319E-04  2.072E-06  1.930E-04  1.982E+00
 800.00  1.739E-04  5.085E-05  4.432E-07  6.929E-05  8.060E-01
1000.00  8.137E-05  1.588E-05  1.369E-07  3.295E-05  4.174E-01

Multipolarity M4
eng[keV]     P2         P3         P4         Q1        tot    
---------------------------------------------------------------
  10.00  7.031E+06  1.925E+10  4.563E+07  6.242E+07  2.712E+12
  15.00  4.921E+05  6.232E+08  1.904E+06  2.799E+06  8.547E+10
  20.00  7.932E+04  5.691E+07  2.092E+05  3.292E+05  7.663E+09
  30.00  6.583E+03  2.075E+06  9.867E+03  1.761E+04  5.042E+08
  40.00  1.199E+03  2.088E+05  1.178E+03  2.359E+03  5.483E+07
  50.00  3.311E+02  3.637E+04  2.321E+02  5.171E+02  1.016E+07
  70.00  5.020E+01  2.760E+03  2.081E+01  5.621E+01  8.544E+05
 100.00  7.255E+00  1.940E+02  1.697E+00  5.893E+00  6.866E+04
 150.00  8.740E-01  1.054E+01  1.053E-01  5.203E-01  4.547E+03
 200.00  2.057E-01  1.434E+00  1.528E-02  1.017E-01  7.655E+02
 300.00  2.937E-02  9.676E-02  1.088E-03  1.188E-02  8.443E+01
 400.00  7.948E-03  1.559E-02  1.772E-04  2.911E-03  2.190E+01
 500.00  2.984E-03  3.931E-03  4.437E-05  1.035E-03  8.476E+00
 600.00  1.395E-03  1.329E-03  1.479E-05  4.705E-04  4.145E+00
 800.00  4.437E-04  2.532E-04  2.692E-06  1.454E-04  1.468E+00
1000.00  1.877E-04  7.193E-05  7.431E-07  6.259E-05  6.977E-01



==> 105.txt <==
              ZZZZZZ           1  000  555555
                  Z           11 0   0 5
                 Z     ===   1 1 0   0 55555
                Z      ===  1  1 0   0      5
               Z               1 0   0 5    5
              ZZZZZZ           1  000   5555

Evaluating total, the following occupation numbers were assumed

 K   2,   L1   2,   L2   2,   L3   4,   M1   2,   M2   2,   
M3   4,   M4   4,   M5   6,   N1   2,   N2   2,   N3   4,   
N4   4,   N5   6,   N6   6,   N7   8,   O1   2,   O2   2,   
O3   4,   O4   4,   O5   6,   O6   6,   O7   8,   P1   2,   
P2   2,   P3   4,   P4   3,   Q1   2,   

Multipolarity E1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     5.547E-01  1.047E+00
  15.00     ***        ***        ***        ***     3.463E-01  6.525E-01
  20.00     ***        ***        ***        ***     2.303E-01  4.083E-01
  30.00     ***        ***        ***     1.310E+00  1.200E-01  1.864E-01
  40.00     ***     2.495E-01  5.207E-01  5.705E-01  7.207E-02  9.973E-02
  50.00     ***     1.766E-01  3.000E-01  2.938E-01  4.782E-02  5.994E-02
  70.00     ***     9.837E-02  1.251E-01  1.057E-01  2.515E-02  2.685E-02
 100.00     ***     5.057E-02  4.867E-02  3.535E-02  1.240E-02  1.106E-02
 150.00     ***     2.286E-02  1.642E-02  1.009E-02  5.486E-03  3.941E-03
 200.00  9.123E-02  1.296E-02  7.631E-03  4.150E-03  3.085E-03  1.887E-03
 300.00  4.055E-02  5.959E-03  2.655E-03  1.217E-03  1.418E-03  6.812E-04
 400.00  2.339E-02  3.577E-03  1.303E-03  5.271E-04  8.478E-04  3.392E-04
 500.00  1.583E-02  2.419E-03  7.533E-04  2.763E-04  5.725E-04  1.979E-04
 600.00  1.150E-02  1.803E-03  4.939E-04  1.677E-04  4.280E-04  1.310E-04
 800.00  7.190E-03  1.146E-03  2.572E-04  7.777E-05  2.726E-04  6.896E-05
1000.00  5.091E-03  7.985E-04  1.543E-04  4.306E-05  1.898E-04  4.154E-05

Multipolarity E2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     6.242E+03  3.124E+05
  15.00     ***        ***        ***        ***     1.120E+03  4.279E+04
  20.00     ***        ***        ***        ***     3.344E+02  1.055E+04
  30.00     ***        ***        ***     4.126E+03  6.116E+01  1.491E+03
  40.00     ***     5.066E+01  1.319E+03  9.766E+02  1.830E+01  3.761E+02
  50.00     ***     2.059E+01  4.620E+02  3.193E+02  7.253E+00  1.313E+02
  70.00     ***     5.266E+00  9.628E+01  5.931E+01  1.836E+00  2.752E+01
 100.00     ***     1.321E+00  1.909E+01  1.010E+01  4.506E-01  5.433E+00
 150.00     ***     3.159E-01  3.197E+00  1.371E+00  1.027E-01  9.081E-01
 200.00  1.176E-01  1.290E-01  9.379E-01  3.367E-01  3.981E-02  2.655E-01
 300.00  9.332E-02  4.296E-02  1.784E-01  4.821E-02  1.232E-02  5.054E-02
 400.00  6.472E-02  2.191E-02  5.880E-02  1.267E-02  5.972E-03  1.656E-02
 500.00  4.765E-02  1.335E-02  2.539E-02  4.549E-03  3.529E-03  7.126E-03
 600.00  3.615E-02  9.235E-03  1.328E-02  2.041E-03  2.399E-03  3.729E-03
 800.00  2.340E-02  5.280E-03  4.951E-03  5.989E-04  1.341E-03  1.389E-03
1000.00  1.666E-02  3.417E-03  2.342E-03  2.371E-04  8.542E-04  6.544E-04

Multipolarity E3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     2.829E+05  1.250E+08
  15.00     ***        ***        ***        ***     5.069E+04  9.673E+06
  20.00     ***        ***        ***        ***     1.442E+04  1.635E+06
  30.00     ***        ***        ***     2.267E+05  2.354E+03  1.411E+05
  40.00     ***     6.890E+02  5.648E+04  4.123E+04  6.320E+02  2.569E+04
  50.00     ***     3.555E+02  1.717E+04  1.097E+04  2.267E+02  7.048E+03
  70.00     ***     9.852E+01  2.834E+03  1.492E+03  4.809E+01  1.046E+03
 100.00     ***     2.240E+01  4.305E+02  1.828E+02  9.387E+00  1.461E+02
 150.00     ***     4.124E+00  5.292E+01  1.713E+01  1.550E+00  1.689E+01
 200.00  1.455E-01  1.309E+00  1.246E+01  3.255E+00  4.601E-01  3.858E+00
 300.00  2.073E-01  2.967E-01  1.761E+00  3.293E-01  9.548E-02  5.308E-01
 400.00  1.562E-01  1.169E-01  4.765E-01  6.878E-02  3.524E-02  1.408E-01
 500.00  1.155E-01  5.951E-02  1.781E-01  2.092E-02  1.717E-02  5.201E-02
 600.00  8.634E-02  3.610E-02  8.335E-02  8.283E-03  1.012E-02  2.423E-02
 800.00  5.379E-02  1.729E-02  2.646E-02  2.035E-03  4.660E-03  7.628E-03
1000.00  3.706E-02  9.999E-03  1.118E-02  7.139E-04  2.622E-03  3.197E-03

Multipolarity E4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     2.789E+06  7.958E+09
  15.00     ***        ***        ***        ***     9.891E+05  5.244E+08
  20.00     ***        ***        ***        ***     3.088E+05  7.541E+07
  30.00     ***        ***        ***     3.188E+06  4.904E+04  4.998E+06
  40.00     ***     3.554E+03  6.296E+05  6.590E+05  1.214E+04  7.431E+05
  50.00     ***     2.927E+03  2.250E+05  1.717E+05  3.994E+03  1.733E+05
  70.00     ***     9.795E+02  3.735E+04  2.059E+04  7.218E+02  1.999E+04
 100.00     ***     2.157E+02  5.004E+03  2.062E+03  1.153E+02  2.131E+03
 150.00     ***     3.357E+01  4.943E+02  1.476E+02  1.467E+01  1.812E+02
 200.00  1.533E-01  8.992E+00  9.784E+01  2.292E+01  3.553E+00  3.346E+01
 300.00  4.098E-01  1.539E+00  1.074E+01  1.753E+00  5.427E-01  3.452E+00
 400.00  3.315E-01  4.918E-01  2.435E+00  3.049E-01  1.606E-01  7.562E-01
 500.00  2.433E-01  2.141E-01  7.992E-01  8.165E-02  6.629E-02  2.431E-01
 600.00  1.774E-01  1.152E-01  3.383E-01  2.946E-02  3.438E-02  1.018E-01
 800.00  1.047E-01  4.652E-02  9.275E-02  6.362E-03  1.319E-02  2.746E-02
1000.00  6.900E-02  2.401E-02  3.539E-02  2.041E-03  6.571E-03  1.034E-02

Multipolarity M1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     2.922E+03  4.586E+02
  15.00     ***        ***        ***        ***     8.720E+02  1.378E+02
  20.00     ***        ***        ***        ***     3.704E+02  5.893E+01
  30.00     ***        ***        ***     1.358E+00  1.110E+02  1.789E+01
  40.00     ***     1.903E+02  2.761E+01  5.668E-01  4.707E+01  7.682E+00
  50.00     ***     9.866E+01  1.448E+01  2.874E-01  2.434E+01  4.019E+00
  70.00     ***     3.649E+01  5.460E+00  1.033E-01  9.046E+00  1.526E+00
 100.00     ***     1.288E+01  1.979E+00  3.529E-02  3.181E+00  5.517E-01
 150.00     ***     3.971E+00  6.322E-01  1.047E-02  9.798E-01  1.762E-01
 200.00  8.565E+00  1.734E+00  2.837E-01  4.435E-03  4.273E-01  7.893E-02
 300.00  2.739E+00  5.476E-01  9.289E-02  1.340E-03  1.352E-01  2.589E-02
 400.00  1.226E+00  2.475E-01  4.287E-02  5.848E-04  6.087E-02  1.189E-02
 500.00  6.714E-01  1.327E-01  2.328E-02  3.056E-04  3.256E-02  6.443E-03
 600.00  4.067E-01  8.122E-02  1.435E-02  1.839E-04  1.997E-02  3.979E-03
 800.00  1.881E-01  3.737E-02  6.636E-03  8.336E-05  9.193E-03  1.842E-03
1000.00  1.044E-01  2.011E-02  3.567E-03  4.505E-05  4.936E-03  9.876E-04

Multipolarity M2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     1.745E+06  5.736E+04
  15.00     ***        ***        ***        ***     2.443E+05  9.678E+03
  20.00     ***        ***        ***        ***     6.150E+04  2.834E+03
  30.00     ***        ***        ***     1.586E+04  9.047E+03  5.269E+02
  40.00     ***     7.731E+03  3.706E+02  3.791E+03  2.368E+03  1.645E+02
  50.00     ***     2.839E+03  1.701E+02  1.247E+03  8.556E+02  6.830E+01
  70.00     ***     6.444E+02  5.172E+01  2.332E+02  1.909E+02  1.874E+01
 100.00     ***     1.421E+02  1.483E+01  3.970E+01  4.091E+01  4.949E+00
 150.00     ***     2.738E+01  3.647E+00  5.323E+00  7.661E+00  1.146E+00
 200.00  2.054E+01  8.970E+00  1.375E+00  1.282E+00  2.459E+00  4.187E-01
 300.00  5.895E+00  2.023E+00  3.601E-01  1.747E-01  5.426E-01  1.068E-01
 400.00  2.470E+00  7.581E-01  1.451E-01  4.341E-02  1.994E-01  4.225E-02
 500.00  1.303E+00  3.623E-01  7.201E-02  1.469E-02  9.404E-02  2.074E-02
 600.00  7.734E-01  2.058E-01  4.172E-02  6.212E-03  5.310E-02  1.197E-02
 800.00  3.545E-01  8.724E-02  1.789E-02  1.624E-03  2.227E-02  5.098E-03
1000.00  1.993E-01  4.537E-02  9.250E-03  5.783E-04  1.147E-02  2.618E-03

Multipolarity M3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     2.620E+08  2.318E+06
  15.00     ***        ***        ***        ***     2.021E+07  3.330E+05
  20.00     ***        ***        ***        ***     3.425E+06  8.321E+04
  30.00     ***        ***        ***     5.129E+06  2.995E+05  1.197E+04
  40.00     ***     9.559E+04  2.646E+03  7.629E+05  5.561E+04  3.070E+03
  50.00     ***     3.094E+04  1.436E+03  1.765E+05  1.561E+04  1.088E+03
  70.00     ***     5.650E+03  4.444E+02  2.002E+04  2.431E+03  2.340E+02
 100.00     ***     9.715E+02  1.135E+02  2.099E+03  3.654E+02  4.756E+01
 150.00     ***     1.404E+02  2.281E+01  1.725E+02  4.721E+01  8.205E+00
 200.00  2.300E+01  3.766E+01  7.287E+00  3.065E+01  1.190E+01  2.446E+00
 300.00  9.263E+00  6.512E+00  1.506E+00  2.890E+00  1.928E+00  4.755E-01
 400.00  4.036E+00  2.057E+00  5.159E-01  5.768E-01  5.839E-01  1.574E-01
 500.00  2.112E+00  8.717E-01  2.274E-01  1.680E-01  2.409E-01  6.799E-02
 600.00  1.232E+00  4.532E-01  1.203E-01  6.354E-02  1.233E-01  3.562E-02
 800.00  5.454E-01  1.703E-01  4.531E-02  1.407E-02  4.528E-02  1.323E-02
1000.00  2.989E-01  8.203E-02  2.145E-02  4.403E-03  2.143E-02  6.192E-03

Multipolarity M4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     1.074E+10  2.816E+07
  15.00     ***        ***        ***        ***     7.107E+08  6.967E+06
  20.00     ***        ***        ***        ***     1.016E+08  1.803E+06
  30.00     ***        ***        ***     2.513E+08  6.683E+06  2.310E+05
  40.00     ***     5.423E+05  1.238E+04  2.941E+07  9.961E+05  5.145E+04
  50.00     ***     2.127E+05  9.833E+03  5.640E+06  2.343E+05  1.604E+04
  70.00     ***     3.973E+04  3.465E+03  4.829E+05  2.778E+04  2.785E+03
 100.00     ***     6.057E+03  8.276E+02  3.781E+04  3.124E+03  4.443E+02
 150.00     ***     7.076E+02  1.387E+02  2.261E+03  2.915E+02  5.775E+01
 200.00  2.040E+01  1.599E+02  3.789E+01  3.244E+02  5.880E+01  1.410E+01
 300.00  1.424E+01  2.160E+01  6.194E+00  2.319E+01  7.090E+00  2.087E+00
 400.00  6.650E+00  5.763E+00  1.800E+00  3.881E+00  1.771E+00  5.764E-01
 500.00  3.469E+00  2.160E+00  7.021E-01  9.994E-01  6.368E-01  2.184E-01
 600.00  1.984E+00  1.023E+00  3.380E-01  3.447E-01  2.939E-01  1.035E-01
 800.00  8.403E-01  3.365E-01  1.111E-01  6.712E-02  9.331E-02  3.326E-02
1000.00  4.439E-01  1.483E-01  4.787E-02  1.924E-02  4.009E-02  1.410E-02

Multipolarity E1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.137E+00  3.858E+00  4.945E+00  2.124E-01  3.518E-01  8.655E-01
  15.00  1.350E+00  1.038E+00  1.280E+00  1.182E-01  1.911E-01  3.649E-01
  20.00  6.972E-01  3.916E-01  4.700E-01  7.432E-02  1.146E-01  1.878E-01
  30.00  2.549E-01  9.383E-02  1.082E-01  3.664E-02  5.096E-02  6.885E-02
  40.00  1.186E-01  3.272E-02  3.674E-02  2.152E-02  2.723E-02  3.241E-02
  50.00  6.440E-02  1.429E-02  1.569E-02  1.409E-02  1.640E-02  1.772E-02
  70.00  2.489E-02  4.003E-03  4.257E-03  7.306E-03  7.393E-03  6.927E-03
 100.00  8.800E-03  1.014E-03  1.046E-03  3.570E-03  3.070E-03  2.474E-03
 150.00  2.640E-03  2.103E-04  2.114E-04  1.570E-03  1.104E-03  7.501E-04
 200.00  1.117E-03  6.851E-05  6.820E-05  8.813E-04  5.322E-04  3.196E-04
 300.00  3.388E-04  1.438E-05  1.436E-05  4.052E-04  1.937E-04  9.769E-05
 400.00  1.486E-04  4.822E-06  4.968E-06  2.417E-04  9.668E-05  4.298E-05
 500.00  7.871E-05  2.069E-06  2.187E-06  1.634E-04  5.661E-05  2.282E-05
 600.00  4.814E-05  1.059E-06  1.171E-06  1.221E-04  3.751E-05  1.399E-05
 800.00  2.254E-05  3.708E-07  4.554E-07  7.776E-05  1.980E-05  6.561E-06
1000.00  1.252E-05  1.625E-07  2.208E-07  5.417E-05  1.194E-05  3.642E-06

Multipolarity E2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.034E+05  5.363E+03  2.445E+03  2.304E+03  9.145E+04  8.906E+04
  15.00  3.983E+04  7.031E+02  3.113E+02  3.884E+02  1.253E+04  1.170E+04
  20.00  9.431E+03  1.668E+02  7.237E+01  1.119E+02  3.087E+03  2.771E+03
  30.00  1.238E+03  2.200E+01  9.265E+00  1.974E+01  4.352E+02  3.636E+02
  40.00  2.924E+02  5.216E+00  2.142E+00  5.830E+00  1.100E+02  8.611E+01
  50.00  9.602E+01  1.717E+00  6.898E-01  2.293E+00  3.839E+01  2.830E+01
  70.00  1.801E+01  3.229E-01  1.248E-01  5.757E-01  8.039E+00  5.311E+00
 100.00  3.074E+00  5.519E-02  2.034E-02  1.403E-01  1.586E+00  9.071E-01
 150.00  4.186E-01  7.527E-03  2.622E-03  3.160E-02  2.647E-01  1.236E-01
 200.00  1.030E-01  1.855E-03  6.243E-04  1.211E-02  7.734E-02  3.043E-02
 300.00  1.480E-02  2.665E-04  8.771E-05  3.686E-03  1.472E-02  4.377E-03
 400.00  3.876E-03  6.952E-05  2.321E-05  1.764E-03  4.815E-03  1.144E-03
 500.00  1.388E-03  2.463E-05  8.489E-06  1.036E-03  2.073E-03  4.102E-04
 600.00  6.228E-04  1.085E-05  3.916E-06  7.000E-04  1.083E-03  1.837E-04
 800.00  1.822E-04  3.031E-06  1.221E-06  3.890E-04  4.032E-04  5.371E-05
1000.00  7.180E-05  1.119E-06  5.053E-07  2.471E-04  1.899E-04  2.115E-05

Multipolarity E3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  9.915E+07  3.277E+07  6.699E+07  2.811E+05  4.625E+07  3.329E+07
  15.00  7.229E+06  1.918E+06  3.886E+06  3.230E+04  3.420E+06  2.362E+06
  20.00  1.159E+06  2.564E+05  5.142E+05  7.376E+03  5.603E+05  3.717E+05
  30.00  9.105E+04  1.510E+04  2.963E+04  9.753E+02  4.634E+04  2.849E+04
  40.00  1.529E+04  2.029E+03  3.890E+03  2.386E+02  8.250E+03  4.729E+03
  50.00  3.898E+03  4.324E+02  8.088E+02  8.126E+01  2.227E+03  1.195E+03
  70.00  5.075E+02  4.269E+01  7.594E+01  1.634E+01  3.237E+02  1.540E+02
 100.00  5.994E+01  3.768E+00  6.205E+00  3.078E+00  4.447E+01  1.803E+01
 150.00  5.482E+00  2.518E-01  3.648E-01  4.943E-01  5.065E+00  1.639E+00
 200.00  1.030E+00  3.867E-02  4.946E-02  1.444E-01  1.149E+00  3.072E-01
 300.00  1.035E-01  3.048E-03  3.083E-03  2.938E-02  1.571E-01  3.081E-02
 400.00  2.145E-02  5.495E-04  4.515E-04  1.067E-02  4.143E-02  6.365E-03
 500.00  6.494E-03  1.522E-04  1.047E-04  5.151E-03  1.529E-02  1.928E-03
 600.00  2.567E-03  5.639E-05  3.356E-05  3.010E-03  7.099E-03  7.606E-04
 800.00  6.279E-04  1.254E-05  6.133E-06  1.373E-03  2.230E-03  1.858E-04
1000.00  2.190E-04  4.056E-06  1.789E-06  7.678E-04  9.332E-04  6.475E-05

Multipolarity E4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  6.357E+09  8.698E+10  1.061E+11  1.810E+07  6.122E+09  3.437E+09
  15.00  3.610E+08  2.693E+09  3.188E+09  1.536E+06  2.940E+08  1.598E+08
  20.00  4.773E+07  2.349E+08  2.708E+08  2.836E+05  3.609E+07  1.902E+07
  30.00  2.819E+06  7.850E+06  8.638E+06  2.823E+04  2.029E+06  1.006E+06
  40.00  3.833E+05  7.233E+05  7.635E+05  5.701E+03  2.781E+05  1.298E+05
  50.00  8.267E+04  1.164E+05  1.183E+05  1.679E+03  6.163E+04  2.710E+04
  70.00  8.322E+03  7.676E+03  7.268E+03  2.711E+02  6.705E+03  2.632E+03
 100.00  7.452E+02  4.503E+02  3.881E+02  4.026E+01  6.843E+02  2.298E+02
 150.00  4.974E+01  1.925E+01  1.443E+01  4.866E+00  5.625E+01  1.508E+01
 200.00  7.511E+00  2.165E+00  1.434E+00  1.149E+00  1.022E+01  2.261E+00
 300.00  5.638E-01  1.096E-01  5.855E-02  1.708E-01  1.039E+00  1.689E-01
 400.00  9.698E-02  1.433E-02  6.367E-03  4.960E-02  2.254E-01  2.895E-02
 500.00  2.583E-02  3.072E-03  1.165E-03  2.024E-02  7.218E-02  7.709E-03
 600.00  9.303E-03  9.205E-04  3.045E-04  1.039E-02  3.008E-02  2.770E-03
 800.00  2.000E-03  1.462E-04  3.900E-05  3.938E-03  8.082E-03  5.948E-04
1000.00  6.377E-04  3.651E-05  8.402E-06  1.945E-03  3.035E-03  1.895E-04

Multipolarity M1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.034E+01  2.111E+00  9.736E-01  8.448E+02  1.333E+02  2.964E+00
  15.00  3.040E+00  5.653E-01  2.608E-01  2.520E+02  4.003E+01  8.732E-01
  20.00  1.275E+00  2.193E-01  1.014E-01  1.069E+02  1.711E+01  3.667E-01
  30.00  3.743E-01  5.665E-02  2.636E-02  3.196E+01  5.181E+00  1.077E-01
  40.00  1.563E-01  2.131E-02  9.980E-03  1.357E+01  2.229E+00  4.512E-02
  50.00  7.984E-02  9.934E-03  4.684E-03  7.018E+00  1.166E+00  2.307E-02
  70.00  2.909E-02  3.105E-03  1.481E-03  2.608E+00  4.428E-01  8.421E-03
 100.00  1.000E-02  8.865E-04  4.300E-04  9.166E-01  1.600E-01  2.900E-03
 150.00  2.995E-03  2.088E-04  1.041E-04  2.821E-01  5.106E-02  8.694E-04
 200.00  1.276E-03  7.369E-05  3.778E-05  1.230E-01  2.287E-02  3.712E-04
 300.00  3.899E-04  1.680E-05  9.137E-06  3.899E-02  7.507E-03  1.137E-04
 400.00  1.705E-04  5.874E-06  3.432E-06  1.751E-02  3.444E-03  4.973E-05
 500.00  8.938E-05  2.557E-06  1.596E-06  9.380E-03  1.867E-03  2.610E-05
 600.00  5.397E-05  1.308E-06  8.895E-07  5.744E-03  1.152E-03  1.577E-05
 800.00  2.456E-05  4.572E-07  3.680E-07  2.645E-03  5.331E-04  7.178E-06
1000.00  1.326E-05  1.969E-07  1.866E-07  1.420E-03  2.859E-04  3.873E-06

Multipolarity M2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.198E+06  2.535E+04  6.298E+02  5.368E+05  2.077E+04  3.571E+05
  15.00  1.585E+05  3.333E+03  8.353E+01  7.496E+04  3.369E+03  4.720E+04
  20.00  3.776E+04  7.891E+02  1.995E+01  1.881E+04  9.588E+02  1.123E+04
  30.00  4.998E+03  1.034E+02  2.663E+00  2.748E+03  1.715E+02  1.483E+03
  40.00  1.186E+03  2.437E+01  6.394E-01  7.182E+02  5.244E+01  3.527E+02
  50.00  3.905E+02  7.979E+00  2.135E-01  2.588E+02  2.144E+01  1.161E+02
  70.00  7.332E+01  1.486E+00  4.138E-02  5.745E+01  5.769E+00  2.179E+01
 100.00  1.245E+01  2.508E-01  7.422E-03  1.224E+01  1.498E+00  3.701E+00
 150.00  1.668E+00  3.348E-02  1.095E-03  2.275E+00  3.421E-01  4.955E-01
 200.00  4.016E-01  8.057E-03  2.900E-04  7.271E-01  1.241E-01  1.193E-01
 300.00  5.482E-02  1.101E-03  4.753E-05  1.597E-01  3.147E-02  1.630E-02
 400.00  1.357E-02  2.721E-04  1.393E-05  5.835E-02  1.238E-02  4.027E-03
 500.00  4.581E-03  9.159E-05  5.470E-06  2.748E-02  6.072E-03  1.361E-03
 600.00  1.937E-03  3.845E-05  2.660E-06  1.547E-02  3.494E-03  5.746E-04
 800.00  5.050E-04  9.769E-06  8.921E-07  6.471E-03  1.486E-03  1.497E-04
1000.00  1.790E-04  3.334E-06  3.882E-07  3.327E-03  7.620E-04  5.302E-05

Multipolarity M3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.348E+09  2.773E+07  1.109E+08  1.041E+08  1.734E+06  1.044E+09
  15.00  2.075E+08  1.906E+06  6.517E+06  7.683E+06  1.835E+05  6.451E+07
  20.00  2.925E+07  2.923E+05  8.726E+05  1.260E+06  3.932E+04  9.073E+06
  30.00  1.895E+06  2.157E+04  5.128E+04  1.053E+05  4.816E+03  5.847E+05
  40.00  2.769E+05  3.471E+03  6.840E+03  1.903E+04  1.140E+03  8.540E+04
  50.00  6.355E+04  8.586E+02  1.440E+03  5.234E+03  3.843E+02  1.956E+04
  70.00  7.131E+03  1.074E+02  1.377E+02  7.928E+02  7.801E+01  2.187E+03
 100.00  7.333E+02  1.227E+01  1.144E+01  1.162E+02  1.518E+01  2.240E+02
 150.00  5.910E+01  1.092E+00  6.790E-01  1.465E+01  2.533E+00  1.796E+01
 200.00  1.036E+01  2.022E-01  9.184E-02  3.641E+00  7.430E-01  3.139E+00
 300.00  9.634E-01  1.981E-02  5.581E-03  5.815E-01  1.423E-01  2.909E-01
 400.00  1.896E-01  3.975E-03  7.827E-04  1.742E-01  4.668E-02  5.701E-02
 500.00  5.476E-02  1.155E-03  1.718E-04  7.152E-02  2.010E-02  1.646E-02
 600.00  2.062E-02  4.349E-04  5.163E-05  3.640E-02  1.048E-02  6.179E-03
 800.00  4.533E-03  9.467E-05  8.151E-06  1.329E-02  3.879E-03  1.356E-03
1000.00  1.408E-03  2.899E-05  2.066E-06  6.266E-03  1.812E-03  4.208E-04

Multipolarity M4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.310E+12  5.429E+09  7.318E+11  9.121E+09  9.567E+07  4.892E+11
  15.00  4.398E+10  2.673E+08  2.011E+10  4.348E+08  7.730E+06  1.593E+10
  20.00  4.124E+09  3.210E+07  1.591E+09  5.301E+07  1.344E+06  1.461E+09
  30.00  1.565E+08  1.667E+06  4.563E+07  2.956E+06  1.210E+05  5.366E+07
  40.00  1.608E+07  2.085E+05  3.737E+06  4.046E+05  2.294E+04  5.413E+06
  50.00  2.849E+06  4.239E+04  5.470E+05  9.009E+04  6.505E+03  9.455E+05
  70.00  2.215E+05  3.950E+03  3.111E+04  9.998E+03  1.017E+03  7.205E+04
 100.00  1.590E+04  3.313E+02  1.553E+03  1.065E+03  1.505E+02  5.077E+03
 150.00  8.815E+02  2.096E+01  5.485E+01  9.489E+01  1.849E+01  2.767E+02
 200.00  1.213E+02  3.074E+00  5.342E+00  1.867E+01  4.396E+00  3.769E+01
 300.00  8.295E+00  2.211E-01  2.161E-01  2.194E+00  6.357E-01  2.551E+00
 400.00  1.347E+00  3.623E-02  2.350E-02  5.389E-01  1.731E-01  4.110E-01
 500.00  3.407E-01  9.103E-03  4.286E-03  1.922E-01  6.521E-02  1.036E-01
 600.00  1.162E-01  3.065E-03  1.109E-03  8.798E-02  3.071E-02  3.518E-02
 800.00  2.228E-02  5.689E-04  1.355E-04  2.769E-02  9.816E-03  6.716E-03
1000.00  6.310E-03  1.559E-04  2.699E-05  1.183E-02  4.147E-03  1.898E-03

Multipolarity E1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  8.240E-01  1.066E+00  2.549E-01  3.076E-01  6.615E-02  1.013E-01
  15.00  2.492E-01  3.090E-01  4.650E-02  5.530E-02  3.567E-02  5.337E-02
  20.00  1.006E-01  1.211E-01  1.325E-02  1.565E-02  2.209E-02  3.165E-02
  30.00  2.597E-02  3.000E-02  2.122E-03  2.476E-03  1.073E-02  1.396E-02
  40.00  9.494E-03  1.066E-02  5.557E-04  6.460E-04  6.275E-03  7.461E-03
  50.00  4.264E-03  4.675E-03  1.938E-04  2.249E-04  4.094E-03  4.496E-03
  70.00  1.239E-03  1.314E-03  3.861E-05  4.465E-05  2.113E-03  2.029E-03
 100.00  3.228E-04  3.328E-04  6.812E-06  7.837E-06  1.030E-03  8.446E-04
 150.00  6.853E-05  6.864E-05  9.384E-07  1.113E-06  4.522E-04  3.045E-04
 200.00  2.266E-05  2.245E-05  2.315E-07  2.728E-07  2.538E-04  1.470E-04
 300.00  4.810E-06  4.820E-06  3.175E-08  4.257E-08  1.166E-04  5.361E-05
 400.00  1.626E-06  1.670E-06  8.071E-09  1.115E-08  6.958E-05  2.679E-05
 500.00  7.021E-07  7.456E-07  2.742E-09  4.471E-09  4.705E-05  1.570E-05
 600.00  3.589E-07  3.955E-07  1.328E-09  2.102E-09  3.510E-05  1.040E-05
 800.00  1.259E-07  1.535E-07  3.616E-10  7.418E-10  2.237E-05  5.488E-06
1000.00  5.550E-08  7.663E-08  1.297E-10  2.382E-10  1.559E-05  3.318E-06

Multipolarity E2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.735E+03  7.132E+02  3.644E+01  4.051E+01  7.077E+02  2.552E+04
  15.00  2.282E+02  9.139E+01  4.299E+00  4.731E+00  1.177E+02  3.496E+03
  20.00  5.431E+01  2.143E+01  9.163E-01  9.991E-01  3.364E+01  8.611E+02
  30.00  7.196E+00  2.785E+00  9.895E-02  1.061E-01  5.875E+00  1.212E+02
  40.00  1.720E+00  6.554E-01  1.981E-02  2.098E-02  1.731E+00  3.068E+01
  50.00  5.691E-01  2.137E-01  5.614E-03  5.882E-03  6.794E-01  1.071E+01
  70.00  1.078E-01  3.937E-02  8.218E-04  8.494E-04  1.702E-01  2.242E+00
 100.00  1.858E-02  6.538E-03  1.051E-04  1.071E-04  4.138E-02  4.422E-01
 150.00  2.552E-03  8.579E-04  1.011E-05  1.030E-05  9.289E-03  7.377E-02
 200.00  6.317E-04  2.065E-04  1.938E-06  1.980E-06  3.549E-03  2.155E-02
 300.00  9.135E-05  2.943E-05  1.980E-07  2.124E-07  1.075E-03  4.102E-03
 400.00  2.383E-05  7.813E-06  4.086E-08  4.556E-08  5.129E-04  1.341E-03
 500.00  8.465E-06  2.880E-06  1.233E-08  1.476E-08  3.007E-04  5.776E-04
 600.00  3.739E-06  1.325E-06  4.790E-09  6.092E-09  2.027E-04  3.014E-04
 800.00  1.041E-06  4.124E-07  1.138E-09  1.625E-09  1.124E-04  1.122E-04
1000.00  3.859E-07  1.743E-07  3.299E-10  5.179E-10  7.141E-05  5.288E-05

Multipolarity E3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.114E+07  2.318E+07  5.619E+04  2.346E+04  1.035E+05  1.366E+07
  15.00  6.517E+05  1.344E+06  3.274E+03  1.333E+03  1.115E+04  1.000E+06
  20.00  8.716E+04  1.779E+05  4.358E+02  1.740E+02  2.448E+03  1.627E+05
  30.00  5.129E+03  1.023E+04  2.534E+01  9.823E+00  3.093E+02  1.331E+04
  40.00  6.920E+02  1.347E+03  3.374E+00  1.278E+00  7.411E+01  2.360E+03
  50.00  1.476E+02  2.804E+02  7.081E-01  2.634E-01  2.492E+01  6.344E+02
  70.00  1.460E+01  2.634E+01  6.754E-02  2.446E-02  4.940E+00  9.169E+01
 100.00  1.291E+00  2.155E+00  5.629E-03  1.990E-03  9.216E-01  1.254E+01
 150.00  8.640E-02  1.268E-01  3.396E-04  1.190E-04  1.468E-01  1.423E+00
 200.00  1.329E-02  1.719E-02  4.705E-05  1.672E-05  4.271E-02  3.221E-01
 300.00  1.051E-03  1.072E-03  3.028E-06  1.170E-06  8.638E-03  4.396E-02
 400.00  1.894E-04  1.566E-04  4.494E-07  1.932E-07  3.124E-03  1.158E-02
 500.00  5.254E-05  3.633E-05  1.047E-07  5.124E-08  1.504E-03  4.271E-03
 600.00  1.945E-05  1.161E-05  3.329E-08  1.824E-08  8.763E-04  1.980E-03
 800.00  4.331E-06  2.110E-06  5.647E-09  3.981E-09  3.985E-04  6.216E-04
1000.00  1.401E-06  6.185E-07  1.453E-09  1.161E-09  2.227E-04  2.603E-04

Multipolarity E4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  3.307E+10  3.987E+10  1.891E+08  6.761E+08  8.503E+06  2.078E+09
  15.00  1.008E+09  1.183E+09  4.874E+06  1.742E+07  6.260E+05  9.504E+07
  20.00  8.695E+07  9.962E+07  3.632E+05  1.295E+06  1.066E+05  1.133E+07
  30.00  2.860E+06  3.135E+06  9.336E+03  3.301E+04  9.693E+03  6.144E+05
  40.00  2.618E+05  2.757E+05  7.003E+02  2.438E+03  1.873E+03  8.273E+04
  50.00  4.190E+04  4.251E+04  9.482E+01  3.236E+02  5.371E+02  1.811E+04
  70.00  2.740E+03  2.595E+03  4.763E+00  1.542E+01  8.426E+01  1.941E+03
 100.00  1.597E+02  1.378E+02  2.097E-01  6.134E-01  1.227E+01  1.959E+02
 150.00  6.788E+00  5.103E+00  6.655E-03  1.592E-02  1.462E+00  1.595E+01
 200.00  7.612E-01  5.059E-01  6.269E-04  1.213E-03  3.427E-01  2.885E+00
 300.00  3.847E-02  2.062E-02  2.616E-05  3.412E-05  5.056E-02  2.921E-01
 400.00  5.012E-03  2.235E-03  3.063E-06  2.915E-06  1.460E-02  6.320E-02
 500.00  1.074E-03  4.087E-04  6.095E-07  4.602E-07  5.941E-03  2.023E-02
 600.00  3.211E-04  1.066E-04  1.706E-07  1.118E-07  3.038E-03  8.412E-03
 800.00  5.095E-05  1.361E-05  2.431E-08  1.415E-08  1.147E-03  2.258E-03
1000.00  1.272E-05  2.930E-06  5.452E-09  3.234E-09  5.659E-04  8.480E-04

Multipolarity M1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  6.255E-01  2.857E-01  3.374E-02  2.348E-02  2.440E+02  3.710E+01
  15.00  1.715E-01  7.811E-02  7.282E-03  5.180E-03  7.277E+01  1.114E+01
  20.00  6.762E-02  3.083E-02  2.384E-03  1.728E-03  3.087E+01  4.761E+00
  30.00  1.781E-02  8.163E-03  4.718E-04  3.518E-04  9.211E+00  1.440E+00
  40.00  6.808E-03  3.142E-03  1.454E-04  1.107E-04  3.918E+00  6.204E-01
  50.00  3.206E-03  1.489E-03  5.744E-05  4.467E-05  2.026E+00  3.247E-01
  70.00  1.015E-03  4.778E-04  1.381E-05  1.107E-05  7.526E-01  1.233E-01
 100.00  2.933E-04  1.407E-04  2.939E-06  2.445E-06  2.646E-01  4.454E-02
 150.00  6.982E-05  3.443E-05  4.897E-07  4.379E-07  8.141E-02  1.421E-02
 200.00  2.481E-05  1.257E-05  1.349E-07  1.247E-07  3.551E-02  6.363E-03
 300.00  5.700E-06  3.086E-06  2.130E-08  2.386E-08  1.125E-02  2.089E-03
 400.00  1.994E-06  1.156E-06  5.736E-09  7.022E-09  5.052E-03  9.579E-04
 500.00  8.719E-07  5.462E-07  2.086E-09  2.993E-09  2.707E-03  5.197E-04
 600.00  4.499E-07  3.014E-07  9.987E-10  1.592E-09  1.656E-03  3.202E-04
 800.00  1.556E-07  1.236E-07  3.013E-10  5.711E-10  7.627E-04  1.482E-04
1000.00  6.726E-08  6.469E-08  8.412E-11  2.126E-10  4.099E-04  7.956E-05

Multipolarity M2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  8.738E+03  2.129E+02  9.220E+00  2.886E+00  1.578E+05  6.106E+03
  15.00  1.148E+03  2.812E+01  1.165E+00  3.811E-01  2.201E+04  9.815E+02
  20.00  2.717E+02  6.701E+00  2.650E-01  8.990E-02  5.519E+03  2.776E+02
  30.00  3.556E+01  8.903E-01  3.210E-02  1.155E-02  8.041E+02  4.914E+01
  40.00  8.400E+00  2.140E-01  7.078E-03  2.670E-03  2.103E+02  1.497E+01
  50.00  2.752E+00  7.143E-02  2.177E-03  8.549E-04  7.571E+01  6.095E+00
  70.00  5.130E-01  1.385E-02  3.640E-04  1.528E-04  1.678E+01  1.632E+00
 100.00  8.665E-02  2.486E-03  5.391E-05  2.446E-05  3.570E+00  4.220E-01
 150.00  1.157E-02  3.672E-04  6.091E-06  3.086E-06  6.624E-01  9.600E-02
 200.00  2.786E-03  9.758E-05  1.298E-06  7.135E-07  2.114E-01  3.475E-02
 300.00  3.813E-04  1.610E-05  1.487E-07  9.667E-08  4.636E-02  8.795E-03
 400.00  9.419E-05  4.716E-06  3.257E-08  2.389E-08  1.692E-02  3.456E-03
 500.00  3.173E-05  1.863E-06  1.010E-08  8.596E-09  7.964E-03  1.695E-03
 600.00  1.329E-05  9.019E-07  4.128E-09  3.800E-09  4.475E-03  9.737E-04
 800.00  3.381E-06  3.016E-07  9.793E-10  1.158E-09  1.871E-03  4.138E-04
1000.00  1.154E-06  1.341E-07  3.006E-10  3.808E-10  9.622E-04  2.124E-04

Multipolarity M3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.058E+07  3.896E+07  1.577E+05  3.225E+03  3.262E+07  5.852E+05
  15.00  7.163E+05  2.288E+06  9.197E+03  1.942E+02  2.383E+06  5.907E+04
  20.00  1.087E+05  3.062E+05  1.223E+03  2.658E+01  3.880E+05  1.230E+04
  30.00  7.886E+03  1.795E+04  7.075E+01  1.624E+00  3.202E+04  1.454E+03
  40.00  1.261E+03  2.399E+03  9.365E+00  2.261E-01  5.757E+03  3.383E+02
  50.00  3.099E+02  5.050E+02  1.954E+00  4.953E-02  1.575E+03  1.127E+02
  70.00  3.844E+01  4.827E+01  1.843E-01  5.122E-03  2.368E+02  2.254E+01
 100.00  4.359E+00  4.008E+00  1.509E-02  4.780E-04  3.447E+01  4.339E+00
 150.00  3.855E-01  2.379E-01  8.849E-04  3.438E-05  4.318E+00  7.173E-01
 200.00  7.113E-02  3.217E-02  1.190E-04  5.594E-06  1.069E+00  2.095E-01
 300.00  6.951E-03  1.955E-03  7.206E-06  4.851E-07  1.700E-01  3.997E-02
 400.00  1.390E-03  2.736E-04  1.007E-06  9.285E-08  5.078E-02  1.307E-02
 500.00  4.040E-04  6.005E-05  2.199E-07  2.738E-08  2.082E-02  5.625E-03
 600.00  1.517E-04  1.801E-05  6.535E-08  1.058E-08  1.057E-02  2.928E-03
 800.00  3.299E-05  2.836E-06  9.896E-09  2.578E-09  3.854E-03  1.082E-03
1000.00  1.010E-05  7.177E-07  2.291E-09  8.152E-10  1.817E-03  5.057E-04

Multipolarity M4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.996E+09  2.672E+11  5.315E+08  7.580E+08  3.309E+09  3.992E+07
  15.00  1.285E+08  7.328E+09  1.554E+07  1.978E+07  1.500E+08  2.851E+06
  20.00  1.434E+07  5.787E+08  1.294E+06  1.489E+06  1.774E+07  4.642E+05
  30.00  6.873E+05  1.651E+07  4.012E+04  3.877E+04  9.528E+05  3.896E+04
  40.00  8.276E+04  1.353E+06  3.503E+03  2.916E+03  1.280E+05  7.132E+03
  50.00  1.641E+04  1.976E+05  5.374E+02  3.930E+02  2.812E+04  1.977E+03
  70.00  1.485E+03  1.120E+04  3.270E+01  1.917E+01  3.068E+03  3.012E+02
 100.00  1.218E+02  5.573E+02  1.740E+00  7.801E-01  3.221E+02  4.370E+01
 150.00  7.570E+00  1.960E+01  6.501E-02  2.060E-02  2.835E+01  5.289E+00
 200.00  1.101E+00  1.904E+00  6.509E-03  1.571E-03  5.540E+00  1.249E+00
 300.00  7.854E-02  7.682E-02  2.689E-04  4.299E-05  6.462E-01  1.793E-01
 400.00  1.279E-02  8.321E-03  2.924E-05  3.477E-06  1.580E-01  4.867E-02
 500.00  3.208E-03  1.516E-03  5.308E-06  5.131E-07  5.621E-02  1.830E-02
 600.00  1.077E-03  3.914E-04  1.361E-06  1.147E-07  2.566E-02  8.599E-03
 800.00  1.993E-04  4.775E-05  1.627E-07  1.277E-08  8.054E-03  2.744E-03
1000.00  5.458E-05  9.501E-06  3.152E-08  2.652E-09  3.438E-03  1.159E-03

Multipolarity E1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.322E-01  1.860E-01  2.371E-01  4.050E-02  4.770E-02  1.454E-02
  15.00  9.724E-02  5.736E-02  7.008E-02  7.720E-03  8.948E-03  7.776E-03
  20.00  4.999E-02  2.345E-02  2.781E-02  2.250E-03  2.585E-03  4.801E-03
  30.00  1.832E-02  6.136E-03  6.983E-03  3.685E-04  4.194E-04  2.321E-03
  40.00  8.643E-03  2.269E-03  2.505E-03  9.800E-05  1.112E-04  1.355E-03
  50.00  4.737E-03  1.026E-03  1.109E-03  3.457E-05  3.867E-05  8.829E-04
  70.00  1.856E-03  3.002E-04  3.139E-04  6.935E-06  7.779E-06  4.555E-04
 100.00  6.653E-04  7.890E-05  7.995E-05  1.227E-06  1.389E-06  2.220E-04
 150.00  2.022E-04  1.683E-05  1.662E-05  1.689E-07  2.001E-07  9.733E-05
 200.00  8.631E-05  5.590E-06  5.447E-06  4.123E-08  4.969E-08  5.465E-05
 300.00  2.642E-05  1.193E-06  1.175E-06  6.100E-09  7.647E-09  2.509E-05
 400.00  1.164E-05  4.046E-07  4.055E-07  1.538E-09  2.135E-09  1.497E-05
 500.00  6.189E-06  1.733E-07  1.823E-07  5.873E-10  8.246E-10  1.013E-05
 600.00  3.789E-06  8.926E-08  9.662E-08  2.155E-10  3.328E-10  7.542E-06
 800.00  1.777E-06  3.112E-08  3.749E-08  7.126E-11  1.275E-10  4.805E-06
1000.00  9.904E-07  1.384E-08  1.873E-08  2.789E-11  5.526E-11  3.360E-06

Multipolarity E2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.422E+04  4.270E+02  1.690E+02  5.909E+00  6.347E+00  1.549E+02
  15.00  3.182E+03  5.619E+01  2.168E+01  7.172E-01  7.638E-01  2.568E+01
  20.00  7.540E+02  1.337E+01  5.088E+00  1.558E-01  1.645E-01  7.325E+00
  30.00  9.878E+01  1.770E+00  6.617E-01  1.719E-02  1.788E-02  1.275E+00
  40.00  2.344E+01  4.243E-01  1.564E-01  3.491E-03  3.584E-03  3.758E-01
  50.00  7.704E+00  1.405E-01  5.113E-02  9.975E-04  1.014E-03  1.474E-01
  70.00  1.446E+00  2.667E-02  9.459E-03  1.477E-04  1.478E-04  3.688E-02
 100.00  2.471E-01  4.605E-03  1.578E-03  1.907E-05  1.884E-05  8.967E-03
 150.00  3.367E-02  6.337E-04  2.079E-04  1.851E-06  1.826E-06  2.011E-03
 200.00  8.291E-03  1.570E-04  5.016E-05  3.564E-07  3.554E-07  7.677E-04
 300.00  1.192E-03  2.273E-05  7.159E-06  3.629E-08  3.821E-08  2.321E-04
 400.00  3.118E-04  5.935E-06  1.905E-06  7.489E-09  8.417E-09  1.106E-04
 500.00  1.118E-04  2.110E-06  7.042E-07  2.257E-09  2.715E-09  6.488E-05
 600.00  5.002E-05  9.305E-07  3.238E-07  8.513E-10  1.004E-09  4.363E-05
 800.00  1.462E-05  2.593E-07  1.009E-07  2.225E-10  2.932E-10  2.419E-05
1000.00  5.764E-06  9.627E-08  4.251E-08  6.954E-11  1.066E-10  1.540E-05

Multipolarity E3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  9.367E+06  2.764E+06  5.694E+06  1.025E+04  4.037E+03  2.367E+04
  15.00  6.605E+05  1.618E+05  3.301E+05  5.977E+02  2.299E+02  2.514E+03
  20.00  1.035E+05  2.164E+04  4.368E+04  7.965E+01  3.009E+01  5.466E+02
  30.00  7.873E+03  1.272E+03  2.509E+03  4.636E+00  1.706E+00  6.827E+01
  40.00  1.304E+03  1.720E+02  3.311E+02  6.189E-01  2.230E-01  1.628E+01
  50.00  3.289E+02  3.669E+01  6.890E+01  1.301E-01  4.612E-02  5.454E+00
  70.00  4.225E+01  3.630E+00  6.475E+00  1.243E-02  4.303E-03  1.077E+00
 100.00  4.939E+00  3.212E-01  5.299E-01  1.038E-03  3.520E-04  2.005E-01
 150.00  4.480E-01  2.151E-02  3.118E-02  6.274E-05  2.116E-05  3.188E-02
 200.00  8.392E-02  3.311E-03  4.229E-03  8.697E-06  2.988E-06  9.262E-03
 300.00  8.408E-03  2.615E-04  2.635E-04  5.595E-07  2.088E-07  1.869E-03
 400.00  1.737E-03  4.720E-05  3.851E-05  8.299E-08  3.491E-08  6.752E-04
 500.00  5.261E-04  1.310E-05  8.933E-06  1.942E-08  9.253E-09  3.251E-04
 600.00  2.073E-04  4.844E-06  2.850E-06  6.030E-09  3.190E-09  1.889E-04
 800.00  5.063E-05  1.079E-06  5.178E-07  1.071E-09  7.036E-10  8.583E-05
1000.00  1.766E-05  3.493E-07  1.516E-07  2.716E-10  2.314E-10  4.808E-05

Multipolarity E4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.069E+09  8.435E+09  9.990E+09  3.485E+07  1.220E+08  2.061E+06
  15.00  4.792E+07  2.562E+08  2.957E+08  8.981E+05  3.143E+06  1.470E+05
  20.00  5.582E+06  2.205E+07  2.484E+07  6.693E+04  2.337E+05  2.455E+04
  30.00  2.875E+05  7.215E+05  7.781E+05  1.719E+03  5.951E+03  2.183E+03
  40.00  3.665E+04  6.604E+04  6.845E+04  1.292E+02  4.400E+02  4.175E+02
  50.00  7.593E+03  1.055E+04  1.054E+04  1.750E+01  5.841E+01  1.189E+02
  70.00  7.305E+02  6.888E+02  6.425E+02  8.794E-01  2.783E+00  1.851E+01
 100.00  6.339E+01  4.009E+01  3.409E+01  3.877E-02  1.108E-01  2.681E+00
 150.00  4.138E+00  1.701E+00  1.260E+00  1.232E-03  2.876E-03  3.183E-01
 200.00  6.192E-01  1.907E-01  1.249E-01  1.162E-04  2.192E-04  7.450E-02
 300.00  4.618E-02  9.632E-03  5.086E-03  4.846E-06  6.155E-06  1.096E-02
 400.00  7.910E-03  1.253E-03  5.512E-04  5.678E-07  5.264E-07  3.160E-03
 500.00  2.107E-03  2.687E-04  1.008E-04  1.126E-07  8.346E-08  1.286E-03
 600.00  7.560E-04  8.021E-05  2.623E-05  3.165E-08  1.984E-08  6.559E-04
 800.00  1.623E-04  1.272E-05  3.349E-06  4.526E-09  2.559E-09  2.474E-04
1000.00  5.176E-05  3.178E-06  7.210E-07  1.013E-09  6.033E-10  1.223E-04

Multipolarity M1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  8.010E-01  1.505E-01  6.757E-02  5.797E-03  3.893E-03  5.256E+01
  15.00  2.361E-01  4.146E-02  1.856E-02  1.272E-03  8.740E-04  1.567E+01
  20.00  9.916E-02  1.641E-02  7.348E-03  4.208E-04  2.942E-04  6.650E+00
  30.00  2.909E-02  4.334E-03  1.951E-03  8.436E-05  6.071E-05  1.982E+00
  40.00  1.222E-02  1.665E-03  7.538E-04  2.614E-05  1.931E-05  8.439E-01
  50.00  6.249E-03  7.856E-04  3.586E-04  1.038E-05  7.786E-06  4.363E-01
  70.00  2.281E-03  2.496E-04  1.153E-04  2.513E-06  1.946E-06  1.621E-01
 100.00  7.861E-04  7.236E-05  3.408E-05  5.353E-07  4.343E-07  5.699E-02
 150.00  2.358E-04  1.728E-05  8.366E-06  8.907E-08  7.907E-08  1.754E-02
 200.00  1.007E-04  6.149E-06  3.062E-06  2.439E-08  2.290E-08  7.650E-03
 300.00  3.085E-05  1.416E-06  7.541E-07  3.957E-09  4.261E-09  2.422E-03
 400.00  1.350E-05  4.968E-07  2.811E-07  1.052E-09  1.349E-09  1.088E-03
 500.00  7.094E-06  2.165E-07  1.333E-07  4.168E-10  5.728E-10  5.833E-04
 600.00  4.281E-06  1.117E-07  7.366E-08  1.523E-10  2.447E-10  3.562E-04
 800.00  1.946E-06  3.866E-08  3.022E-08  6.322E-11  1.014E-10  1.640E-04
1000.00  1.055E-06  1.678E-08  1.581E-08  2.379E-11  4.794E-11  8.839E-05

Multipolarity M2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  9.749E+04  2.177E+03  5.199E+01  1.635E+00  4.910E-01  3.415E+04
  15.00  1.289E+04  2.859E+02  6.864E+00  2.078E-01  6.520E-02  4.762E+03
  20.00  3.067E+03  6.768E+01  1.635E+00  4.747E-02  1.545E-02  1.194E+03
  30.00  4.042E+02  8.840E+00  2.167E-01  5.780E-03  1.999E-03  1.738E+02
  40.00  9.625E+01  2.093E+00  5.217E-02  1.281E-03  4.652E-04  4.547E+01
  50.00  3.169E+01  6.858E-01  1.741E-02  3.955E-04  1.495E-04  1.636E+01
  70.00  5.947E+00  1.279E-01  3.374E-03  6.638E-05  2.685E-05  3.626E+00
 100.00  1.010E+00  2.161E-02  6.060E-04  9.862E-06  4.323E-06  7.713E-01
 150.00  1.352E-01  2.885E-03  8.959E-05  1.117E-06  5.486E-07  1.430E-01
 200.00  3.256E-02  6.950E-04  2.381E-05  2.377E-07  1.282E-07  4.564E-02
 300.00  4.447E-03  9.502E-05  3.925E-06  2.748E-08  1.745E-08  9.995E-03
 400.00  1.099E-03  2.350E-05  1.152E-06  6.002E-09  4.435E-09  3.647E-03
 500.00  3.715E-04  7.915E-06  4.561E-07  1.933E-09  1.578E-09  1.718E-03
 600.00  1.566E-04  3.313E-06  2.204E-07  7.103E-10  6.190E-10  9.633E-04
 800.00  4.081E-05  8.426E-07  7.386E-08  1.900E-10  2.075E-10  4.025E-04
1000.00  1.447E-05  2.875E-07  3.268E-08  6.215E-11  7.977E-11  2.076E-04

Multipolarity M3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.885E+08  2.701E+06  9.606E+06  2.924E+04  5.772E+02  7.176E+06
  15.00  1.782E+07  1.823E+05  5.640E+05  1.705E+03  3.471E+01  5.230E+05
  20.00  2.505E+06  2.758E+04  7.547E+04  2.267E+02  4.748E+00  8.500E+04
  30.00  1.610E+05  1.991E+03  4.415E+03  1.310E+01  2.896E-01  6.991E+03
  40.00  2.354E+04  3.182E+02  5.911E+02  1.737E+00  4.034E-02  1.256E+03
  50.00  5.389E+03  7.811E+01  1.245E+02  3.624E-01  8.835E-03  3.430E+02
  70.00  6.018E+02  9.669E+00  1.190E+01  3.417E-02  9.135E-04  5.147E+01
 100.00  6.159E+01  1.095E+00  9.880E-01  2.801E-03  8.533E-05  7.481E+00
 150.00  4.932E+00  9.664E-02  5.863E-02  1.642E-04  6.144E-06  9.355E-01
 200.00  8.613E-01  1.782E-02  7.928E-03  2.209E-05  1.002E-06  2.314E-01
 300.00  7.972E-02  1.738E-03  4.821E-04  1.338E-06  8.674E-08  3.672E-02
 400.00  1.561E-02  3.477E-04  6.742E-05  1.872E-07  1.680E-08  1.096E-02
 500.00  4.506E-03  1.011E-04  1.480E-05  4.099E-08  4.947E-09  4.496E-03
 600.00  1.689E-03  3.789E-05  4.429E-06  1.212E-08  1.847E-09  2.279E-03
 800.00  3.706E-04  8.240E-06  6.970E-07  1.827E-09  4.551E-10  8.298E-04
1000.00  1.151E-04  2.524E-06  1.768E-07  4.387E-10  1.626E-10  3.922E-04

Multipolarity M4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.415E+11  8.256E+08  6.653E+10  9.996E+07  1.372E+08  7.548E+08
  15.00  4.576E+09  3.454E+07  1.823E+09  2.917E+06  3.580E+06  3.382E+07
  20.00  4.175E+08  3.796E+06  1.439E+08  2.427E+05  2.695E+05  3.969E+06
  30.00  1.520E+07  1.786E+05  4.096E+06  7.505E+03  7.011E+03  2.112E+05
  40.00  1.527E+06  2.135E+04  3.360E+05  6.551E+02  5.278E+02  2.825E+04
  50.00  2.658E+05  4.209E+03  4.907E+04  1.005E+02  7.111E+01  6.183E+03
  70.00  2.015E+04  3.782E+02  2.779E+03  6.104E+00  3.468E+00  6.715E+02
 100.00  1.413E+03  3.086E+01  1.382E+02  3.246E-01  1.412E-01  7.026E+01
 150.00  7.665E+01  1.909E+00  4.855E+00  1.212E-02  3.728E-03  6.163E+00
 200.00  1.042E+01  2.770E-01  4.714E-01  1.213E-03  2.844E-04  1.203E+00
 300.00  7.025E-01  1.970E-02  1.901E-02  5.006E-05  7.770E-06  1.398E-01
 400.00  1.130E-01  3.208E-03  2.057E-03  5.445E-06  6.294E-07  3.416E-02
 500.00  2.846E-02  8.042E-04  3.749E-04  9.897E-07  9.298E-08  1.215E-02
 600.00  9.648E-03  2.694E-04  9.652E-05  2.523E-07  2.050E-08  5.535E-03
 800.00  1.840E-03  4.985E-05  1.177E-05  3.020E-08  2.302E-09  1.736E-03
1000.00  5.202E-04  1.366E-05  2.347E-06  5.908E-09  5.066E-10  7.427E-04

Multipolarity E1
eng[keV]     P2         P3         P4         Q1        tot    
---------------------------------------------------------------
  10.00  1.909E-02  3.686E-02  1.308E-02  1.462E-03  1.842E+01
  15.00  9.978E-03  1.541E-02  4.040E-03  7.796E-04  6.368E+00
  20.00  5.903E-03  7.919E-03  1.656E-03  4.805E-04  3.005E+00
  30.00  2.599E-03  2.905E-03  4.356E-04  2.327E-04  2.356E+00
  40.00  1.390E-03  1.372E-03  1.611E-04  1.358E-04  1.835E+00
  50.00  8.372E-04  7.516E-04  7.288E-05  8.841E-05  1.048E+00
  70.00  3.779E-04  2.945E-04  2.137E-05  4.557E-05  4.465E-01
 100.00  1.574E-04  1.057E-04  5.619E-06  2.218E-05  1.819E-01
 150.00  5.681E-05  3.217E-05  1.201E-06  9.774E-06  6.660E-02
 200.00  2.742E-05  1.374E-05  3.989E-07  5.487E-06  1.246E-01
 300.00  1.000E-05  4.206E-06  8.521E-08  2.527E-06  5.379E-02
 400.00  4.998E-06  1.853E-06  2.885E-08  1.510E-06  3.066E-02
 500.00  2.933E-06  9.868E-07  1.243E-08  1.021E-06  2.046E-02
 600.00  1.937E-06  6.026E-07  6.447E-09  7.587E-07  1.481E-02
 800.00  1.023E-06  2.825E-07  2.227E-09  4.768E-07  9.177E-03
1000.00  6.208E-07  1.581E-07  1.002E-09  3.354E-07  6.426E-03

Multipolarity E2
eng[keV]     P2         P3         P4         Q1        tot    
---------------------------------------------------------------
  10.00  4.773E+03  3.858E+03  3.049E+01  1.557E+01  8.751E+05
  15.00  6.538E+02  5.069E+02  4.008E+00  2.575E+00  1.178E+05
  20.00  1.611E+02  1.201E+02  9.541E-01  7.342E-01  2.856E+04
  30.00  2.265E+01  1.574E+01  1.265E-01  1.281E-01  8.044E+03
  40.00  5.738E+00  3.735E+00  3.030E-02  3.770E-02  3.311E+03
  50.00  2.003E+00  1.228E+00  1.003E-02  1.478E-02  1.131E+03
  70.00  4.192E-01  2.304E-01  1.904E-03  3.694E-03  2.273E+02
 100.00  8.269E-02  3.939E-02  3.287E-04  8.976E-04  4.307E+01
 150.00  1.380E-02  5.369E-03  4.534E-05  2.021E-04  6.886E+00
 200.00  4.032E-03  1.322E-03  1.125E-05  7.718E-05  2.093E+00
 300.00  7.667E-04  1.901E-04  1.628E-06  2.339E-05  4.714E-01
 400.00  2.506E-04  4.972E-05  4.256E-07  1.117E-05  1.950E-01
 500.00  1.080E-04  1.783E-05  1.513E-07  6.545E-06  1.077E-01
 600.00  5.623E-05  7.959E-06  6.659E-08  4.390E-06  7.011E-02
 800.00  2.093E-05  2.323E-06  1.850E-08  2.401E-06  3.828E-02
1000.00  9.899E-06  9.197E-07  6.845E-09  1.537E-06  2.485E-02

Multipolarity E3
eng[keV]     P2         P3         P4         Q1        tot    
---------------------------------------------------------------
  10.00  2.590E+06  1.504E+06  1.977E+05  2.398E+03  4.743E+08
  15.00  1.893E+05  1.059E+05  1.156E+04  2.535E+02  3.304E+07
  20.00  3.073E+04  1.657E+04  1.546E+03  5.503E+01  5.167E+06
  30.00  2.507E+03  1.259E+03  9.101E+01  6.875E+00  6.263E+05
  40.00  4.440E+02  2.085E+02  1.230E+01  1.636E+00  1.661E+05
  50.00  1.193E+02  5.255E+01  2.623E+00  5.478E-01  4.612E+04
  70.00  1.721E+01  6.743E+00  2.593E-01  1.080E-01  6.854E+03
 100.00  2.353E+00  7.882E-01  2.295E-02  2.008E-02  9.528E+02
 150.00  2.667E-01  7.150E-02  1.540E-03  3.204E-03  1.086E+02
 200.00  6.035E-02  1.339E-02  2.372E-04  9.316E-04  2.478E+01
 300.00  8.221E-03  1.341E-03  1.877E-05  1.884E-04  3.623E+00
 400.00  2.166E-03  2.770E-04  3.390E-06  6.817E-05  1.095E+00
 500.00  7.994E-04  8.396E-05  9.411E-07  3.280E-05  4.800E-01
 600.00  3.697E-04  3.300E-05  3.470E-07  1.901E-05  2.657E-01
 800.00  1.161E-04  8.047E-06  7.667E-08  8.522E-06  1.176E-01
1000.00  4.875E-05  2.817E-06  2.497E-08  4.798E-06  6.738E-02

Multipolarity E4
eng[keV]     P2         P3         P4         Q1        tot    
---------------------------------------------------------------
  10.00  4.068E+08  1.755E+08  6.062E+08  2.107E+05  3.136E+11
  15.00  1.841E+07  7.802E+06  1.838E+07  1.492E+04  1.018E+10
  20.00  2.180E+06  9.044E+05  1.581E+06  2.484E+03  9.412E+08
  30.00  1.172E+05  4.634E+04  5.179E+04  2.206E+02  3.927E+07
  40.00  1.572E+04  5.891E+03  4.735E+03  4.208E+01  5.154E+06
  50.00  3.431E+03  1.218E+03  7.561E+02  1.196E+01  1.122E+06
  70.00  3.664E+02  1.169E+02  4.930E+01  1.858E+00  1.225E+05
 100.00  3.687E+01  1.013E+01  2.869E+00  2.688E-01  1.276E+04
 150.00  2.997E+00  6.609E-01  1.220E-01  3.201E-02  1.072E+03
 200.00  5.415E-01  9.890E-02  1.368E-02  7.496E-03  1.978E+02
 300.00  5.471E-02  7.367E-03  6.907E-04  1.105E-03  2.108E+01
 400.00  1.184E-02  1.262E-03  9.007E-05  3.192E-04  5.013E+00
 500.00  3.788E-03  3.364E-04  1.931E-05  1.297E-04  1.814E+00
 600.00  1.572E-03  1.204E-04  5.747E-06  6.603E-05  8.653E-01
 800.00  4.217E-04  2.581E-05  9.044E-07  2.456E-05  3.101E-01
1000.00  1.589E-04  8.259E-06  2.273E-07  1.221E-05  1.550E-01

Multipolarity M1
eng[keV]     P2         P3         P4         Q1        tot    
---------------------------------------------------------------
  10.00  6.934E+00  1.274E-01  1.070E-02  5.270E+00  4.723E+03
  15.00  2.083E+00  3.755E-02  2.948E-03  1.568E+00  1.410E+03
  20.00  8.900E-01  1.577E-02  1.167E-03  6.654E-01  5.994E+02
  30.00  2.690E-01  4.628E-03  3.091E-04  1.988E-01  1.811E+02
  40.00  1.160E-01  1.944E-03  1.187E-04  8.456E-02  2.949E+02
  50.00  6.069E-02  9.945E-04  5.603E-05  4.370E-02  1.530E+02
  70.00  2.304E-02  3.629E-04  1.779E-05  1.621E-02  5.680E+01
 100.00  8.327E-03  1.251E-04  5.162E-06  5.699E-03  2.010E+01
 150.00  2.656E-03  3.757E-05  1.234E-06  1.761E-03  6.225E+00
 200.00  1.190E-03  1.605E-05  4.397E-07  7.685E-04  1.129E+01
 300.00  3.903E-04  4.916E-06  1.014E-07  2.439E-04  3.605E+00
 400.00  1.790E-04  2.151E-06  3.555E-08  1.098E-04  1.618E+00
 500.00  9.717E-05  1.131E-06  1.554E-08  5.882E-05  8.820E-01
 600.00  5.972E-05  6.808E-07  8.017E-09  3.583E-05  5.358E-01
 800.00  2.765E-05  3.094E-07  2.778E-09  1.627E-05  2.476E-01
1000.00  1.489E-05  1.684E-07  1.192E-09  8.817E-06  1.364E-01

Multipolarity M2
eng[keV]     P2         P3         P4         Q1        tot    
---------------------------------------------------------------
  10.00  1.156E+03  1.554E+04  1.558E+02  3.427E+03  4.268E+06
  15.00  1.855E+02  2.054E+03  2.044E+01  4.769E+02  5.863E+05
  20.00  5.239E+01  4.888E+02  4.838E+00  1.195E+02  1.450E+05
  30.00  9.251E+00  6.445E+01  6.330E-01  1.743E+01  3.651E+04
  40.00  2.815E+00  1.535E+01  1.497E-01  4.559E+00  1.716E+04
  50.00  1.145E+00  5.052E+00  4.905E-02  1.640E+00  6.116E+03
  70.00  3.062E-01  9.478E-01  9.137E-03  3.630E-01  1.329E+03
 100.00  7.912E-02  1.610E-01  1.544E-03  7.717E-02  2.788E+02
 150.00  1.798E-02  2.157E-02  2.067E-04  1.436E-02  5.108E+01
 200.00  6.509E-03  5.195E-03  4.981E-05  4.587E-03  3.677E+01
 300.00  1.645E-03  7.089E-04  6.821E-06  1.007E-03  9.439E+00
 400.00  6.464E-04  1.753E-04  1.688E-06  3.680E-04  3.774E+00
 500.00  3.171E-04  5.929E-05  5.689E-07  1.732E-04  1.918E+00
 600.00  1.817E-04  2.494E-05  2.375E-07  9.692E-05  1.121E+00
 800.00  7.724E-05  6.488E-06  5.987E-08  3.995E-05  5.001E-01
1000.00  3.977E-05  2.309E-06  2.058E-08  2.071E-05  2.743E-01

Multipolarity M3
eng[keV]     P2         P3         P4         Q1        tot    
---------------------------------------------------------------
  10.00  1.144E+05  4.613E+07  1.941E+05  7.221E+05  5.339E+09
  15.00  1.143E+04  2.849E+06  1.308E+04  5.251E+04  3.363E+08
  20.00  2.365E+03  4.003E+05  1.978E+03  8.529E+03  4.822E+07
  30.00  2.773E+02  2.574E+04  1.430E+02  7.027E+02  8.363E+06
  40.00  6.424E+01  3.762E+03  2.282E+01  1.261E+02  1.352E+06
  50.00  2.134E+01  8.612E+02  5.597E+00  3.442E+01  3.260E+05
  70.00  4.253E+00  9.611E+01  6.922E-01  5.157E+00  4.034E+04
 100.00  8.165E-01  9.837E+00  7.836E-02  7.491E-01  4.839E+03
 150.00  1.347E-01  7.879E-01  6.930E-03  9.401E-02  4.998E+02
 200.00  3.930E-02  1.376E-01  1.278E-03  2.327E-02  1.338E+02
 300.00  7.483E-03  1.272E-02  1.248E-04  3.701E-03  2.494E+01
 400.00  2.447E-03  2.493E-03  2.498E-05  1.107E-03  8.498E+00
 500.00  1.053E-03  7.197E-04  7.263E-06  4.536E-04  3.890E+00
 600.00  5.469E-04  2.691E-04  2.715E-06  2.293E-04  2.121E+00
 800.00  2.021E-04  5.894E-05  5.857E-07  8.237E-05  8.633E-01
1000.00  9.472E-05  1.837E-05  1.805E-07  3.914E-05  4.473E-01

Multipolarity M4
eng[keV]     P2         P3         P4         Q1        tot    
---------------------------------------------------------------
  10.00  8.186E+06  2.286E+10  6.013E+07  7.642E+07  3.064E+12
  15.00  5.694E+05  7.380E+08  2.502E+06  3.410E+06  9.631E+10
  20.00  9.137E+04  6.725E+07  2.743E+05  3.997E+05  8.617E+09
  30.00  7.543E+03  2.444E+06  1.289E+04  2.128E+04  5.593E+08
  40.00  1.370E+03  2.454E+05  1.537E+03  2.842E+03  6.062E+07
  50.00  3.777E+02  4.267E+04  3.026E+02  6.215E+02  1.121E+07
  70.00  5.716E+01  3.230E+03  2.713E+01  6.737E+01  9.397E+05
 100.00  8.256E+00  2.264E+02  2.212E+00  7.042E+00  7.528E+04
 150.00  9.956E-01  1.227E+01  1.370E-01  6.197E-01  4.968E+03
 200.00  2.347E-01  1.667E+00  1.989E-02  1.210E-01  8.302E+02
 300.00  3.361E-02  1.122E-01  1.415E-03  1.410E-02  9.054E+01
 400.00  9.118E-03  1.806E-02  2.306E-04  3.449E-03  2.338E+01
 500.00  3.429E-03  4.549E-03  5.781E-05  1.226E-03  9.031E+00
 600.00  1.607E-03  1.538E-03  1.931E-05  5.571E-04  4.416E+00
 800.00  5.127E-04  2.928E-04  3.546E-06  1.723E-04  1.564E+00
1000.00  2.172E-04  8.306E-05  9.771E-07  7.412E-05  7.442E-01



==> 106.txt <==
              ZZZZZZ           1  000   6666
                  Z           11 0   0 6    
                 Z     ===   1 1 0   0 6 666
                Z      ===  1  1 0   0 66   6
               Z               1 0   0 6    6
              ZZZZZZ           1  000   6666

Evaluating total, the following occupation numbers were assumed

 K   2,   L1   2,   L2   2,   L3   4,   M1   2,   M2   2,   
M3   4,   M4   4,   M5   6,   N1   2,   N2   2,   N3   4,   
N4   4,   N5   6,   N6   6,   N7   8,   O1   2,   O2   2,   
O3   4,   O4   4,   O5   6,   O6   6,   O7   8,   P1   2,   
P2   2,   P3   4,   P4   4,   Q1   2,   

Multipolarity E1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     5.404E-01  9.978E-01
  15.00     ***        ***        ***        ***     3.395E-01  6.408E-01
  20.00     ***        ***        ***        ***     2.270E-01  4.066E-01
  30.00     ***        ***        ***     1.335E+00  1.190E-01  1.883E-01
  40.00     ***     2.449E-01  5.318E-01  5.829E-01  7.178E-02  1.016E-01
  50.00     ***     1.744E-01  3.083E-01  3.009E-01  4.777E-02  6.142E-02
  70.00     ***     9.796E-02  1.296E-01  1.085E-01  2.524E-02  2.774E-02
 100.00     ***     5.074E-02  5.077E-02  3.638E-02  1.251E-02  1.151E-02
 150.00     ***     2.311E-02  1.725E-02  1.041E-02  5.565E-03  4.137E-03
 200.00  9.183E-02  1.317E-02  8.061E-03  4.292E-03  3.144E-03  1.992E-03
 300.00  4.118E-02  6.101E-03  2.825E-03  1.262E-03  1.455E-03  7.245E-04
 400.00  2.388E-02  3.681E-03  1.394E-03  5.474E-04  8.738E-04  3.627E-04
 500.00  1.622E-02  2.499E-03  8.084E-04  2.872E-04  5.921E-04  2.124E-04
 600.00  1.182E-02  1.865E-03  5.316E-04  1.744E-04  4.437E-04  1.411E-04
 800.00  7.415E-03  1.191E-03  2.780E-04  8.091E-05  2.837E-04  7.458E-05
1000.00  5.259E-03  8.319E-04  1.673E-04  4.480E-05  1.980E-04  4.508E-05

Multipolarity E2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     6.769E+03  3.405E+05
  15.00     ***        ***        ***        ***     1.214E+03  4.665E+04
  20.00     ***        ***        ***        ***     3.628E+02  1.150E+04
  30.00     ***        ***        ***     4.420E+03  6.655E+01  1.627E+03
  40.00     ***     5.424E+01  1.433E+03  1.046E+03  1.998E+01  4.105E+02
  50.00     ***     2.222E+01  5.023E+02  3.421E+02  7.936E+00  1.434E+02
  70.00     ***     5.729E+00  1.048E+02  6.352E+01  2.015E+00  3.006E+01
 100.00     ***     1.442E+00  2.079E+01  1.081E+01  4.950E-01  5.940E+00
 150.00     ***     3.435E-01  3.488E+00  1.466E+00  1.124E-01  9.940E-01
 200.00  1.123E-01  1.393E-01  1.024E+00  3.597E-01  4.331E-02  2.909E-01
 300.00  9.386E-02  4.595E-02  1.951E-01  5.138E-02  1.327E-02  5.543E-02
 400.00  6.605E-02  2.331E-02  6.440E-02  1.348E-02  6.394E-03  1.819E-02
 500.00  4.896E-02  1.417E-02  2.783E-02  4.831E-03  3.763E-03  7.829E-03
 600.00  3.730E-02  9.764E-03  1.456E-02  2.164E-03  2.551E-03  4.099E-03
 800.00  2.423E-02  5.578E-03  5.435E-03  6.329E-04  1.422E-03  1.528E-03
1000.00  1.728E-02  3.606E-03  2.572E-03  2.499E-04  9.041E-04  7.200E-04

Multipolarity E3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     2.974E+05  1.360E+08
  15.00     ***        ***        ***        ***     5.357E+04  1.051E+07
  20.00     ***        ***        ***        ***     1.527E+04  1.775E+06
  30.00     ***        ***        ***     2.385E+05  2.504E+03  1.531E+05
  40.00     ***     6.741E+02  5.972E+04  4.342E+04  6.747E+02  2.786E+04
  50.00     ***     3.618E+02  1.828E+04  1.156E+04  2.427E+02  7.645E+03
  70.00     ***     1.031E+02  3.034E+03  1.573E+03  5.174E+01  1.135E+03
 100.00     ***     2.380E+01  4.628E+02  1.929E+02  1.014E+01  1.587E+02
 150.00     ***     4.421E+00  5.712E+01  1.810E+01  1.680E+00  1.837E+01
 200.00  1.267E-01  1.407E+00  1.350E+01  3.441E+00  4.990E-01  4.202E+00
 300.00  2.037E-01  3.183E-01  1.914E+00  3.484E-01  1.032E-01  5.796E-01
 400.00  1.573E-01  1.250E-01  5.190E-01  7.281E-02  3.798E-02  1.540E-01
 500.00  1.176E-01  6.351E-02  1.944E-01  2.215E-02  1.844E-02  5.698E-02
 600.00  8.851E-02  3.839E-02  9.110E-02  8.772E-03  1.084E-02  2.657E-02
 800.00  5.550E-02  1.837E-02  2.898E-02  2.155E-03  4.975E-03  8.380E-03
1000.00  3.837E-02  1.061E-02  1.227E-02  7.555E-04  2.794E-03  3.517E-03

Multipolarity E4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     2.502E+06  8.397E+09
  15.00     ***        ***        ***        ***     1.003E+06  5.584E+08
  20.00     ***        ***        ***        ***     3.184E+05  8.053E+07
  30.00     ***        ***        ***     3.190E+06  5.117E+04  5.353E+06
  40.00     ***     3.023E+03  6.197E+05  6.728E+05  1.274E+04  7.967E+05
  50.00     ***     2.789E+03  2.289E+05  1.767E+05  4.210E+03  1.859E+05
  70.00     ***     9.882E+02  3.890E+04  2.132E+04  7.656E+02  2.149E+04
 100.00     ***     2.236E+02  5.281E+03  2.145E+03  1.231E+02  2.295E+03
 150.00     ***     3.540E+01  5.271E+02  1.540E+02  1.575E+01  1.957E+02
 200.00  1.186E-01  9.546E+00  1.048E+02  2.397E+01  3.823E+00  3.621E+01
 300.00  3.903E-01  1.640E+00  1.158E+01  1.839E+00  5.845E-01  3.749E+00
 400.00  3.278E-01  5.245E-01  2.636E+00  3.206E-01  1.728E-01  8.232E-01
 500.00  2.445E-01  2.282E-01  8.677E-01  8.602E-02  7.119E-02  2.651E-01
 600.00  1.799E-01  1.224E-01  3.680E-01  3.107E-02  3.687E-02  1.112E-01
 800.00  1.072E-01  4.944E-02  1.012E-01  6.725E-03  1.411E-02  3.007E-02
1000.00  7.103E-02  2.549E-02  3.868E-02  2.160E-03  7.013E-03  1.134E-02

Multipolarity M1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     3.110E+03  5.122E+02
  15.00     ***        ***        ***        ***     9.279E+02  1.539E+02
  20.00     ***        ***        ***        ***     3.941E+02  6.580E+01
  30.00     ***        ***        ***     1.424E+00  1.181E+02  1.997E+01
  40.00     ***     2.021E+02  3.073E+01  5.944E-01  5.006E+01  8.569E+00
  50.00     ***     1.048E+02  1.612E+01  3.015E-01  2.588E+01  4.482E+00
  70.00     ***     3.873E+01  6.075E+00  1.084E-01  9.614E+00  1.701E+00
 100.00     ***     1.366E+01  2.200E+00  3.702E-02  3.378E+00  6.141E-01
 150.00     ***     4.206E+00  7.017E-01  1.098E-02  1.039E+00  1.957E-01
 200.00  8.984E+00  1.835E+00  3.145E-01  4.652E-03  4.527E-01  8.756E-02
 300.00  2.868E+00  5.779E-01  1.027E-01  1.405E-03  1.429E-01  2.864E-02
 400.00  1.280E+00  2.606E-01  4.728E-02  6.128E-04  6.417E-02  1.313E-02
 500.00  6.996E-01  1.394E-01  2.561E-02  3.200E-04  3.426E-02  7.094E-03
 600.00  4.229E-01  8.504E-02  1.575E-02  1.925E-04  2.096E-02  4.372E-03
 800.00  1.948E-01  3.903E-02  7.254E-03  8.708E-05  9.615E-03  2.015E-03
1000.00  1.077E-01  2.094E-02  3.884E-03  4.699E-05  5.144E-03  1.076E-03

Multipolarity M2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     1.900E+06  6.333E+04
  15.00     ***        ***        ***        ***     2.657E+05  1.066E+04
  20.00     ***        ***        ***        ***     6.687E+04  3.119E+03
  30.00     ***        ***        ***     1.712E+04  9.826E+03  5.790E+02
  40.00     ***     8.334E+03  3.980E+02  4.091E+03  2.570E+03  1.806E+02
  50.00     ***     3.059E+03  1.835E+02  1.346E+03  9.280E+02  7.496E+01
  70.00     ***     6.938E+02  5.602E+01  2.514E+02  2.068E+02  2.057E+01
 100.00     ***     1.528E+02  1.613E+01  4.279E+01  4.425E+01  5.434E+00
 150.00     ***     2.942E+01  3.981E+00  5.730E+00  8.271E+00  1.260E+00
 200.00  2.132E+01  9.630E+00  1.504E+00  1.378E+00  2.652E+00  4.606E-01
 300.00  6.161E+00  2.169E+00  3.952E-01  1.873E-01  5.841E-01  1.177E-01
 400.00  2.589E+00  8.123E-01  1.596E-01  4.647E-02  2.144E-01  4.661E-02
 500.00  1.368E+00  3.880E-01  7.931E-02  1.569E-02  1.010E-01  2.291E-02
 600.00  8.130E-01  2.199E-01  4.599E-02  6.623E-03  5.700E-02  1.323E-02
 800.00  3.728E-01  9.327E-02  1.975E-02  1.725E-03  2.388E-02  5.640E-03
1000.00  2.096E-01  4.847E-02  1.022E-02  6.126E-04  1.229E-02  2.898E-03

Multipolarity M3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     2.859E+08  2.473E+06
  15.00     ***        ***        ***        ***     2.201E+07  3.579E+05
  20.00     ***        ***        ***        ***     3.724E+06  8.967E+04
  30.00     ***        ***        ***     5.645E+06  3.250E+05  1.293E+04
  40.00     ***     1.006E+05  2.627E+03  8.391E+05  6.025E+04  3.317E+03
  50.00     ***     3.271E+04  1.475E+03  1.941E+05  1.689E+04  1.177E+03
  70.00     ***     5.996E+03  4.670E+02  2.197E+04  2.626E+03  2.533E+02
 100.00     ***     1.033E+03  1.208E+02  2.301E+03  3.940E+02  5.159E+01
 150.00     ***     1.495E+02  2.448E+01  1.888E+02  5.081E+01  8.919E+00
 200.00  2.219E+01  4.012E+01  7.865E+00  3.350E+01  1.279E+01  2.664E+00
 300.00  9.383E+00  6.941E+00  1.634E+00  3.155E+00  2.069E+00  5.193E-01
 400.00  4.144E+00  2.193E+00  5.618E-01  6.289E-01  6.261E-01  1.723E-01
 500.00  2.182E+00  9.295E-01  2.483E-01  1.831E-01  2.582E-01  7.457E-02
 600.00  1.278E+00  4.825E-01  1.316E-01  6.918E-02  1.321E-01  3.912E-02
 800.00  5.683E-01  1.816E-01  4.969E-02  1.530E-02  4.847E-02  1.456E-02
1000.00  3.122E-01  8.746E-02  2.358E-02  4.783E-03  2.293E-02  6.825E-03

Multipolarity M4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     1.136E+10  2.630E+07
  15.00     ***        ***        ***        ***     7.598E+08  7.158E+06
  20.00     ***        ***        ***        ***     1.089E+08  1.886E+06
  30.00     ***        ***        ***     2.744E+08  7.181E+06  2.447E+05
  40.00     ***     5.290E+05  1.087E+04  3.212E+07  1.070E+06  5.474E+04
  50.00     ***     2.152E+05  9.499E+03  6.160E+06  2.517E+05  1.711E+04
  70.00     ***     4.112E+04  3.522E+03  5.269E+05  2.983E+04  2.981E+03
 100.00     ***     6.340E+03  8.618E+02  4.123E+04  3.351E+03  4.771E+02
 150.00     ***     7.454E+02  1.468E+02  2.463E+03  3.124E+02  6.224E+01
 200.00  1.764E+01  1.689E+02  4.039E+01  3.532E+02  6.297E+01  1.523E+01
 300.00  1.393E+01  2.288E+01  6.660E+00  2.523E+01  7.585E+00  2.265E+00
 400.00  6.672E+00  6.112E+00  1.945E+00  4.219E+00  1.894E+00  6.272E-01
 500.00  3.522E+00  2.293E+00  7.616E-01  1.086E+00  6.807E-01  2.381E-01
 600.00  2.029E+00  1.084E+00  3.676E-01  3.745E-01  3.141E-01  1.130E-01
 800.00  8.662E-01  3.576E-01  1.212E-01  7.289E-02  9.970E-02  3.643E-02
1000.00  4.596E-01  1.577E-01  5.235E-02  2.089E-02  4.282E-02  1.548E-02

Multipolarity E1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.144E+00  3.970E+00  5.083E+00  2.096E-01  3.440E-01  8.729E-01
  15.00  1.361E+00  1.073E+00  1.322E+00  1.171E-01  1.901E-01  3.698E-01
  20.00  7.059E-01  4.063E-01  4.867E-01  7.390E-02  1.150E-01  1.909E-01
  30.00  2.593E-01  9.782E-02  1.125E-01  3.659E-02  5.175E-02  7.033E-02
  40.00  1.211E-01  3.422E-02  3.830E-02  2.156E-02  2.786E-02  3.321E-02
  50.00  6.589E-02  1.498E-02  1.639E-02  1.415E-02  1.687E-02  1.820E-02
  70.00  2.556E-02  4.212E-03  4.459E-03  7.364E-03  7.660E-03  7.137E-03
 100.00  9.063E-03  1.071E-03  1.100E-03  3.614E-03  3.205E-03  2.559E-03
 150.00  2.729E-03  2.227E-04  2.229E-04  1.598E-03  1.163E-03  7.785E-04
 200.00  1.158E-03  7.282E-05  7.195E-05  9.010E-04  5.633E-04  3.326E-04
 300.00  3.522E-04  1.532E-05  1.520E-05  4.170E-04  2.067E-04  1.019E-04
 400.00  1.548E-04  5.155E-06  5.254E-06  2.499E-04  1.037E-04  4.492E-05
 500.00  8.204E-05  2.207E-06  2.323E-06  1.696E-04  6.096E-05  2.391E-05
 600.00  5.022E-05  1.130E-06  1.239E-06  1.269E-04  4.051E-05  1.465E-05
 800.00  2.352E-05  3.975E-07  4.849E-07  8.117E-05  2.147E-05  6.873E-06
1000.00  1.307E-05  1.754E-07  2.352E-07  5.668E-05  1.300E-05  3.824E-06

Multipolarity E2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.269E+05  5.804E+03  2.567E+03  2.528E+03  1.001E+05  9.643E+04
  15.00  4.291E+04  7.613E+02  3.268E+02  4.255E+02  1.372E+04  1.267E+04
  20.00  1.016E+04  1.807E+02  7.599E+01  1.226E+02  3.382E+03  3.001E+03
  30.00  1.334E+03  2.385E+01  9.734E+00  2.165E+01  4.770E+02  3.937E+02
  40.00  3.149E+02  5.656E+00  2.253E+00  6.406E+00  1.206E+02  9.322E+01
  50.00  1.034E+02  1.863E+00  7.259E-01  2.523E+00  4.209E+01  3.063E+01
  70.00  1.938E+01  3.506E-01  1.314E-01  6.350E-01  8.820E+00  5.746E+00
 100.00  3.306E+00  5.998E-02  2.146E-02  1.548E-01  1.741E+00  9.807E-01
 150.00  4.498E-01  8.186E-03  2.773E-03  3.472E-02  2.908E-01  1.335E-01
 200.00  1.106E-01  2.017E-03  6.610E-04  1.323E-02  8.505E-02  3.282E-02
 300.00  1.585E-02  2.900E-04  9.307E-05  3.988E-03  1.621E-02  4.712E-03
 400.00  4.143E-03  7.558E-05  2.464E-05  1.897E-03  5.306E-03  1.230E-03
 500.00  1.481E-03  2.678E-05  9.029E-06  1.110E-03  2.286E-03  4.398E-04
 600.00  6.634E-04  1.180E-05  4.158E-06  7.473E-04  1.195E-03  1.967E-04
 800.00  1.935E-04  3.290E-06  1.299E-06  4.140E-04  4.450E-04  5.730E-05
1000.00  7.603E-05  1.214E-06  5.379E-07  2.624E-04  2.097E-04  2.251E-05

Multipolarity E3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.061E+08  3.551E+07  7.322E+07  3.088E+05  5.084E+07  3.588E+07
  15.00  7.722E+06  2.079E+06  4.248E+06  3.523E+04  3.752E+06  2.540E+06
  20.00  1.236E+06  2.780E+05  5.624E+05  8.012E+03  6.138E+05  3.992E+05
  30.00  9.697E+04  1.638E+04  3.241E+04  1.056E+03  5.068E+04  3.054E+04
  40.00  1.627E+04  2.202E+03  4.256E+03  2.582E+02  9.014E+03  5.063E+03
  50.00  4.145E+03  4.692E+02  8.848E+02  8.801E+01  2.432E+03  1.279E+03
  70.00  5.395E+02  4.634E+01  8.305E+01  1.773E+01  3.534E+02  1.646E+02
 100.00  6.371E+01  4.091E+00  6.783E+00  3.349E+00  4.857E+01  1.928E+01
 150.00  5.828E+00  2.734E-01  3.985E-01  5.389E-01  5.537E+00  1.752E+00
 200.00  1.096E+00  4.201E-02  5.396E-02  1.574E-01  1.257E+00  3.284E-01
 300.00  1.101E-01  3.313E-03  3.355E-03  3.192E-02  1.723E-01  3.295E-02
 400.00  2.282E-02  5.975E-04  4.901E-04  1.155E-02  4.551E-02  6.810E-03
 500.00  6.912E-03  1.655E-04  1.134E-04  5.558E-03  1.681E-02  2.063E-03
 600.00  2.733E-03  6.137E-05  3.627E-05  3.239E-03  7.816E-03  8.139E-04
 800.00  6.683E-04  1.366E-05  6.600E-06  1.472E-03  2.459E-03  1.987E-04
1000.00  2.329E-04  4.418E-06  1.921E-06  8.210E-04  1.030E-03  6.923E-05

Multipolarity E4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  6.670E+09  9.565E+10  1.164E+11  1.978E+07  6.722E+09  3.675E+09
  15.00  3.787E+08  2.958E+09  3.492E+09  1.669E+06  3.216E+08  1.702E+08
  20.00  5.007E+07  2.578E+08  2.963E+08  3.067E+05  3.938E+07  2.021E+07
  30.00  2.956E+06  8.610E+06  9.441E+06  3.037E+04  2.208E+06  1.066E+06
  40.00  4.019E+05  7.929E+05  8.339E+05  6.121E+03  3.021E+05  1.373E+05
  50.00  8.670E+04  1.276E+05  1.291E+05  1.802E+03  6.691E+04  2.865E+04
  70.00  8.732E+03  8.411E+03  7.931E+03  2.913E+02  7.275E+03  2.782E+03
 100.00  7.826E+02  4.935E+02  4.233E+02  4.338E+01  7.426E+02  2.429E+02
 150.00  5.231E+01  2.111E+01  1.574E+01  5.260E+00  6.113E+01  1.595E+01
 200.00  7.910E+00  2.375E+00  1.564E+00  1.244E+00  1.112E+01  2.394E+00
 300.00  5.952E-01  1.204E-01  6.386E-02  1.850E-01  1.134E+00  1.793E-01
 400.00  1.026E-01  1.574E-02  6.944E-03  5.362E-02  2.465E-01  3.079E-02
 500.00  2.737E-02  3.377E-03  1.270E-03  2.184E-02  7.908E-02  8.213E-03
 600.00  9.872E-03  1.012E-03  3.318E-04  1.119E-02  3.300E-02  2.955E-03
 800.00  2.127E-03  1.609E-04  4.242E-05  4.229E-03  8.887E-03  6.357E-04
1000.00  6.787E-04  4.017E-05  9.122E-06  2.084E-03  3.343E-03  2.027E-04

Multipolarity M1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.088E+01  2.234E+00  1.023E+00  9.020E+02  1.494E+02  3.133E+00
  15.00  3.200E+00  5.990E-01  2.742E-01  2.690E+02  4.486E+01  9.232E-01
  20.00  1.342E+00  2.326E-01  1.067E-01  1.141E+02  1.917E+01  3.877E-01
  30.00  3.940E-01  6.021E-02  2.777E-02  3.411E+01  5.803E+00  1.138E-01
  40.00  1.646E-01  2.268E-02  1.053E-02  1.448E+01  2.495E+00  4.773E-02
  50.00  8.405E-02  1.058E-02  4.943E-03  7.485E+00  1.305E+00  2.441E-02
  70.00  3.063E-02  3.314E-03  1.565E-03  2.780E+00  4.951E-01  8.908E-03
 100.00  1.053E-02  9.477E-04  4.550E-04  9.763E-01  1.787E-01  3.067E-03
 150.00  3.153E-03  2.238E-04  1.104E-04  3.001E-01  5.692E-02  9.196E-04
 200.00  1.344E-03  7.903E-05  4.000E-05  1.307E-01  2.546E-02  3.926E-04
 300.00  4.103E-04  1.806E-05  9.692E-06  4.132E-02  8.334E-03  1.202E-04
 400.00  1.793E-04  6.310E-06  3.634E-06  1.852E-02  3.813E-03  5.253E-05
 500.00  9.396E-05  2.756E-06  1.693E-06  9.897E-03  2.063E-03  2.757E-05
 600.00  5.670E-05  1.411E-06  9.422E-07  6.048E-03  1.269E-03  1.665E-05
 800.00  2.575E-05  4.902E-07  3.908E-07  2.775E-03  5.852E-04  7.558E-06
1000.00  1.389E-05  2.116E-07  1.979E-07  1.485E-03  3.127E-04  4.079E-06

Multipolarity M2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.300E+06  2.822E+04  6.734E+02  5.869E+05  2.314E+04  3.894E+05
  15.00  1.720E+05  3.710E+03  8.930E+01  8.190E+04  3.744E+03  5.146E+04
  20.00  4.096E+04  8.785E+02  2.133E+01  2.054E+04  1.064E+03  1.225E+04
  30.00  5.421E+03  1.152E+02  2.846E+00  2.998E+03  1.899E+02  1.617E+03
  40.00  1.286E+03  2.713E+01  6.830E-01  7.827E+02  5.799E+01  3.843E+02
  50.00  4.233E+02  8.881E+00  2.280E-01  2.818E+02  2.369E+01  1.265E+02
  70.00  7.943E+01  1.653E+00  4.417E-02  6.248E+01  6.369E+00  2.373E+01
 100.00  1.348E+01  2.789E-01  7.918E-03  1.329E+01  1.654E+00  4.027E+00
 150.00  1.804E+00  3.717E-02  1.167E-03  2.466E+00  3.778E-01  5.385E-01
 200.00  4.338E-01  8.935E-03  3.092E-04  7.871E-01  1.371E-01  1.295E-01
 300.00  5.907E-02  1.218E-03  5.067E-05  1.725E-01  3.482E-02  1.765E-02
 400.00  1.459E-02  3.005E-04  1.484E-05  6.297E-02  1.371E-02  4.352E-03
 500.00  4.915E-03  1.009E-04  5.833E-06  2.963E-02  6.732E-03  1.468E-03
 600.00  2.075E-03  4.229E-05  2.827E-06  1.666E-02  3.877E-03  6.185E-04
 800.00  5.391E-04  1.071E-05  9.495E-07  6.962E-03  1.650E-03  1.606E-04
1000.00  1.905E-04  3.645E-06  4.133E-07  3.575E-03  8.466E-04  5.673E-05

Multipolarity M3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.720E+09  3.086E+07  1.220E+08  1.147E+08  1.919E+06  1.166E+09
  15.00  2.303E+08  2.119E+06  7.172E+06  8.444E+06  2.023E+05  7.201E+07
  20.00  3.245E+07  3.245E+05  9.602E+05  1.382E+06  4.324E+04  1.012E+07
  30.00  2.100E+06  2.392E+04  5.642E+04  1.151E+05  5.280E+03  6.516E+05
  40.00  3.066E+05  3.848E+03  7.523E+03  2.077E+04  1.248E+03  9.510E+04
  50.00  7.032E+04  9.515E+02  1.584E+03  5.703E+03  4.202E+02  2.177E+04
  70.00  7.879E+03  1.190E+02  1.514E+02  8.617E+02  8.523E+01  2.430E+03
 100.00  8.092E+02  1.359E+01  1.256E+01  1.260E+02  1.659E+01  2.485E+02
 150.00  6.510E+01  1.210E+00  7.449E-01  1.585E+01  2.770E+00  1.989E+01
 200.00  1.140E+01  2.241E-01  1.006E-01  3.933E+00  8.137E-01  3.472E+00
 300.00  1.058E+00  2.197E-02  6.098E-03  6.270E-01  1.562E-01  3.212E-01
 400.00  2.079E-01  4.412E-03  8.534E-04  1.876E-01  5.133E-02  6.287E-02
 500.00  6.000E-02  1.283E-03  1.868E-04  7.696E-02  2.214E-02  1.813E-02
 600.00  2.258E-02  4.830E-04  5.601E-05  3.915E-02  1.156E-02  6.802E-03
 800.00  4.957E-03  1.052E-04  8.802E-06  1.428E-02  4.286E-03  1.490E-03
1000.00  1.538E-03  3.222E-05  2.221E-06  6.728E-03  2.005E-03  4.621E-04

Multipolarity M4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.466E+12  5.978E+09  8.254E+11  1.004E+10  1.045E+08  5.515E+11
  15.00  4.908E+10  2.943E+08  2.267E+10  4.771E+08  8.434E+06  1.791E+10
  20.00  4.594E+09  3.533E+07  1.793E+09  5.802E+07  1.464E+06  1.640E+09
  30.00  1.738E+08  1.834E+06  5.135E+07  3.224E+06  1.316E+05  6.005E+07
  40.00  1.782E+07  2.294E+05  4.202E+06  4.403E+05  2.490E+04  6.044E+06
  50.00  3.153E+06  4.664E+04  6.146E+05  9.787E+04  7.055E+03  1.054E+06
  70.00  2.446E+05  4.347E+03  3.490E+04  1.084E+04  1.102E+03  8.011E+04
 100.00  1.752E+04  3.648E+02  1.740E+03  1.151E+03  1.632E+02  5.631E+03
 150.00  9.692E+02  2.309E+01  6.134E+01  1.024E+02  2.008E+01  3.061E+02
 200.00  1.332E+02  3.391E+00  5.966E+00  2.011E+01  4.782E+00  4.163E+01
 300.00  9.092E+00  2.442E-01  2.409E-01  2.360E+00  6.935E-01  2.812E+00
 400.00  1.475E+00  4.006E-02  2.617E-02  5.791E-01  1.893E-01  4.526E-01
 500.00  3.727E-01  1.007E-02  4.767E-03  2.064E-01  7.145E-02  1.140E-01
 600.00  1.271E-01  3.395E-03  1.232E-03  9.444E-02  3.370E-02  3.869E-02
 800.00  2.435E-02  6.308E-04  1.504E-04  2.970E-02  1.080E-02  7.379E-03
1000.00  6.891E-03  1.730E-04  2.987E-05  1.268E-02  4.571E-03  2.084E-03

Multipolarity E1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  8.467E-01  1.095E+00  2.706E-01  3.262E-01  6.599E-02  1.004E-01
  15.00  2.579E-01  3.193E-01  4.963E-02  5.898E-02  3.569E-02  5.365E-02
  20.00  1.046E-01  1.257E-01  1.419E-02  1.674E-02  2.216E-02  3.207E-02
  30.00  2.714E-02  3.131E-02  2.281E-03  2.662E-03  1.081E-02  1.430E-02
  40.00  9.965E-03  1.115E-02  5.999E-04  6.974E-04  6.332E-03  7.699E-03
  50.00  4.487E-03  4.902E-03  2.105E-04  2.429E-04  4.140E-03  4.660E-03
  70.00  1.309E-03  1.383E-03  4.207E-05  4.862E-05  2.146E-03  2.120E-03
 100.00  3.424E-04  3.513E-04  7.428E-06  8.561E-06  1.050E-03  8.888E-04
 150.00  7.297E-05  7.275E-05  1.025E-06  1.218E-06  4.637E-04  3.232E-04
 200.00  2.418E-05  2.388E-05  2.521E-07  3.063E-07  2.613E-04  1.569E-04
 300.00  5.166E-06  5.138E-06  3.536E-08  4.613E-08  1.209E-04  5.765E-05
 400.00  1.747E-06  1.781E-06  8.948E-09  1.298E-08  7.240E-05  2.895E-05
 500.00  7.538E-07  7.902E-07  3.255E-09  4.908E-09  4.915E-05  1.704E-05
 600.00  3.866E-07  4.238E-07  1.339E-09  2.002E-09  3.676E-05  1.132E-05
 800.00  1.355E-07  1.656E-07  3.415E-10  6.269E-10  2.352E-05  6.005E-06
1000.00  5.995E-08  8.106E-08  1.478E-10  3.403E-10  1.643E-05  3.643E-06

Multipolarity E2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.894E+03  7.539E+02  3.891E+01  4.312E+01  7.836E+02  2.819E+04
  15.00  2.492E+02  9.657E+01  4.605E+00  5.053E+00  1.301E+02  3.862E+03
  20.00  5.931E+01  2.264E+01  9.847E-01  1.070E+00  3.717E+01  9.515E+02
  30.00  7.861E+00  2.943E+00  1.068E-01  1.142E-01  6.496E+00  1.340E+02
  40.00  1.879E+00  6.931E-01  2.145E-02  2.262E-02  1.917E+00  3.392E+01
  50.00  6.221E-01  2.261E-01  6.090E-03  6.355E-03  7.535E-01  1.184E+01
  70.00  1.179E-01  4.172E-02  8.948E-04  9.204E-04  1.891E-01  2.480E+00
 100.00  2.034E-02  6.941E-03  1.149E-04  1.167E-04  4.599E-02  4.895E-01
 150.00  2.796E-03  9.130E-04  1.109E-05  1.124E-05  1.028E-02  8.174E-02
 200.00  6.922E-04  2.201E-04  2.128E-06  2.184E-06  3.906E-03  2.390E-02
 300.00  1.001E-04  3.140E-05  2.190E-07  2.296E-07  1.172E-03  4.555E-03
 400.00  2.610E-05  8.353E-06  4.548E-08  5.110E-08  5.554E-04  1.490E-03
 500.00  9.271E-06  3.071E-06  1.368E-08  1.598E-08  3.243E-04  6.421E-04
 600.00  4.087E-06  1.422E-06  5.248E-09  6.181E-09  2.179E-04  3.352E-04
 800.00  1.137E-06  4.446E-07  1.198E-09  1.583E-09  1.205E-04  1.249E-04
1000.00  4.223E-07  1.858E-07  3.976E-10  6.660E-10  7.638E-05  5.888E-05

Multipolarity E3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.215E+07  2.553E+07  6.286E+04  2.549E+04  1.152E+05  1.517E+07
  15.00  7.113E+05  1.480E+06  3.665E+03  1.449E+03  1.232E+04  1.109E+06
  20.00  9.516E+04  1.960E+05  4.879E+02  1.892E+02  2.691E+03  1.800E+05
  30.00  5.602E+03  1.127E+04  2.840E+01  1.069E+01  3.385E+02  1.470E+04
  40.00  7.559E+02  1.485E+03  3.782E+00  1.392E+00  8.101E+01  2.602E+03
  50.00  1.613E+02  3.090E+02  7.941E-01  2.871E-01  2.724E+01  6.993E+02
  70.00  1.595E+01  2.902E+01  7.578E-02  2.669E-02  5.408E+00  1.010E+02
 100.00  1.411E+00  2.373E+00  6.319E-03  2.175E-03  1.011E+00  1.382E+01
 150.00  9.448E-02  1.395E-01  3.814E-04  1.303E-04  1.613E-01  1.569E+00
 200.00  1.454E-02  1.889E-02  5.280E-05  1.838E-05  4.690E-02  3.556E-01
 300.00  1.150E-03  1.175E-03  3.402E-06  1.281E-06  9.455E-03  4.862E-02
 400.00  2.074E-04  1.713E-04  5.057E-07  2.139E-07  3.407E-03  1.283E-02
 500.00  5.754E-05  3.961E-05  1.176E-07  5.612E-08  1.635E-03  4.737E-03
 600.00  2.132E-05  1.265E-05  3.672E-08  1.935E-08  9.498E-04  2.199E-03
 800.00  4.750E-06  2.294E-06  6.156E-09  4.041E-09  4.303E-04  6.914E-04
1000.00  1.537E-06  6.666E-07  1.679E-09  1.423E-09  2.399E-04  2.898E-04

Multipolarity E4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  3.669E+10  4.411E+10  2.080E+08  7.642E+08  9.489E+06  2.314E+09
  15.00  1.117E+09  1.307E+09  5.364E+06  1.969E+07  6.923E+05  1.054E+08
  20.00  9.626E+07  1.099E+08  3.998E+05  1.465E+06  1.171E+05  1.252E+07
  30.00  3.163E+06  3.455E+06  1.029E+04  3.734E+04  1.057E+04  6.763E+05
  40.00  2.894E+05  3.036E+05  7.719E+02  2.759E+03  2.036E+03  9.085E+04
  50.00  4.629E+04  4.678E+04  1.046E+02  3.661E+02  5.830E+02  1.987E+04
  70.00  3.026E+03  2.854E+03  5.259E+00  1.744E+01  9.146E+01  2.127E+03
 100.00  1.764E+02  1.515E+02  2.320E-01  6.937E-01  1.334E+01  2.146E+02
 150.00  7.498E+00  5.609E+00  7.385E-03  1.799E-02  1.593E+00  1.750E+01
 200.00  8.412E-01  5.560E-01  6.977E-04  1.369E-03  3.740E-01  3.169E+00
 300.00  4.255E-02  2.266E-02  2.923E-05  3.834E-05  5.516E-02  3.215E-01
 400.00  5.547E-03  2.456E-03  3.432E-06  3.270E-06  1.591E-02  6.972E-02
 500.00  1.189E-03  4.489E-04  6.823E-07  5.134E-07  6.459E-03  2.235E-02
 600.00  3.558E-04  1.170E-04  1.918E-07  1.231E-07  3.297E-03  9.307E-03
 800.00  5.646E-05  1.492E-05  2.737E-08  1.541E-08  1.241E-03  2.503E-03
1000.00  1.409E-05  3.201E-06  6.221E-09  3.725E-09  6.108E-04  9.418E-04

Multipolarity M1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  6.653E-01  3.017E-01  3.637E-02  2.522E-02  2.624E+02  4.193E+01
  15.00  1.827E-01  8.258E-02  7.871E-03  5.578E-03  7.823E+01  1.259E+01
  20.00  7.212E-02  3.262E-02  2.583E-03  1.864E-03  3.318E+01  5.379E+00
  30.00  1.904E-02  8.651E-03  5.130E-04  3.807E-04  9.897E+00  1.626E+00
  40.00  7.285E-03  3.333E-03  1.585E-04  1.202E-04  4.209E+00  7.003E-01
  50.00  3.435E-03  1.580E-03  6.255E-05  4.853E-05  2.176E+00  3.663E-01
  70.00  1.089E-03  5.078E-04  1.506E-05  1.210E-05  8.077E-01  1.389E-01
 100.00  3.155E-04  1.498E-04  3.226E-06  2.667E-06  2.837E-01  5.015E-02
 150.00  7.529E-05  3.668E-05  5.342E-07  4.833E-07  8.719E-02  1.597E-02
 200.00  2.680E-05  1.343E-05  1.470E-07  1.412E-07  3.798E-02  7.142E-03
 300.00  6.162E-06  3.300E-06  2.404E-08  2.598E-08  1.201E-02  2.338E-03
 400.00  2.159E-06  1.236E-06  6.527E-09  8.245E-09  5.380E-03  1.069E-03
 500.00  9.476E-07  5.792E-07  2.458E-09  3.368E-09  2.876E-03  5.788E-04
 600.00  4.852E-07  3.228E-07  1.016E-09  1.430E-09  1.756E-03  3.558E-04
 800.00  1.685E-07  1.338E-07  2.799E-10  4.736E-10  8.056E-04  1.640E-04
1000.00  7.330E-08  6.854E-08  1.078E-10  3.013E-10  4.315E-04  8.773E-05

Multipolarity M2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  9.795E+03  2.293E+02  1.004E+01  3.122E+00  1.738E+05  6.868E+03
  15.00  1.287E+03  3.028E+01  1.271E+00  4.128E-01  2.422E+04  1.101E+03
  20.00  3.046E+02  7.215E+00  2.894E-01  9.746E-02  6.070E+03  3.109E+02
  30.00  3.986E+01  9.582E-01  3.512E-02  1.254E-02  8.836E+02  5.492E+01
  40.00  9.416E+00  2.303E-01  7.754E-03  2.903E-03  2.308E+02  1.670E+01
  50.00  3.084E+00  7.682E-02  2.388E-03  9.299E-04  8.305E+01  6.796E+00
  70.00  5.747E-01  1.488E-02  3.999E-04  1.665E-04  1.838E+01  1.818E+00
 100.00  9.700E-02  2.670E-03  5.933E-05  2.676E-05  3.905E+00  4.699E-01
 150.00  1.294E-02  3.944E-04  6.717E-06  3.379E-06  7.232E-01  1.069E-01
 200.00  3.111E-03  1.047E-04  1.431E-06  7.886E-07  2.305E-01  3.873E-02
 300.00  4.248E-04  1.725E-05  1.657E-07  1.046E-07  5.045E-02  9.814E-03
 400.00  1.047E-04  5.060E-06  3.647E-08  2.691E-08  1.839E-02  3.860E-03
 500.00  3.521E-05  1.991E-06  1.147E-08  9.290E-09  8.648E-03  1.895E-03
 600.00  1.473E-05  9.693E-07  4.394E-09  3.862E-09  4.855E-03  1.089E-03
 800.00  3.735E-06  3.252E-07  1.006E-09  1.115E-09  2.027E-03  4.634E-04
1000.00  1.270E-06  1.430E-07  3.510E-10  4.951E-10  1.041E-03  2.380E-04

Multipolarity M3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.187E+07  4.320E+07  1.803E+05  3.565E+03  3.625E+07  6.569E+05
  15.00  8.032E+05  2.536E+06  1.052E+04  2.146E+02  2.642E+06  6.599E+04
  20.00  1.217E+05  3.394E+05  1.398E+03  2.937E+01  4.292E+05  1.369E+04
  30.00  8.822E+03  1.989E+04  8.092E+01  1.793E+00  3.531E+04  1.613E+03
  40.00  1.409E+03  2.658E+03  1.071E+01  2.496E-01  6.335E+03  3.743E+02
  50.00  3.462E+02  5.594E+02  2.234E+00  5.465E-02  1.730E+03  1.245E+02
  70.00  4.293E+01  5.344E+01  2.106E-01  5.648E-03  2.595E+02  2.487E+01
 100.00  4.867E+00  4.435E+00  1.724E-02  5.268E-04  3.767E+01  4.786E+00
 150.00  4.303E-01  2.629E-01  1.010E-03  3.786E-05  4.707E+00  7.916E-01
 200.00  7.944E-02  3.550E-02  1.356E-04  6.169E-06  1.164E+00  2.315E-01
 300.00  7.767E-03  2.152E-03  8.189E-06  5.329E-07  1.846E-01  4.425E-02
 400.00  1.554E-03  3.006E-04  1.141E-06  1.031E-07  5.509E-02  1.450E-02
 500.00  4.518E-04  6.580E-05  2.491E-07  3.012E-08  2.257E-02  6.247E-03
 600.00  1.697E-04  1.968E-05  7.389E-08  1.119E-08  1.145E-02  3.256E-03
 800.00  3.693E-05  3.085E-06  1.113E-08  2.584E-09  4.171E-03  1.206E-03
1000.00  1.130E-05  7.773E-07  2.550E-09  1.003E-09  1.965E-03  5.643E-04

Multipolarity M4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  3.360E+09  3.038E+11  6.113E+08  8.628E+08  3.691E+09  4.459E+07
  15.00  1.437E+08  8.326E+09  1.785E+07  2.251E+07  1.666E+08  3.167E+06
  20.00  1.600E+07  6.571E+08  1.485E+06  1.695E+06  1.963E+07  5.139E+05
  30.00  7.653E+05  1.873E+07  4.602E+04  4.411E+04  1.050E+06  4.293E+04
  40.00  9.204E+04  1.533E+06  4.014E+03  3.317E+03  1.407E+05  7.838E+03
  50.00  1.824E+04  2.238E+05  6.156E+02  4.468E+02  3.084E+04  2.170E+03
  70.00  1.650E+03  1.267E+04  3.744E+01  2.178E+01  3.354E+03  3.300E+02
 100.00  1.353E+02  6.293E+02  1.991E+00  8.858E-01  3.512E+02  4.786E+01
 150.00  8.410E+00  2.209E+01  7.439E-02  2.336E-02  3.083E+01  5.799E+00
 200.00  1.224E+00  2.143E+00  7.450E-03  1.780E-03  6.015E+00  1.371E+00
 300.00  8.741E-02  8.630E-02  3.080E-04  4.853E-05  7.002E-01  1.974E-01
 400.00  1.425E-02  9.337E-03  3.349E-05  3.918E-06  1.710E-01  5.368E-02
 500.00  3.577E-03  1.700E-03  6.083E-06  5.741E-07  6.081E-02  2.022E-02
 600.00  1.201E-03  4.381E-04  1.558E-06  1.273E-07  2.775E-02  9.517E-03
 800.00  2.226E-04  5.337E-05  1.857E-07  1.392E-08  8.703E-03  3.045E-03
1000.00  6.100E-05  1.060E-05  3.595E-08  3.125E-09  3.713E-03  1.289E-03

Multipolarity E1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.363E-01  1.935E-01  2.466E-01  4.490E-02  5.290E-02  1.482E-02
  15.00  9.942E-02  6.004E-02  7.335E-02  8.586E-03  9.985E-03  7.952E-03
  20.00  5.126E-02  2.466E-02  2.922E-02  2.524E-03  2.900E-03  4.916E-03
  30.00  1.888E-02  6.495E-03  7.375E-03  4.155E-04  4.723E-04  2.387E-03
  40.00  8.938E-03  2.411E-03  2.660E-03  1.106E-04  1.258E-04  1.398E-03
  50.00  4.905E-03  1.093E-03  1.177E-03  3.890E-05  4.385E-05  9.127E-04
  70.00  1.929E-03  3.214E-04  3.347E-04  7.941E-06  8.810E-06  4.726E-04
 100.00  6.934E-04  8.487E-05  8.549E-05  1.419E-06  1.603E-06  2.312E-04
 150.00  2.118E-04  1.817E-05  1.785E-05  1.933E-07  2.282E-07  1.020E-04
 200.00  9.064E-05  6.047E-06  5.894E-06  4.902E-08  5.835E-08  5.746E-05
 300.00  2.783E-05  1.292E-06  1.267E-06  7.087E-09  8.259E-09  2.656E-05
 400.00  1.228E-05  4.396E-07  4.380E-07  1.724E-09  2.441E-09  1.591E-05
 500.00  6.544E-06  1.900E-07  1.966E-07  6.236E-10  9.521E-10  1.081E-05
 600.00  4.007E-06  9.770E-08  1.045E-07  2.468E-10  4.524E-10  8.070E-06
 800.00  1.881E-06  3.441E-08  4.047E-08  7.770E-11  1.299E-10  5.159E-06
1000.00  1.049E-06  1.520E-08  2.028E-08  2.224E-11  5.081E-11  3.616E-06

Multipolarity E2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.646E+04  4.728E+02  1.812E+02  6.595E+00  7.078E+00  1.753E+02
  15.00  3.477E+03  6.224E+01  2.324E+01  8.037E-01  8.552E-01  2.901E+01
  20.00  8.238E+02  1.482E+01  5.452E+00  1.751E-01  1.847E-01  8.271E+00
  30.00  1.079E+02  1.961E+00  7.092E-01  1.941E-02  2.017E-02  1.441E+00
  40.00  2.560E+01  4.703E-01  1.677E-01  3.956E-03  4.057E-03  4.253E-01
  50.00  8.414E+00  1.558E-01  5.487E-02  1.134E-03  1.151E-03  1.670E-01
  70.00  1.579E+00  2.958E-02  1.016E-02  1.684E-04  1.684E-04  4.189E-02
 100.00  2.696E-01  5.110E-03  1.698E-03  2.179E-05  2.155E-05  1.018E-02
 150.00  3.669E-02  7.037E-04  2.242E-04  2.129E-06  2.098E-06  2.275E-03
 200.00  9.024E-03  1.744E-04  5.424E-05  4.102E-07  4.079E-07  8.634E-04
 300.00  1.295E-03  2.524E-05  7.762E-06  4.220E-08  4.272E-08  2.585E-04
 400.00  3.379E-04  6.586E-06  2.062E-06  8.873E-09  9.567E-09  1.224E-04
 500.00  1.210E-04  2.343E-06  7.630E-07  2.710E-09  3.119E-09  7.151E-05
 600.00  5.402E-05  1.031E-06  3.512E-07  9.778E-10  1.297E-09  4.794E-05
 800.00  1.574E-05  2.880E-07  1.095E-07  2.582E-10  3.104E-10  2.648E-05
1000.00  6.192E-06  1.065E-07  4.626E-08  6.760E-11  1.038E-10  1.683E-05

Multipolarity E3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.019E+07  3.059E+06  6.363E+06  1.203E+04  4.610E+03  2.698E+04
  15.00  7.172E+05  1.791E+05  3.690E+05  7.019E+02  2.626E+02  2.841E+03
  20.00  1.122E+05  2.397E+04  4.883E+04  9.357E+01  3.438E+01  6.148E+02
  30.00  8.519E+03  1.408E+03  2.805E+03  5.449E+00  1.950E+00  7.642E+01
  40.00  1.410E+03  1.905E+02  3.702E+02  7.277E-01  2.553E-01  1.819E+01
  50.00  3.552E+02  4.066E+01  7.704E+01  1.530E-01  5.283E-02  6.097E+00
  70.00  4.559E+01  4.023E+00  7.239E+00  1.463E-02  4.935E-03  1.206E+00
 100.00  5.328E+00  3.561E-01  5.921E-01  1.223E-03  4.044E-04  2.248E-01
 150.00  4.832E-01  2.386E-02  3.480E-02  7.395E-05  2.436E-05  3.579E-02
 200.00  9.052E-02  3.673E-03  4.715E-03  1.025E-05  3.447E-06  1.039E-02
 300.00  9.074E-03  2.904E-04  2.934E-04  6.609E-07  2.394E-07  2.090E-03
 400.00  1.874E-03  5.242E-05  4.272E-05  9.757E-08  4.041E-08  7.525E-04
 500.00  5.680E-04  1.455E-05  9.886E-06  2.273E-08  1.064E-08  3.611E-04
 600.00  2.238E-04  5.386E-06  3.146E-06  7.110E-09  3.826E-09  2.092E-04
 800.00  5.465E-05  1.200E-06  5.698E-07  1.212E-09  7.926E-10  9.468E-05
1000.00  1.905E-05  3.890E-07  1.663E-07  3.019E-10  2.401E-10  5.290E-05

Multipolarity E4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.157E+09  9.497E+09  1.122E+10  4.021E+07  1.451E+08  2.359E+06
  15.00  5.162E+07  2.881E+08  3.315E+08  1.037E+06  3.738E+06  1.666E+05
  20.00  5.995E+06  2.477E+07  2.783E+07  7.729E+04  2.781E+05  2.763E+04
  30.00  3.077E+05  8.095E+05  8.705E+05  1.987E+03  7.082E+03  2.437E+03
  40.00  3.917E+04  7.405E+04  7.650E+04  1.493E+02  5.238E+02  4.644E+02
  50.00  8.107E+03  1.183E+04  1.177E+04  2.024E+01  6.952E+01  1.320E+02
  70.00  7.794E+02  7.717E+02  7.171E+02  1.019E+00  3.312E+00  2.055E+01
 100.00  6.762E+01  4.492E+01  3.803E+01  4.499E-02  1.318E-01  2.981E+00
 150.00  4.418E+00  1.907E+00  1.406E+00  1.434E-03  3.418E-03  3.546E-01
 200.00  6.618E-01  2.137E-01  1.393E-01  1.356E-04  2.600E-04  8.309E-02
 300.00  4.946E-02  1.080E-02  5.667E-03  5.680E-06  7.273E-06  1.222E-02
 400.00  8.487E-03  1.407E-03  6.144E-04  6.679E-07  6.200E-07  3.519E-03
 500.00  2.265E-03  3.017E-04  1.124E-04  1.329E-07  9.790E-08  1.428E-03
 600.00  8.138E-04  9.012E-05  2.922E-05  3.734E-08  2.358E-08  7.273E-04
 800.00  1.750E-04  1.430E-05  3.723E-06  5.311E-09  2.923E-09  2.734E-04
1000.00  5.587E-05  3.574E-06  8.004E-07  1.199E-09  6.660E-10  1.348E-04

Multipolarity M1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  8.542E-01  1.623E-01  7.236E-02  6.544E-03  4.385E-03  5.773E+01
  15.00  2.518E-01  4.477E-02  1.990E-02  1.442E-03  9.880E-04  1.721E+01
  20.00  1.058E-01  1.774E-02  7.883E-03  4.774E-04  3.337E-04  7.302E+00
  30.00  3.104E-02  4.695E-03  2.095E-03  9.589E-05  6.891E-05  2.176E+00
  40.00  1.303E-02  1.806E-03  8.113E-04  2.985E-05  2.196E-05  9.261E-01
  50.00  6.667E-03  8.537E-04  3.856E-04  1.191E-05  8.876E-06  4.787E-01
  70.00  2.434E-03  2.715E-04  1.243E-04  2.876E-06  2.213E-06  1.777E-01
 100.00  8.387E-04  7.886E-05  3.674E-05  6.176E-07  5.030E-07  6.244E-02
 150.00  2.517E-04  1.887E-05  9.042E-06  1.053E-07  9.058E-08  1.919E-02
 200.00  1.075E-04  6.718E-06  3.326E-06  2.895E-08  2.698E-08  8.360E-03
 300.00  3.292E-05  1.551E-06  8.138E-07  4.734E-09  4.529E-09  2.641E-03
 400.00  1.439E-05  5.431E-07  3.045E-07  1.303E-09  1.555E-09  1.184E-03
 500.00  7.561E-06  2.390E-07  1.437E-07  4.962E-10  6.468E-10  6.331E-04
 600.00  4.557E-06  1.228E-07  7.946E-08  1.780E-10  3.243E-10  3.858E-04
 800.00  2.072E-06  4.286E-08  3.274E-08  7.091E-11  9.987E-11  1.769E-04
1000.00  1.121E-06  1.847E-08  1.712E-08  1.648E-11  4.054E-11  9.504E-05

Multipolarity M2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.073E+05  2.475E+03  5.682E+01  1.867E+00  5.582E-01  3.843E+04
  15.00  1.418E+04  3.251E+02  7.499E+00  2.375E-01  7.418E-02  5.355E+03
  20.00  3.373E+03  7.696E+01  1.786E+00  5.432E-02  1.760E-02  1.342E+03
  30.00  4.445E+02  1.005E+01  2.366E-01  6.628E-03  2.280E-03  1.951E+02
  40.00  1.058E+02  2.379E+00  5.694E-02  1.472E-03  5.312E-04  5.100E+01
  50.00  3.483E+01  7.795E-01  1.899E-02  4.547E-04  1.710E-04  1.834E+01
  70.00  6.533E+00  1.453E-01  3.679E-03  7.648E-05  3.077E-05  4.059E+00
 100.00  1.109E+00  2.453E-02  6.602E-04  1.140E-05  4.970E-06  8.619E-01
 150.00  1.483E-01  3.272E-03  9.750E-05  1.297E-06  6.324E-07  1.595E-01
 200.00  3.566E-02  7.870E-04  2.593E-05  2.773E-07  1.475E-07  5.084E-02
 300.00  4.858E-03  1.074E-04  4.275E-06  3.227E-08  1.950E-08  1.111E-02
 400.00  1.198E-03  2.649E-05  1.250E-06  7.010E-09  5.014E-09  4.050E-03
 500.00  4.042E-04  8.909E-06  4.953E-07  2.215E-09  1.826E-09  1.906E-03
 600.00  1.701E-04  3.726E-06  2.398E-07  8.308E-10  8.166E-10  1.068E-03
 800.00  4.417E-05  9.439E-07  8.015E-08  2.128E-10  2.170E-10  4.455E-04
1000.00  1.562E-05  3.218E-07  3.560E-08  5.889E-11  7.895E-11  2.295E-04

Multipolarity M3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  3.252E+08  3.077E+06  1.081E+07  3.507E+04  6.713E+02  8.153E+06
  15.00  2.008E+07  2.074E+05  6.345E+05  2.045E+03  4.036E+01  5.927E+05
  20.00  2.820E+06  3.135E+04  8.489E+04  2.719E+02  5.518E+00  9.611E+04
  30.00  1.811E+05  2.260E+03  4.964E+03  1.572E+01  3.363E-01  7.879E+03
  40.00  2.646E+04  3.609E+02  6.645E+02  2.083E+00  4.683E-02  1.412E+03
  50.00  6.052E+03  8.853E+01  1.399E+02  4.347E-01  1.025E-02  3.851E+02
  70.00  6.749E+02  1.095E+01  1.336E+01  4.099E-02  1.059E-03  5.764E+01
 100.00  6.896E+01  1.240E+00  1.109E+00  3.357E-03  9.889E-05  8.354E+00
 150.00  5.512E+00  1.095E-01  6.572E-02  1.966E-04  7.114E-06  1.042E+00
 200.00  9.614E-01  2.019E-02  8.877E-03  2.641E-05  1.161E-06  2.574E-01
 300.00  8.880E-02  1.971E-03  5.373E-04  1.594E-06  9.978E-08  4.076E-02
 400.00  1.737E-02  3.943E-04  7.513E-05  2.228E-07  1.948E-08  1.215E-02
 500.00  5.009E-03  1.146E-04  1.645E-05  4.862E-08  5.703E-09  4.980E-03
 600.00  1.876E-03  4.299E-05  4.912E-06  1.437E-08  2.211E-09  2.522E-03
 800.00  4.111E-04  9.351E-06  7.695E-07  2.176E-09  5.095E-10  9.175E-04
1000.00  1.275E-04  2.867E-06  1.942E-07  5.056E-10  1.672E-10  4.333E-04

Multipolarity M4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.611E+11  9.415E+08  7.676E+10  1.207E+08  1.643E+08  8.619E+08
  15.00  5.197E+09  3.924E+07  2.102E+09  3.518E+06  4.287E+06  3.842E+07
  20.00  4.732E+08  4.304E+06  1.658E+08  2.924E+05  3.226E+05  4.495E+06
  30.00  1.717E+07  2.019E+05  4.715E+06  9.032E+03  8.390E+03  2.381E+05
  40.00  1.722E+06  2.411E+04  3.864E+05  7.878E+02  6.315E+02  3.174E+04
  50.00  2.992E+05  4.749E+03  5.639E+04  1.207E+02  8.506E+01  6.934E+03
  70.00  2.262E+04  4.263E+02  3.189E+03  7.334E+00  4.146E+00  7.507E+02
 100.00  1.582E+03  3.478E+01  1.584E+02  3.899E-01  1.687E-01  7.831E+01
 150.00  8.559E+01  2.152E+00  5.553E+00  1.455E-02  4.448E-03  6.850E+00
 200.00  1.161E+01  3.124E-01  5.383E-01  1.457E-03  3.389E-04  1.334E+00
 300.00  7.816E-01  2.225E-02  2.166E-02  6.014E-05  9.227E-06  1.549E-01
 400.00  1.255E-01  3.625E-03  2.342E-03  6.544E-06  7.451E-07  3.780E-02
 500.00  3.160E-02  9.094E-04  4.263E-04  1.189E-06  1.097E-07  1.344E-02
 600.00  1.070E-02  3.049E-04  1.097E-04  3.029E-07  2.452E-08  6.115E-03
 800.00  2.040E-03  5.647E-05  1.335E-05  3.641E-08  2.663E-09  1.916E-03
1000.00  5.763E-04  1.549E-05  2.657E-06  6.999E-09  5.513E-10  8.194E-04

Multipolarity E1
eng[keV]     P2         P3         P4         Q1        tot    
---------------------------------------------------------------
  10.00  1.952E-02  3.883E-02  1.514E-02  1.547E-03  1.873E+01
  15.00  1.035E-02  1.631E-02  4.708E-03  8.286E-04  6.480E+00
  20.00  6.168E-03  8.400E-03  1.937E-03  5.120E-04  3.060E+00
  30.00  2.743E-03  3.095E-03  5.122E-04  2.487E-04  2.401E+00
  40.00  1.478E-03  1.467E-03  1.905E-04  1.455E-04  1.865E+00
  50.00  8.946E-04  8.054E-04  8.652E-05  9.489E-05  1.068E+00
  70.00  4.068E-04  3.168E-04  2.543E-05  4.908E-05  4.563E-01
 100.00  1.707E-04  1.141E-04  6.714E-06  2.400E-05  1.866E-01
 150.00  6.214E-05  3.483E-05  1.445E-06  1.063E-05  6.859E-02
 200.00  3.017E-05  1.493E-05  4.807E-07  5.994E-06  1.263E-01
 300.00  1.108E-05  4.584E-06  1.033E-07  2.776E-06  5.492E-02
 400.00  5.571E-06  2.023E-06  3.512E-08  1.666E-06  3.145E-02
 500.00  3.281E-06  1.080E-06  1.517E-08  1.130E-06  2.105E-02
 600.00  2.174E-06  6.584E-07  7.760E-09  8.418E-07  1.528E-02
 800.00  1.153E-06  3.088E-07  2.713E-09  5.320E-07  9.496E-03
1000.00  7.019E-07  1.728E-07  1.199E-09  3.748E-07  6.660E-03

Multipolarity E2
eng[keV]     P2         P3         P4         Q1        tot    
---------------------------------------------------------------
  10.00  5.433E+03  4.363E+03  3.758E+01  1.830E+01  9.505E+05
  15.00  7.444E+02  5.731E+02  4.942E+00  3.021E+00  1.279E+05
  20.00  1.834E+02  1.358E+02  1.176E+00  8.610E-01  3.104E+04
  30.00  2.580E+01  1.779E+01  1.560E-01  1.503E-01  8.680E+03
  40.00  6.537E+00  4.222E+00  3.738E-02  4.430E-02  3.583E+03
  50.00  2.282E+00  1.387E+00  1.238E-02  1.739E-02  1.225E+03
  70.00  4.780E-01  2.603E-01  2.350E-03  4.356E-03  2.464E+02
 100.00  9.436E-02  4.446E-02  4.062E-04  1.059E-03  4.674E+01
 150.00  1.576E-02  6.054E-03  5.604E-05  2.373E-04  7.481E+00
 200.00  4.607E-03  1.489E-03  1.390E-05  9.011E-05  2.259E+00
 300.00  8.770E-04  2.136E-04  2.013E-06  2.703E-05  5.048E-01
 400.00  2.870E-04  5.579E-05  5.263E-07  1.282E-05  2.074E-01
 500.00  1.238E-04  1.998E-05  1.871E-07  7.480E-06  1.141E-01
 600.00  6.448E-05  8.900E-06  8.204E-08  5.003E-06  7.400E-02
 800.00  2.401E-05  2.588E-06  2.284E-08  2.731E-06  4.026E-02
1000.00  1.136E-05  1.022E-06  8.418E-09  1.744E-06  2.608E-02

Multipolarity E3
eng[keV]     P2         P3         P4         Q1        tot    
---------------------------------------------------------------
  10.00  2.966E+06  1.694E+06  2.435E+05  2.839E+03  5.158E+08
  15.00  2.163E+05  1.190E+05  1.425E+04  2.977E+02  3.588E+07
  20.00  3.506E+04  1.860E+04  1.905E+03  6.429E+01  5.604E+06
  30.00  2.854E+03  1.410E+03  1.122E+02  7.992E+00  6.712E+05
  40.00  5.048E+02  2.332E+02  1.516E+01  1.900E+00  1.771E+05
  50.00  1.355E+02  5.873E+01  3.235E+00  6.359E-01  4.926E+04
  70.00  1.955E+01  7.531E+00  3.199E-01  1.255E-01  7.338E+03
 100.00  2.672E+00  8.798E-01  2.832E-02  2.338E-02  1.023E+03
 150.00  3.031E-01  7.980E-02  1.901E-03  3.735E-03  1.169E+02
 200.00  6.866E-02  1.495E-02  2.929E-04  1.085E-03  2.674E+01
 300.00  9.373E-03  1.497E-03  2.317E-05  2.186E-04  3.904E+00
 400.00  2.473E-03  3.096E-04  4.188E-06  7.880E-05  1.176E+00
 500.00  9.139E-04  9.385E-05  1.164E-06  3.779E-05  5.132E-01
 600.00  4.232E-04  3.688E-05  4.291E-07  2.184E-05  2.830E-01
 800.00  1.330E-04  8.990E-06  9.499E-08  9.767E-06  1.246E-01
1000.00  5.593E-05  3.145E-06  3.094E-08  5.483E-06  7.114E-02

Multipolarity E4
eng[keV]     P2         P3         P4         Q1        tot    
---------------------------------------------------------------
  10.00  4.679E+08  1.967E+08  7.597E+08  2.507E+05  3.451E+11
  15.00  2.106E+07  8.706E+06  2.301E+07  1.758E+04  1.117E+10
  20.00  2.485E+06  1.006E+06  1.977E+06  2.906E+03  1.030E+09
  30.00  1.331E+05  5.135E+04  6.469E+04  2.558E+02  4.251E+07
  40.00  1.780E+04  6.517E+03  5.910E+03  4.861E+01  5.490E+06
  50.00  3.881E+03  1.346E+03  9.434E+02  1.380E+01  1.191E+06
  70.00  4.139E+02  1.291E+02  6.149E+01  2.142E+00  1.299E+05
 100.00  4.165E+01  1.119E+01  3.578E+00  3.104E-01  1.356E+04
 150.00  3.388E+00  7.303E-01  1.521E-01  3.703E-02  1.144E+03
 200.00  6.129E-01  1.094E-01  1.707E-02  8.678E-03  2.119E+02
 300.00  6.206E-02  8.166E-03  8.621E-04  1.278E-03  2.265E+01
 400.00  1.345E-02  1.402E-03  1.125E-04  3.686E-04  5.384E+00
 500.00  4.314E-03  3.743E-04  2.414E-05  1.495E-04  1.943E+00
 600.00  1.793E-03  1.342E-04  7.186E-06  7.594E-05  9.246E-01
 800.00  4.819E-04  2.881E-05  1.132E-06  2.820E-05  3.296E-01
1000.00  1.818E-04  9.229E-06  2.846E-07  1.398E-05  1.640E-01

Multipolarity M1
eng[keV]     P2         P3         P4         Q1        tot    
---------------------------------------------------------------
  10.00  8.076E+00  1.406E-01  1.284E-02  6.009E+00  5.069E+03
  15.00  2.425E+00  4.145E-02  3.542E-03  1.788E+00  1.514E+03
  20.00  1.036E+00  1.741E-02  1.404E-03  7.586E-01  6.432E+02
  30.00  3.130E-01  5.110E-03  3.727E-04  2.265E-01  1.943E+02
  40.00  1.349E-01  2.146E-03  1.433E-04  9.634E-02  3.154E+02
  50.00  7.055E-02  1.098E-03  6.772E-05  4.978E-02  1.636E+02
  70.00  2.676E-02  4.009E-04  2.156E-05  1.846E-02  6.072E+01
 100.00  9.663E-03  1.382E-04  6.268E-06  6.484E-03  2.147E+01
 150.00  3.077E-03  4.147E-05  1.500E-06  2.000E-03  6.643E+00
 200.00  1.376E-03  1.772E-05  5.364E-07  8.718E-04  1.189E+01
 300.00  4.501E-04  5.426E-06  1.239E-07  2.760E-04  3.789E+00
 400.00  2.060E-04  2.373E-06  4.333E-08  1.238E-04  1.697E+00
 500.00  1.115E-04  1.248E-06  1.907E-08  6.622E-05  9.227E-01
 600.00  6.841E-05  7.499E-07  9.707E-09  4.025E-05  5.593E-01
 800.00  3.154E-05  3.401E-07  3.403E-09  1.824E-05  2.574E-01
1000.00  1.692E-05  1.846E-07  1.449E-09  9.847E-06  1.413E-01

Multipolarity M2
eng[keV]     P2         P3         P4         Q1        tot    
---------------------------------------------------------------
  10.00  1.341E+03  1.770E+04  1.971E+02  4.003E+03  4.653E+06
  15.00  2.146E+02  2.338E+03  2.586E+01  5.568E+02  6.389E+05
  20.00  6.050E+01  5.565E+02  6.122E+00  1.395E+02  1.579E+05
  30.00  1.066E+01  7.334E+01  8.010E-01  2.032E+01  3.960E+04
  40.00  3.238E+00  1.746E+01  1.895E-01  5.309E+00  1.855E+04
  50.00  1.316E+00  5.746E+00  6.205E-02  1.909E+00  6.612E+03
  70.00  3.516E-01  1.078E+00  1.156E-02  4.219E-01  1.436E+03
 100.00  9.081E-02  1.830E-01  1.952E-03  8.956E-02  3.010E+02
 150.00  2.064E-02  2.448E-02  2.608E-04  1.663E-02  5.510E+01
 200.00  7.476E-03  5.888E-03  6.280E-05  5.304E-03  3.882E+01
 300.00  1.891E-03  8.017E-04  8.574E-06  1.162E-03  9.981E+00
 400.00  7.442E-04  1.978E-04  2.116E-06  4.239E-04  3.993E+00
 500.00  3.654E-04  6.678E-05  7.128E-07  1.994E-04  2.031E+00
 600.00  2.096E-04  2.804E-05  2.967E-07  1.114E-04  1.187E+00
 800.00  8.914E-05  7.267E-06  7.470E-08  4.594E-05  5.296E-01
1000.00  4.591E-05  2.579E-06  2.560E-08  2.378E-05  2.904E-01

Multipolarity M3
eng[keV]     P2         P3         P4         Q1        tot    
---------------------------------------------------------------
  10.00  1.326E+05  5.382E+07  2.462E+05  8.518E+05  5.938E+09
  15.00  1.318E+04  3.322E+06  1.657E+04  6.179E+04  3.736E+08
  20.00  2.717E+03  4.666E+05  2.503E+03  1.002E+04  5.352E+07
  30.00  3.171E+02  2.996E+04  1.806E+02  8.224E+02  9.229E+06
  40.00  7.330E+01  4.376E+03  2.881E+01  1.472E+02  1.485E+06
  50.00  2.431E+01  1.001E+03  7.063E+00  4.013E+01  3.576E+05
  70.00  4.838E+00  1.116E+02  8.728E-01  5.997E+00  4.410E+04
 100.00  9.285E-01  1.140E+01  9.878E-02  8.688E-01  5.271E+03
 150.00  1.532E-01  9.113E-01  8.732E-03  1.087E-01  5.422E+02
 200.00  4.475E-02  1.590E-01  1.612E-03  2.686E-02  1.421E+02
 300.00  8.536E-03  1.467E-02  1.574E-04  4.262E-03  2.629E+01
 400.00  2.797E-03  2.871E-03  3.153E-05  1.272E-03  8.949E+00
 500.00  1.206E-03  8.282E-04  9.172E-06  5.211E-04  4.096E+00
 600.00  6.270E-04  3.095E-04  3.428E-06  2.632E-04  2.234E+00
 800.00  2.321E-04  6.768E-05  7.406E-07  9.463E-05  9.102E-01
1000.00  1.089E-04  2.108E-05  2.282E-07  4.491E-05  4.718E-01

Multipolarity M4
eng[keV]     P2         P3         P4         Q1        tot    
---------------------------------------------------------------
  10.00  9.461E+06  2.695E+10  7.640E+07  9.064E+07  3.450E+12
  15.00  6.539E+05  8.679E+08  3.167E+06  4.025E+06  1.081E+11
  20.00  1.045E+05  7.892E+07  3.464E+05  4.702E+05  9.657E+09
  30.00  8.581E+03  2.859E+06  1.623E+04  2.491E+04  6.182E+08
  40.00  1.553E+03  2.864E+05  1.932E+03  3.317E+03  6.678E+07
  50.00  4.276E+02  4.971E+04  3.802E+02  7.238E+02  1.232E+07
  70.00  6.460E+01  3.753E+03  3.406E+01  7.822E+01  1.029E+06
 100.00  9.326E+00  2.624E+02  2.776E+00  8.151E+00  8.213E+04
 150.00  1.125E+00  1.418E+01  1.719E-01  7.151E-01  5.395E+03
 200.00  2.656E-01  1.923E+00  2.497E-02  1.393E-01  8.943E+02
 300.00  3.812E-02  1.293E-01  1.778E-03  1.620E-02  9.623E+01
 400.00  1.037E-02  2.077E-02  2.899E-04  3.958E-03  2.468E+01
 500.00  3.906E-03  5.229E-03  7.279E-05  1.406E-03  9.504E+00
 600.00  1.834E-03  1.767E-03  2.432E-05  6.384E-04  4.642E+00
 800.00  5.863E-04  3.360E-04  4.474E-06  1.977E-04  1.644E+00
1000.00  2.489E-04  9.528E-05  1.233E-06  8.494E-05  7.822E-01



==> 107.txt <==
              ZZZZZZ           1  000  777777
                  Z           11 0   0     7
                 Z     ===   1 1 0   0    7
                Z      ===  1  1 0   0   7 
               Z               1 0   0  7
              ZZZZZZ           1  000  7

Evaluating total, the following occupation numbers were assumed

 K   2,   L1   2,   L2   2,   L3   4,   M1   2,   M2   2,   
M3   4,   M4   4,   M5   6,   N1   2,   N2   2,   N3   4,   
N4   4,   N5   6,   N6   6,   N7   8,   O1   2,   O2   2,   
O3   4,   O4   4,   O5   6,   O6   6,   O7   8,   P1   2,   
P2   2,   P3   4,   P4   4,   P5   1,   Q1   2,   

Multipolarity E1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     5.241E-01  9.450E-01
  15.00     ***        ***        ***        ***     3.313E-01  6.273E-01
  20.00     ***        ***        ***        ***     2.228E-01  4.041E-01
  30.00     ***        ***        ***     1.359E+00  1.177E-01  1.901E-01
  40.00     ***     2.393E-01  5.427E-01  5.952E-01  7.130E-02  1.034E-01
  50.00     ***     1.719E-01  3.165E-01  3.079E-01  4.762E-02  6.290E-02
  70.00     ***     9.740E-02  1.341E-01  1.113E-01  2.528E-02  2.864E-02
 100.00     ***     5.083E-02  5.295E-02  3.742E-02  1.260E-02  1.198E-02
 150.00     ***     2.336E-02  1.814E-02  1.074E-02  5.642E-03  4.343E-03
 200.00  9.237E-02  1.338E-02  8.519E-03  4.436E-03  3.203E-03  2.103E-03
 300.00  4.184E-02  6.250E-03  3.008E-03  1.307E-03  1.493E-03  7.711E-04
 400.00  2.440E-02  3.790E-03  1.492E-03  5.681E-04  9.012E-04  3.881E-04
 500.00  1.664E-02  2.583E-03  8.686E-04  2.983E-04  6.130E-04  2.282E-04
 600.00  1.217E-02  1.932E-03  5.721E-04  1.812E-04  4.607E-04  1.521E-04
 800.00  7.659E-03  1.240E-03  3.009E-04  8.410E-05  2.958E-04  8.079E-05
1000.00  5.445E-03  8.689E-04  1.818E-04  4.657E-05  2.070E-04  4.901E-05

Multipolarity E2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     7.475E+03  3.743E+05
  15.00     ***        ***        ***        ***     1.340E+03  5.129E+04
  20.00     ***        ***        ***        ***     4.007E+02  1.265E+04
  30.00     ***        ***        ***     4.763E+03  7.373E+01  1.790E+03
  40.00     ***     5.877E+01  1.568E+03  1.128E+03  2.221E+01  4.520E+02
  50.00     ***     2.436E+01  5.504E+02  3.689E+02  8.852E+00  1.579E+02
  70.00     ***     6.351E+00  1.149E+02  6.846E+01  2.257E+00  3.314E+01
 100.00     ***     1.607E+00  2.285E+01  1.165E+01  5.560E-01  6.556E+00
 150.00     ***     3.825E-01  3.840E+00  1.578E+00  1.260E-01  1.099E+00
 200.00  1.078E-01  1.542E-01  1.129E+00  3.869E-01  4.828E-02  3.220E-01
 300.00  9.550E-02  5.032E-02  2.158E-01  5.517E-02  1.464E-02  6.148E-02
 400.00  6.826E-02  2.535E-02  7.135E-02  1.445E-02  7.001E-03  2.020E-02
 500.00  5.097E-02  1.535E-02  3.088E-02  5.168E-03  4.101E-03  8.709E-03
 600.00  3.901E-02  1.054E-02  1.615E-02  2.311E-03  2.770E-03  4.564E-03
 800.00  2.544E-02  6.007E-03  6.046E-03  6.732E-04  1.537E-03  1.703E-03
1000.00  1.818E-02  3.876E-03  2.865E-03  2.650E-04  9.753E-04  8.038E-04

Multipolarity E3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     3.179E+05  1.489E+08
  15.00     ***        ***        ***        ***     5.758E+04  1.149E+07
  20.00     ***        ***        ***        ***     1.644E+04  1.939E+06
  30.00     ***        ***        ***     2.508E+05  2.704E+03  1.670E+05
  40.00     ***     6.595E+02  6.340E+04  4.571E+04  7.309E+02  3.040E+04
  50.00     ***     3.708E+02  1.955E+04  1.218E+04  2.638E+02  8.344E+03
  70.00     ***     1.090E+02  3.264E+03  1.659E+03  5.651E+01  1.239E+03
 100.00     ***     2.562E+01  5.004E+02  2.035E+02  1.114E+01  1.735E+02
 150.00     ***     4.817E+00  6.203E+01  1.911E+01  1.854E+00  2.012E+01
 200.00  1.096E-01  1.539E+00  1.471E+01  3.636E+00  5.512E-01  4.613E+00
 300.00  2.025E-01  3.480E-01  2.095E+00  3.684E-01  1.139E-01  6.380E-01
 400.00  1.606E-01  1.364E-01  5.700E-01  7.705E-02  4.175E-02  1.700E-01
 500.00  1.215E-01  6.913E-02  2.140E-01  2.345E-02  2.021E-02  6.300E-02
 600.00  9.202E-02  4.167E-02  1.004E-01  9.287E-03  1.185E-02  2.943E-02
 800.00  5.808E-02  1.989E-02  3.207E-02  2.281E-03  5.417E-03  9.303E-03
1000.00  4.029E-02  1.146E-02  1.361E-02  7.995E-04  3.033E-03  3.912E-03

Multipolarity E4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     2.201E+06  8.895E+09
  15.00     ***        ***        ***        ***     1.032E+06  5.973E+08
  20.00     ***        ***        ***        ***     3.336E+05  8.642E+07
  30.00     ***        ***        ***     3.181E+06  5.418E+04  5.761E+06
  40.00     ***     2.518E+03  6.072E+05  6.857E+05  1.356E+04  8.588E+05
  50.00     ***     2.659E+03  2.330E+05  1.815E+05  4.499E+03  2.006E+05
  70.00     ***     1.005E+03  4.064E+04  2.205E+04  8.234E+02  2.322E+04
 100.00     ***     2.345E+02  5.594E+03  2.228E+03  1.332E+02  2.486E+03
 150.00     ***     3.783E+01  5.647E+02  1.606E+02  1.716E+01  2.126E+02
 200.00  8.945E-02  1.029E+01  1.129E+02  2.505E+01  4.179E+00  3.943E+01
 300.00  3.754E-01  1.778E+00  1.255E+01  1.927E+00  6.403E-01  4.097E+00
 400.00  3.282E-01  5.693E-01  2.872E+00  3.368E-01  1.892E-01  9.025E-01
 500.00  2.489E-01  2.475E-01  9.484E-01  9.055E-02  7.787E-02  2.914E-01
 600.00  1.850E-01  1.326E-01  4.026E-01  3.276E-02  4.026E-02  1.224E-01
 800.00  1.113E-01  5.348E-02  1.113E-01  7.107E-03  1.537E-02  3.321E-02
1000.00  7.415E-02  2.754E-02  4.268E-02  2.286E-03  7.622E-03  1.256E-02

Multipolarity M1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     3.452E+03  5.850E+02
  15.00     ***        ***        ***        ***     1.030E+03  1.757E+02
  20.00     ***        ***        ***        ***     4.374E+02  7.514E+01
  30.00     ***        ***        ***     1.493E+00  1.311E+02  2.280E+01
  40.00     ***     2.235E+02  3.498E+01  6.232E-01  5.555E+01  9.784E+00
  50.00     ***     1.160E+02  1.835E+01  3.162E-01  2.871E+01  5.117E+00
  70.00     ***     4.288E+01  6.916E+00  1.136E-01  1.066E+01  1.941E+00
 100.00     ***     1.511E+01  2.505E+00  3.881E-02  3.745E+00  7.008E-01
 150.00     ***     4.652E+00  7.991E-01  1.151E-02  1.151E+00  2.233E-01
 200.00  9.807E+00  2.028E+00  3.581E-01  4.877E-03  5.011E-01  9.989E-02
 300.00  3.130E+00  6.378E-01  1.169E-01  1.472E-03  1.580E-01  3.265E-02
 400.00  1.395E+00  2.873E-01  5.380E-02  6.419E-04  7.086E-02  1.496E-02
 500.00  7.615E-01  1.536E-01  2.913E-02  3.350E-04  3.779E-02  8.080E-03
 600.00  4.600E-01  9.347E-02  1.788E-02  2.013E-04  2.310E-02  4.976E-03
 800.00  2.114E-01  4.285E-02  8.236E-03  9.093E-05  1.057E-02  2.291E-03
1000.00  1.166E-01  2.294E-02  4.406E-03  4.901E-05  5.647E-03  1.223E-03

Multipolarity M2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     2.110E+06  7.049E+04
  15.00     ***        ***        ***        ***     2.949E+05  1.184E+04
  20.00     ***        ***        ***        ***     7.418E+04  3.461E+03
  30.00     ***        ***        ***     1.883E+04  1.089E+04  6.416E+02
  40.00     ***     9.151E+03  4.302E+02  4.502E+03  2.846E+03  2.000E+02
  50.00     ***     3.364E+03  1.992E+02  1.481E+03  1.027E+03  8.298E+01
  70.00     ***     7.623E+02  6.113E+01  2.766E+02  2.286E+02  2.278E+01
 100.00     ***     1.677E+02  1.767E+01  4.704E+01  4.885E+01  6.020E+00
 150.00     ***     3.226E+01  4.384E+00  6.295E+00  9.116E+00  1.398E+00
 200.00  2.250E+01  1.055E+01  1.661E+00  1.513E+00  2.920E+00  5.118E-01
 300.00  6.556E+00  2.376E+00  4.382E-01  2.053E-01  6.422E-01  1.311E-01
 400.00  2.764E+00  8.890E-01  1.775E-01  5.085E-02  2.355E-01  5.203E-02
 500.00  1.463E+00  4.244E-01  8.840E-02  1.715E-02  1.109E-01  2.561E-02
 600.00  8.709E-01  2.404E-01  5.127E-02  7.225E-03  6.256E-02  1.481E-02
 800.00  4.000E-01  1.020E-01  2.210E-02  1.876E-03  2.619E-02  6.329E-03
1000.00  2.251E-01  5.299E-02  1.146E-02  6.640E-04  1.347E-02  3.258E-03

Multipolarity M3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     3.172E+08  2.651E+06
  15.00     ***        ***        ***        ***     2.437E+07  3.868E+05
  20.00     ***        ***        ***        ***     4.118E+06  9.719E+04
  30.00     ***        ***        ***     6.237E+06  3.587E+05  1.404E+04
  40.00     ***     1.075E+05  2.601E+03  9.265E+05  6.639E+04  3.606E+03
  50.00     ***     3.510E+04  1.519E+03  2.142E+05  1.859E+04  1.280E+03
  70.00     ***     6.461E+03  4.927E+02  2.422E+04  2.885E+03  2.760E+02
 100.00     ***     1.117E+03  1.292E+02  2.532E+03  4.321E+02  5.631E+01
 150.00     ***     1.618E+02  2.643E+01  2.075E+02  5.563E+01  9.763E+00
 200.00  2.156E+01  4.348E+01  8.542E+00  3.679E+01  1.399E+01  2.922E+00
 300.00  9.626E+00  7.525E+00  1.786E+00  3.459E+00  2.260E+00  5.718E-01
 400.00  4.313E+00  2.378E+00  6.165E-01  6.890E-01  6.835E-01  1.902E-01
 500.00  2.287E+00  1.009E+00  2.733E-01  2.005E-01  2.817E-01  8.250E-02
 600.00  1.346E+00  5.235E-01  1.450E-01  7.571E-02  1.441E-01  4.336E-02
 800.00  6.013E-01  1.971E-01  5.506E-02  1.673E-02  5.285E-02  1.618E-02
1000.00  3.311E-01  9.500E-02  2.620E-02  5.227E-03  2.500E-02  7.606E-03

Multipolarity M4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     1.218E+10  2.417E+07
  15.00     ***        ***        ***        ***     8.242E+08  7.372E+06
  20.00     ***        ***        ***        ***     1.186E+08  1.981E+06
  30.00     ***        ***        ***     3.003E+08  7.834E+06  2.603E+05
  40.00     ***     5.202E+05  9.333E+03  3.515E+07  1.168E+06  5.853E+04
  50.00     ***     2.203E+05  9.147E+03  6.743E+06  2.746E+05  1.835E+04
  70.00     ***     4.317E+04  3.587E+03  5.763E+05  3.253E+04  3.208E+03
 100.00     ***     6.737E+03  9.004E+02  4.507E+04  3.651E+03  5.152E+02
 150.00     ***     7.971E+02  1.561E+02  2.689E+03  3.401E+02  6.746E+01
 200.00  1.512E+01  1.813E+02  4.328E+01  3.855E+02  6.852E+01  1.656E+01
 300.00  1.377E+01  2.462E+01  7.200E+00  2.751E+01  8.246E+00  2.473E+00
 400.00  6.777E+00  6.587E+00  2.115E+00  4.600E+00  2.058E+00  6.872E-01
 500.00  3.622E+00  2.473E+00  8.314E-01  1.184E+00  7.397E-01  2.616E-01
 600.00  2.103E+00  1.169E+00  4.018E-01  4.081E-01  3.413E-01  1.245E-01
 800.00  9.056E-01  3.862E-01  1.333E-01  7.940E-02  1.083E-01  4.025E-02
1000.00  4.829E-01  1.705E-01  5.778E-02  2.275E-02  4.652E-02  1.715E-02

Multipolarity E1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.149E+00  4.082E+00  5.222E+00  2.058E-01  3.352E-01  8.798E-01
  15.00  1.372E+00  1.110E+00  1.364E+00  1.156E-01  1.887E-01  3.745E-01
  20.00  7.142E-01  4.214E-01  5.036E-01  7.320E-02  1.153E-01  1.940E-01
  30.00  2.636E-01  1.019E-01  1.169E-01  3.644E-02  5.249E-02  7.180E-02
  40.00  1.235E-01  3.578E-02  3.989E-02  2.154E-02  2.847E-02  3.400E-02
  50.00  6.736E-02  1.570E-02  1.711E-02  1.417E-02  1.733E-02  1.868E-02
  70.00  2.622E-02  4.428E-03  4.669E-03  7.410E-03  7.934E-03  7.348E-03
 100.00  9.329E-03  1.130E-03  1.155E-03  3.654E-03  3.345E-03  2.645E-03
 150.00  2.819E-03  2.357E-04  2.348E-04  1.626E-03  1.224E-03  8.080E-04
 200.00  1.200E-03  7.736E-05  7.590E-05  9.209E-04  5.965E-04  3.461E-04
 300.00  3.659E-04  1.629E-05  1.608E-05  4.291E-04  2.206E-04  1.063E-04
 400.00  1.610E-04  5.505E-06  5.557E-06  2.585E-04  1.113E-04  4.697E-05
 500.00  8.543E-05  2.363E-06  2.469E-06  1.761E-04  6.571E-05  2.502E-05
 600.00  5.238E-05  1.208E-06  1.310E-06  1.321E-04  4.380E-05  1.534E-05
 800.00  2.453E-05  4.224E-07  5.126E-07  8.490E-05  2.334E-05  7.198E-06
1000.00  1.364E-05  1.866E-07  2.496E-07  5.942E-05  1.418E-05  4.011E-06

Multipolarity E2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.542E+05  6.338E+03  2.694E+03  2.827E+03  1.106E+05  1.051E+05
  15.00  4.651E+04  8.319E+02  3.430E+02  4.749E+02  1.516E+04  1.380E+04
  20.00  1.101E+04  1.975E+02  7.976E+01  1.368E+02  3.736E+03  3.270E+03
  30.00  1.446E+03  2.608E+01  1.022E+01  2.419E+01  5.273E+02  4.290E+02
  40.00  3.414E+02  6.190E+00  2.367E+00  7.175E+00  1.333E+02  1.016E+02
  50.00  1.121E+02  2.039E+00  7.634E-01  2.832E+00  4.657E+01  3.337E+01
  70.00  2.100E+01  3.841E-01  1.384E-01  7.151E-01  9.766E+00  6.259E+00
 100.00  3.581E+00  6.575E-02  2.263E-02  1.746E-01  1.929E+00  1.068E+00
 150.00  4.868E-01  8.980E-03  2.931E-03  3.908E-02  3.228E-01  1.452E-01
 200.00  1.195E-01  2.213E-03  6.995E-04  1.481E-02  9.451E-02  3.567E-02
 300.00  1.711E-02  3.181E-04  9.871E-05  4.419E-03  1.805E-02  5.112E-03
 400.00  4.465E-03  8.284E-05  2.613E-05  2.086E-03  5.916E-03  1.332E-03
 500.00  1.592E-03  2.932E-05  9.592E-06  1.214E-03  2.552E-03  4.755E-04
 600.00  7.120E-04  1.291E-05  4.417E-06  8.148E-04  1.335E-03  2.122E-04
 800.00  2.068E-04  3.594E-06  1.380E-06  4.494E-04  4.981E-04  6.157E-05
1000.00  8.102E-05  1.327E-06  5.732E-07  2.840E-04  2.349E-04  2.410E-05

Multipolarity E3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.136E+08  3.846E+07  8.039E+07  3.454E+05  5.626E+07  3.866E+07
  15.00  8.246E+06  2.253E+06  4.666E+06  3.909E+04  4.143E+06  2.732E+06
  20.00  1.318E+06  3.012E+05  6.179E+05  8.850E+03  6.768E+05  4.286E+05
  30.00  1.032E+05  1.776E+04  3.562E+04  1.162E+03  5.579E+04  3.273E+04
  40.00  1.730E+04  2.388E+03  4.678E+03  2.839E+02  9.914E+03  5.420E+03
  50.00  4.407E+03  5.089E+02  9.728E+02  9.682E+01  2.674E+03  1.368E+03
  70.00  5.733E+02  5.027E+01  9.132E+01  1.955E+01  3.884E+02  1.760E+02
 100.00  6.769E+01  4.439E+00  7.457E+00  3.705E+00  5.341E+01  2.060E+01
 150.00  6.194E+00  2.968E-01  4.378E-01  5.979E-01  6.098E+00  1.872E+00
 200.00  1.165E+00  4.562E-02  5.923E-02  1.748E-01  1.387E+00  3.510E-01
 300.00  1.171E-01  3.598E-03  3.675E-03  3.537E-02  1.905E-01  3.523E-02
 400.00  2.429E-02  6.494E-04  5.356E-04  1.276E-02  5.043E-02  7.284E-03
 500.00  7.356E-03  1.799E-04  1.237E-04  6.117E-03  1.867E-02  2.207E-03
 600.00  2.909E-03  6.675E-05  3.944E-05  3.555E-03  8.690E-03  8.707E-04
 800.00  7.111E-04  1.487E-05  7.141E-06  1.609E-03  2.741E-03  2.125E-04
1000.00  2.477E-04  4.809E-06  2.072E-06  8.948E-04  1.150E-03  7.399E-05

Multipolarity E4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  6.991E+09  1.052E+11  1.276E+11  2.199E+07  7.422E+09  3.926E+09
  15.00  3.970E+08  3.248E+09  3.824E+09  1.844E+06  3.537E+08  1.810E+08
  20.00  5.247E+07  2.829E+08  3.242E+08  3.372E+05  4.322E+07  2.145E+07
  30.00  3.097E+06  9.442E+06  1.032E+07  3.318E+04  2.416E+06  1.128E+06
  40.00  4.210E+05  8.691E+05  9.106E+05  6.671E+03  3.301E+05  1.451E+05
  50.00  9.083E+04  1.398E+05  1.409E+05  1.963E+03  7.304E+04  3.026E+04
  70.00  9.153E+03  9.217E+03  8.652E+03  3.177E+02  7.939E+03  2.936E+03
 100.00  8.209E+02  5.409E+02  4.616E+02  4.743E+01  8.107E+02  2.565E+02
 150.00  5.496E+01  2.314E+01  1.717E+01  5.774E+00  6.684E+01  1.685E+01
 200.00  8.322E+00  2.606E+00  1.706E+00  1.369E+00  1.218E+01  2.533E+00
 300.00  6.277E-01  1.322E-01  6.966E-02  2.037E-01  1.245E+00  1.901E-01
 400.00  1.084E-01  1.731E-02  7.574E-03  5.902E-02  2.715E-01  3.271E-02
 500.00  2.898E-02  3.714E-03  1.385E-03  2.400E-02  8.729E-02  8.743E-03
 600.00  1.047E-02  1.114E-03  3.616E-04  1.228E-02  3.649E-02  3.151E-03
 800.00  2.260E-03  1.771E-04  4.616E-05  4.625E-03  9.857E-03  6.791E-04
1000.00  7.223E-04  4.425E-05  9.909E-06  2.274E-03  3.716E-03  2.168E-04

Multipolarity M1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.145E+01  2.362E+00  1.074E+00  1.004E+03  1.712E+02  3.311E+00
  15.00  3.366E+00  6.344E-01  2.881E-01  2.995E+02  5.143E+01  9.758E-01
  20.00  1.412E+00  2.467E-01  1.122E-01  1.271E+02  2.197E+01  4.099E-01
  30.00  4.146E-01  6.396E-02  2.925E-02  3.797E+01  6.652E+00  1.204E-01
  40.00  1.732E-01  2.412E-02  1.109E-02  1.612E+01  2.860E+00  5.046E-02
  50.00  8.846E-02  1.127E-02  5.214E-03  8.330E+00  1.496E+00  2.581E-02
  70.00  3.223E-02  3.534E-03  1.653E-03  3.092E+00  5.673E-01  9.419E-03
 100.00  1.108E-02  1.013E-03  4.812E-04  1.086E+00  2.047E-01  3.244E-03
 150.00  3.318E-03  2.396E-04  1.168E-04  3.335E-01  6.518E-02  9.725E-04
 200.00  1.414E-03  8.470E-05  4.233E-05  1.451E-01  2.914E-02  4.152E-04
 300.00  4.317E-04  1.941E-05  1.027E-05  4.582E-02  9.535E-03  1.270E-04
 400.00  1.886E-04  6.772E-06  3.842E-06  2.051E-02  4.360E-03  5.551E-05
 500.00  9.872E-05  2.963E-06  1.800E-06  1.095E-02  2.357E-03  2.913E-05
 600.00  5.957E-05  1.521E-06  9.960E-07  6.684E-03  1.450E-03  1.756E-05
 800.00  2.700E-05  5.269E-07  4.138E-07  3.060E-03  6.677E-04  7.959E-06
1000.00  1.455E-05  2.281E-07  2.101E-07  1.635E-03  3.564E-04  4.295E-06

Multipolarity M2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.438E+06  3.167E+04  7.196E+02  6.547E+05  2.599E+04  4.329E+05
  15.00  1.902E+05  4.165E+03  9.541E+01  9.130E+04  4.196E+03  5.722E+04
  20.00  4.531E+04  9.863E+02  2.279E+01  2.289E+04  1.190E+03  1.362E+04
  30.00  5.996E+03  1.293E+02  3.039E+00  3.338E+03  2.121E+02  1.797E+03
  40.00  1.422E+03  3.047E+01  7.292E-01  8.705E+02  6.468E+01  4.271E+02
  50.00  4.681E+02  9.975E+00  2.433E-01  3.132E+02  2.640E+01  1.406E+02
  70.00  8.780E+01  1.857E+00  4.712E-02  6.935E+01  7.095E+00  2.636E+01
 100.00  1.490E+01  3.132E-01  8.442E-03  1.473E+01  1.842E+00  4.472E+00
 150.00  1.992E+00  4.172E-02  1.244E-03  2.729E+00  4.213E-01  5.976E-01
 200.00  4.786E-01  1.002E-02  3.294E-04  8.700E-01  1.531E-01  1.436E-01
 300.00  6.507E-02  1.365E-03  5.399E-05  1.904E-01  3.895E-02  1.954E-02
 400.00  1.604E-02  3.364E-04  1.579E-05  6.944E-02  1.537E-02  4.811E-03
 500.00  5.397E-03  1.128E-04  6.209E-06  3.265E-02  7.557E-03  1.620E-03
 600.00  2.275E-03  4.725E-05  3.010E-06  1.835E-02  4.357E-03  6.815E-04
 800.00  5.892E-04  1.193E-05  1.010E-06  7.662E-03  1.858E-03  1.764E-04
1000.00  2.075E-04  4.052E-06  4.407E-07  3.932E-03  9.553E-04  6.211E-05

Multipolarity M3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  4.149E+09  3.437E+07  1.365E+08  1.285E+08  2.138E+06  1.307E+09
  15.00  2.567E+08  2.357E+06  8.020E+06  9.437E+06  2.245E+05  8.072E+07
  20.00  3.615E+07  3.607E+05  1.074E+06  1.542E+06  4.786E+04  1.134E+07
  30.00  2.337E+06  2.656E+04  6.308E+04  1.281E+05  5.827E+03  7.294E+05
  40.00  3.409E+05  4.270E+03  8.410E+03  2.306E+04  1.374E+03  1.063E+05
  50.00  7.812E+04  1.055E+03  1.770E+03  6.321E+03  4.625E+02  2.432E+04
  70.00  8.743E+03  1.320E+02  1.691E+02  9.528E+02  9.375E+01  2.712E+03
 100.00  8.967E+02  1.507E+01  1.403E+01  1.390E+02  1.825E+01  2.769E+02
 150.00  7.202E+01  1.343E+00  8.311E-01  1.744E+01  3.051E+00  2.213E+01
 200.00  1.260E+01  2.488E-01  1.121E-01  4.323E+00  8.976E-01  3.858E+00
 300.00  1.167E+00  2.442E-02  6.784E-03  6.879E-01  1.729E-01  3.563E-01
 400.00  2.292E-01  4.908E-03  9.472E-04  2.057E-01  5.692E-02  6.967E-02
 500.00  6.607E-02  1.428E-03  2.068E-04  8.432E-02  2.460E-02  2.007E-02
 600.00  2.485E-02  5.379E-04  6.184E-05  4.287E-02  1.287E-02  7.527E-03
 800.00  5.452E-03  1.173E-04  9.661E-06  1.563E-02  4.784E-03  1.648E-03
1000.00  1.690E-03  3.593E-05  2.421E-06  7.361E-03  2.243E-03  5.103E-04

Multipolarity M4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.644E+12  6.581E+09  9.329E+11  1.123E+10  1.148E+08  6.232E+11
  15.00  5.489E+10  3.241E+08  2.561E+10  5.317E+08  9.255E+06  2.019E+10
  20.00  5.129E+09  3.889E+07  2.024E+09  6.449E+07  1.604E+06  1.845E+09
  30.00  1.935E+08  2.019E+06  5.792E+07  3.573E+06  1.438E+05  6.736E+07
  40.00  1.980E+07  2.524E+05  4.736E+06  4.868E+05  2.718E+04  6.764E+06
  50.00  3.499E+06  5.133E+04  6.921E+05  1.080E+05  7.695E+03  1.178E+06
  70.00  2.708E+05  4.785E+03  3.925E+04  1.193E+04  1.202E+03  8.930E+04
 100.00  1.935E+04  4.018E+02  1.954E+03  1.265E+03  1.780E+02  6.262E+03
 150.00  1.068E+03  2.546E+01  6.877E+01  1.122E+02  2.193E+01  3.395E+02
 200.00  1.466E+02  3.742E+00  6.681E+00  2.202E+01  5.234E+00  4.611E+01
 300.00  9.992E+00  2.699E-01  2.693E-01  2.579E+00  7.616E-01  3.109E+00
 400.00  1.620E+00  4.433E-02  2.922E-02  6.325E-01  2.085E-01  4.998E-01
 500.00  4.089E-01  1.116E-02  5.318E-03  2.253E-01  7.886E-02  1.258E-01
 600.00  1.394E-01  3.764E-03  1.373E-03  1.031E-01  3.727E-02  4.268E-02
 800.00  2.669E-02  7.004E-04  1.674E-04  3.240E-02  1.198E-02  8.134E-03
1000.00  7.552E-03  1.923E-04  3.320E-05  1.383E-02  5.085E-03  2.296E-03

Multipolarity E1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  8.694E-01  1.124E+00  2.869E-01  3.455E-01  6.547E-02  9.914E-02
  15.00  2.666E-01  3.297E-01  5.290E-02  6.285E-02  3.555E-02  5.380E-02
  20.00  1.085E-01  1.303E-01  1.518E-02  1.789E-02  2.216E-02  3.243E-02
  30.00  2.834E-02  3.263E-02  2.452E-03  2.860E-03  1.084E-02  1.463E-02
  40.00  1.045E-02  1.165E-02  6.474E-04  7.517E-04  6.375E-03  7.933E-03
  50.00  4.719E-03  5.140E-03  2.276E-04  2.612E-04  4.177E-03  4.830E-03
  70.00  1.382E-03  1.454E-03  4.563E-05  5.244E-05  2.175E-03  2.213E-03
 100.00  3.633E-04  3.703E-04  8.082E-06  9.413E-06  1.070E-03  9.350E-04
 150.00  7.765E-05  7.721E-05  1.117E-06  1.307E-06  4.750E-04  3.428E-04
 200.00  2.583E-05  2.537E-05  2.773E-07  3.358E-07  2.689E-04  1.674E-04
 300.00  5.520E-06  5.445E-06  3.878E-08  4.817E-08  1.252E-04  6.203E-05
 400.00  1.879E-06  1.891E-06  9.944E-09  1.322E-08  7.542E-05  3.133E-05
 500.00  8.094E-07  8.411E-07  3.618E-09  4.793E-09  5.136E-05  1.851E-05
 600.00  4.163E-07  4.552E-07  1.457E-09  2.519E-09  3.853E-05  1.234E-05
 800.00  1.468E-07  1.772E-07  3.891E-10  8.451E-10  2.475E-05  6.577E-06
1000.00  6.427E-08  8.551E-08  1.746E-10  3.915E-10  1.734E-05  4.005E-06

Multipolarity E2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.087E+03  7.965E+02  4.150E+01  4.584E+01  8.844E+02  3.139E+04
  15.00  2.747E+02  1.020E+02  4.929E+00  5.390E+00  1.465E+02  4.302E+03
  20.00  6.540E+01  2.391E+01  1.057E+00  1.144E+00  4.183E+01  1.060E+03
  30.00  8.670E+00  3.109E+00  1.151E-01  1.226E-01  7.320E+00  1.493E+02
  40.00  2.073E+00  7.325E-01  2.318E-02  2.436E-02  2.165E+00  3.782E+01
  50.00  6.863E-01  2.391E-01  6.599E-03  6.861E-03  8.523E-01  1.321E+01
  70.00  1.302E-01  4.418E-02  9.730E-04  9.963E-04  2.146E-01  2.769E+00
 100.00  2.245E-02  7.362E-03  1.254E-04  1.269E-04  5.227E-02  5.470E-01
 150.00  3.088E-03  9.705E-04  1.215E-05  1.220E-05  1.166E-02  9.147E-02
 200.00  7.645E-04  2.344E-04  2.334E-06  2.375E-06  4.405E-03  2.677E-02
 300.00  1.105E-04  3.346E-05  2.412E-07  2.479E-07  1.308E-03  5.113E-03
 400.00  2.880E-05  8.906E-06  5.005E-08  5.403E-08  6.152E-04  1.675E-03
 500.00  1.023E-05  3.279E-06  1.504E-08  1.666E-08  3.573E-04  7.227E-04
 600.00  4.500E-06  1.524E-06  5.780E-09  7.226E-09  2.393E-04  3.776E-04
 800.00  1.252E-06  4.762E-07  1.312E-09  1.963E-09  1.317E-04  1.409E-04
1000.00  4.633E-07  1.971E-07  4.332E-10  7.536E-10  8.324E-05  6.650E-05

Multipolarity E3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.325E+07  2.824E+07  7.085E+04  2.766E+04  1.306E+05  1.696E+07
  15.00  7.760E+05  1.638E+06  4.133E+03  1.573E+03  1.384E+04  1.236E+06
  20.00  1.038E+05  2.169E+05  5.505E+02  2.055E+02  3.008E+03  2.004E+05
  30.00  6.115E+03  1.248E+04  3.206E+01  1.162E+01  3.765E+02  1.633E+04
  40.00  8.253E+02  1.645E+03  4.272E+00  1.514E+00  8.996E+01  2.888E+03
  50.00  1.761E+02  3.422E+02  8.974E-01  3.125E-01  3.025E+01  7.757E+02
  70.00  1.743E+01  3.215E+01  8.569E-02  2.909E-02  6.014E+00  1.120E+02
 100.00  1.542E+00  2.628E+00  7.148E-03  2.375E-03  1.127E+00  1.533E+01
 150.00  1.032E-01  1.544E-01  4.315E-04  1.423E-04  1.804E-01  1.743E+00
 200.00  1.589E-02  2.089E-02  5.973E-05  2.011E-05  5.246E-02  3.955E-01
 300.00  1.258E-03  1.297E-03  3.842E-06  1.396E-06  1.055E-02  5.421E-02
 400.00  2.269E-04  1.886E-04  5.705E-07  2.316E-07  3.789E-03  1.433E-02
 500.00  6.298E-05  4.349E-05  1.325E-07  6.040E-08  1.812E-03  5.302E-03
 600.00  2.335E-05  1.385E-05  4.133E-08  2.221E-08  1.050E-03  2.464E-03
 800.00  5.207E-06  2.500E-06  6.968E-09  4.815E-09  4.736E-04  7.768E-04
1000.00  1.683E-06  7.214E-07  1.898E-09  1.580E-09  2.633E-04  3.262E-04

Multipolarity E4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  4.068E+10  4.877E+10  2.282E+08  8.666E+08  1.077E+07  2.592E+09
  15.00  1.237E+09  1.444E+09  5.887E+06  2.234E+07  7.785E+05  1.174E+08
  20.00  1.065E+08  1.213E+08  4.389E+05  1.662E+06  1.308E+05  1.391E+07
  30.00  3.497E+06  3.807E+06  1.130E+04  4.239E+04  1.171E+04  7.485E+05
  40.00  3.197E+05  3.343E+05  8.485E+02  3.133E+03  2.247E+03  1.003E+05
  50.00  5.113E+04  5.148E+04  1.150E+02  4.159E+02  6.423E+02  2.191E+04
  70.00  3.342E+03  3.139E+03  5.791E+00  1.982E+01  1.007E+02  2.344E+03
 100.00  1.948E+02  1.665E+02  2.560E-01  7.880E-01  1.472E+01  2.365E+02
 150.00  8.283E+00  6.163E+00  8.176E-03  2.042E-02  1.763E+00  1.930E+01
 200.00  9.298E-01  6.111E-01  7.749E-04  1.551E-03  4.147E-01  3.500E+00
 300.00  4.706E-02  2.490E-02  3.262E-05  4.334E-05  6.121E-02  3.563E-01
 400.00  6.140E-03  2.699E-03  3.839E-06  3.679E-06  1.763E-02  7.744E-02
 500.00  1.317E-03  4.931E-04  7.643E-07  5.751E-07  7.149E-03  2.487E-02
 600.00  3.943E-04  1.284E-04  2.154E-07  1.384E-07  3.643E-03  1.038E-02
 800.00  6.259E-05  1.635E-05  3.070E-08  1.754E-08  1.367E-03  2.799E-03
1000.00  1.563E-05  3.500E-06  6.946E-09  4.147E-09  6.712E-04  1.056E-03

Multipolarity M1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  7.073E-01  3.185E-01  3.915E-02  2.705E-02  2.941E+02  4.846E+01
  15.00  1.945E-01  8.726E-02  8.498E-03  6.000E-03  8.769E+01  1.455E+01
  20.00  7.687E-02  3.450E-02  2.795E-03  2.009E-03  3.720E+01  6.216E+00
  30.00  2.033E-02  9.161E-03  5.570E-04  4.117E-04  1.109E+01  1.879E+00
  40.00  7.791E-03  3.532E-03  1.724E-04  1.303E-04  4.716E+00  8.090E-01
  50.00  3.678E-03  1.677E-03  6.815E-05  5.253E-05  2.437E+00  4.231E-01
  70.00  1.168E-03  5.393E-04  1.645E-05  1.314E-05  9.046E-01  1.605E-01
 100.00  3.390E-04  1.592E-04  3.533E-06  2.943E-06  3.176E-01  5.791E-02
 150.00  8.111E-05  3.911E-05  5.874E-07  5.185E-07  9.754E-02  1.843E-02
 200.00  2.890E-05  1.432E-05  1.611E-07  1.549E-07  4.246E-02  8.241E-03
 300.00  6.674E-06  3.503E-06  2.660E-08  2.667E-08  1.340E-02  2.697E-03
 400.00  2.341E-06  1.316E-06  7.247E-09  8.416E-09  5.998E-03  1.233E-03
 500.00  1.024E-06  6.154E-07  2.666E-09  3.301E-09  3.203E-03  6.668E-04
 600.00  5.249E-07  3.464E-07  1.115E-09  1.860E-09  1.954E-03  4.096E-04
 800.00  1.834E-07  1.431E-07  2.982E-10  6.882E-10  8.945E-04  1.887E-04
1000.00  7.899E-08  7.201E-08  1.239E-10  3.474E-10  4.783E-04  1.008E-04

Multipolarity M2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.107E+04  2.468E+02  1.093E+01  3.374E+00  1.952E+05  7.789E+03
  15.00  1.455E+03  3.259E+01  1.385E+00  4.466E-01  2.720E+04  1.246E+03
  20.00  3.444E+02  7.764E+00  3.156E-01  1.055E-01  6.812E+03  3.512E+02
  30.00  4.508E+01  1.031E+00  3.837E-02  1.360E-02  9.907E+02  6.190E+01
  40.00  1.065E+01  2.476E-01  8.485E-03  3.151E-03  2.586E+02  1.880E+01
  50.00  3.488E+00  8.256E-02  2.616E-03  1.011E-03  9.295E+01  7.642E+00
  70.00  6.499E-01  1.598E-02  4.388E-04  1.812E-04  2.055E+01  2.042E+00
 100.00  1.097E-01  2.866E-03  6.522E-05  2.920E-05  4.359E+00  5.279E-01
 150.00  1.462E-02  4.230E-04  7.402E-06  3.679E-06  8.059E-01  1.202E-01
 200.00  3.514E-03  1.124E-04  1.580E-06  8.599E-07  2.566E-01  4.359E-02
 300.00  4.793E-04  1.849E-05  1.831E-07  1.132E-07  5.606E-02  1.107E-02
 400.00  1.180E-04  5.411E-06  4.045E-08  2.842E-08  2.041E-02  4.362E-03
 500.00  3.961E-05  2.131E-06  1.267E-08  9.606E-09  9.593E-03  2.144E-03
 600.00  1.657E-05  1.041E-06  4.855E-09  4.480E-09  5.383E-03  1.234E-03
 800.00  4.194E-06  3.488E-07  1.123E-09  1.364E-09  2.246E-03  5.262E-04
1000.00  1.420E-06  1.517E-07  3.985E-10  5.627E-10  1.153E-03  2.707E-04

Multipolarity M3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.334E+07  4.867E+07  2.073E+05  3.937E+03  4.096E+07  7.423E+05
  15.00  9.012E+05  2.857E+06  1.209E+04  2.369E+02  2.978E+06  7.419E+04
  20.00  1.364E+05  3.823E+05  1.608E+03  3.241E+01  4.828E+05  1.534E+04
  30.00  9.877E+03  2.240E+04  9.309E+01  1.978E+00  3.961E+04  1.800E+03
  40.00  1.576E+03  2.993E+03  1.232E+01  2.751E-01  7.089E+03  4.168E+02
  50.00  3.871E+02  6.298E+02  2.571E+00  6.022E-02  1.933E+03  1.385E+02
  70.00  4.797E+01  6.014E+01  2.423E-01  6.219E-03  2.891E+02  2.763E+01
 100.00  5.439E+00  4.988E+00  1.983E-02  5.798E-04  4.188E+01  5.313E+00
 150.00  4.810E-01  2.954E-01  1.161E-03  4.161E-05  5.219E+00  8.796E-01
 200.00  8.883E-02  3.986E-02  1.558E-04  6.783E-06  1.288E+00  2.575E-01
 300.00  8.694E-03  2.412E-03  9.393E-06  5.829E-07  2.041E-01  4.937E-02
 400.00  1.741E-03  3.361E-04  1.307E-06  1.119E-07  6.081E-02  1.621E-02
 500.00  5.065E-04  7.338E-05  2.847E-07  3.240E-08  2.490E-02  7.000E-03
 600.00  1.904E-04  2.188E-05  8.429E-08  1.288E-08  1.263E-02  3.654E-03
 800.00  4.145E-05  3.412E-06  1.260E-08  3.109E-09  4.597E-03  1.357E-03
1000.00  1.269E-05  8.528E-07  2.902E-09  1.120E-09  2.165E-03  6.364E-04

Multipolarity M4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  3.767E+09  3.460E+11  7.027E+08  9.959E+08  4.181E+09  5.009E+07
  15.00  1.606E+08  9.478E+09  2.050E+07  2.598E+07  1.878E+08  3.539E+06
  20.00  1.785E+07  7.476E+08  1.704E+06  1.956E+06  2.207E+07  5.722E+05
  30.00  8.522E+05  2.129E+07  5.276E+04  5.089E+04  1.176E+06  4.759E+04
  40.00  1.024E+05  1.741E+06  4.598E+03  3.826E+03  1.570E+05  8.664E+03
  50.00  2.028E+04  2.540E+05  7.049E+02  5.153E+02  3.435E+04  2.395E+03
  70.00  1.833E+03  1.436E+04  4.285E+01  2.511E+01  3.726E+03  3.637E+02
 100.00  1.503E+02  7.122E+02  2.279E+00  1.021E+00  3.891E+02  5.272E+01
 150.00  9.347E+00  2.496E+01  8.514E-02  2.689E-02  3.406E+01  6.393E+00
 200.00  1.361E+00  2.418E+00  8.528E-03  2.046E-03  6.635E+00  1.514E+00
 300.00  9.733E-02  9.721E-02  3.527E-04  5.563E-05  7.710E-01  2.186E-01
 400.00  1.589E-02  1.051E-02  3.837E-05  4.470E-06  1.882E-01  5.962E-02
 500.00  3.991E-03  1.910E-03  6.973E-06  6.517E-07  6.686E-02  2.251E-02
 600.00  1.342E-03  4.921E-04  1.785E-06  1.457E-07  3.049E-02  1.061E-02
 800.00  2.489E-04  5.986E-05  2.130E-07  1.611E-08  9.561E-03  3.406E-03
1000.00  6.827E-05  1.186E-05  4.129E-08  3.474E-09  4.078E-03  1.445E-03

Multipolarity E1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.403E-01  2.012E-01  2.564E-01  4.945E-02  5.843E-02  1.506E-02
  15.00  1.015E-01  6.279E-02  7.666E-02  9.534E-03  1.110E-02  8.101E-03
  20.00  5.253E-02  2.591E-02  3.070E-02  2.803E-03  3.242E-03  5.027E-03
  30.00  1.942E-02  6.871E-03  7.792E-03  4.671E-04  5.300E-04  2.450E-03
  40.00  9.228E-03  2.563E-03  2.814E-03  1.251E-04  1.419E-04  1.439E-03
  50.00  5.078E-03  1.165E-03  1.251E-03  4.418E-05  4.990E-05  9.416E-04
  70.00  2.004E-03  3.437E-04  3.566E-04  8.934E-06  1.007E-05  4.895E-04
 100.00  7.234E-04  9.100E-05  9.162E-05  1.615E-06  1.818E-06  2.406E-04
 150.00  2.215E-04  1.959E-05  1.922E-05  2.261E-07  2.604E-07  1.068E-04
 200.00  9.502E-05  6.544E-06  6.324E-06  5.456E-08  6.325E-08  6.045E-05
 300.00  2.927E-05  1.407E-06  1.363E-06  7.570E-09  9.660E-09  2.814E-05
 400.00  1.295E-05  4.774E-07  4.747E-07  2.074E-09  2.633E-09  1.695E-05
 500.00  6.896E-06  2.059E-07  2.112E-07  7.342E-10  1.090E-09  1.155E-05
 600.00  4.229E-06  1.063E-07  1.137E-07  3.098E-10  5.240E-10  8.646E-06
 800.00  1.988E-06  3.722E-08  4.386E-08  1.021E-10  1.846E-10  5.555E-06
1000.00  1.107E-06  1.639E-08  2.201E-08  2.649E-11  7.801E-11  3.904E-06

Multipolarity E2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.908E+04  5.285E+02  1.941E+02  7.331E+00  7.859E+00  2.024E+02
  15.00  3.822E+03  6.959E+01  2.489E+01  8.966E-01  9.531E-01  3.342E+01
  20.00  9.056E+02  1.657E+01  5.837E+00  1.960E-01  2.065E-01  9.521E+00
  30.00  1.186E+02  2.194E+00  7.594E-01  2.182E-02  2.266E-02  1.660E+00
  40.00  2.815E+01  5.261E-01  1.797E-01  4.463E-03  4.572E-03  4.909E-01
  50.00  9.248E+00  1.743E-01  5.883E-02  1.282E-03  1.301E-03  1.931E-01
  70.00  1.735E+00  3.311E-02  1.091E-02  1.913E-04  1.911E-04  4.859E-02
 100.00  2.961E-01  5.721E-03  1.827E-03  2.485E-05  2.459E-05  1.183E-02
 150.00  4.027E-02  7.882E-04  2.418E-04  2.431E-06  2.389E-06  2.636E-03
 200.00  9.895E-03  1.953E-04  5.854E-05  4.710E-07  4.626E-07  9.954E-04
 300.00  1.418E-03  2.826E-05  8.382E-06  4.849E-08  4.920E-08  2.949E-04
 400.00  3.692E-04  7.375E-06  2.236E-06  1.011E-08  1.084E-08  1.387E-04
 500.00  1.319E-04  2.617E-06  8.249E-07  3.072E-09  3.552E-09  8.053E-05
 600.00  5.879E-05  1.152E-06  3.816E-07  1.154E-09  1.497E-09  5.381E-05
 800.00  1.706E-05  3.206E-07  1.189E-07  2.860E-10  4.019E-10  2.960E-05
1000.00  6.684E-06  1.185E-07  5.027E-08  8.083E-11  1.533E-10  1.875E-05

Multipolarity E3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.109E+07  3.382E+06  7.140E+06  1.418E+04  5.241E+03  3.132E+04
  15.00  7.785E+05  1.981E+05  4.142E+05  8.280E+02  2.986E+02  3.269E+03
  20.00  1.216E+05  2.651E+04  5.483E+04  1.104E+02  3.911E+01  7.036E+02
  30.00  9.216E+03  1.559E+03  3.151E+03  6.434E+00  2.220E+00  8.697E+01
  40.00  1.523E+03  2.109E+02  4.160E+02  8.596E-01  2.909E-01  2.067E+01
  50.00  3.835E+02  4.501E+01  8.656E+01  1.808E-01  6.024E-02  6.925E+00
  70.00  4.918E+01  4.455E+00  8.134E+00  1.730E-02  5.636E-03  1.371E+00
 100.00  5.744E+00  3.944E-01  6.652E-01  1.446E-03  4.625E-04  2.563E-01
 150.00  5.210E-01  2.643E-02  3.907E-02  8.743E-05  2.790E-05  4.091E-02
 200.00  9.761E-02  4.070E-03  5.289E-03  1.211E-05  3.937E-06  1.189E-02
 300.00  9.788E-03  3.220E-04  3.283E-04  7.784E-07  2.754E-07  2.385E-03
 400.00  2.022E-03  5.814E-05  4.769E-05  1.163E-07  4.592E-08  8.556E-04
 500.00  6.131E-04  1.615E-05  1.101E-05  2.712E-08  1.224E-08  4.092E-04
 600.00  2.415E-04  5.978E-06  3.496E-06  8.343E-09  4.410E-09  2.365E-04
 800.00  5.894E-05  1.334E-06  6.292E-07  1.469E-09  9.832E-10  1.066E-04
1000.00  2.054E-05  4.320E-07  1.831E-07  3.535E-10  3.136E-10  5.936E-05

Multipolarity E4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.251E+09  1.069E+10  1.259E+10  4.611E+07  1.725E+08  2.748E+06
  15.00  5.555E+07  3.237E+08  3.715E+08  1.189E+06  4.446E+06  1.921E+05
  20.00  6.432E+06  2.781E+07  3.115E+07  8.871E+04  3.308E+05  3.164E+04
  30.00  3.291E+05  9.080E+05  9.732E+05  2.282E+03  8.430E+03  2.765E+03
  40.00  4.182E+04  8.299E+04  8.547E+04  1.716E+02  6.237E+02  5.246E+02
  50.00  8.646E+03  1.325E+04  1.314E+04  2.327E+01  8.280E+01  1.489E+02
  70.00  8.305E+02  8.642E+02  8.001E+02  1.173E+00  3.946E+00  2.315E+01
 100.00  7.205E+01  5.030E+01  4.241E+01  5.190E-02  1.570E-01  3.363E+00
 150.00  4.711E+00  2.136E+00  1.567E+00  1.660E-03  4.068E-03  4.013E-01
 200.00  7.066E-01  2.396E-01  1.553E-01  1.575E-04  3.092E-04  9.419E-02
 300.00  5.293E-02  1.211E-02  6.320E-03  6.634E-06  8.631E-06  1.386E-02
 400.00  9.098E-03  1.579E-03  6.848E-04  7.808E-07  7.325E-07  3.988E-03
 500.00  2.433E-03  3.389E-04  1.252E-04  1.558E-07  1.150E-07  1.616E-03
 600.00  8.754E-04  1.013E-04  3.255E-05  4.364E-08  2.769E-08  8.216E-04
 800.00  1.886E-04  1.608E-05  4.139E-06  6.212E-09  3.481E-09  3.080E-04
1000.00  6.029E-05  4.021E-06  8.881E-07  1.408E-09  8.335E-10  1.515E-04

Multipolarity M1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  9.104E-01  1.748E-01  7.742E-02  7.345E-03  4.918E-03  6.615E+01
  15.00  2.685E-01  4.830E-02  2.131E-02  1.623E-03  1.112E-03  1.972E+01
  20.00  1.128E-01  1.916E-02  8.452E-03  5.402E-04  3.763E-04  8.365E+00
  30.00  3.310E-02  5.081E-03  2.250E-03  1.086E-04  7.796E-05  2.492E+00
  40.00  1.390E-02  1.957E-03  8.713E-04  3.387E-05  2.496E-05  1.060E+00
  50.00  7.111E-03  9.263E-04  4.150E-04  1.351E-05  1.011E-05  5.481E-01
  70.00  2.596E-03  2.954E-04  1.338E-04  3.296E-06  2.543E-06  2.034E-01
 100.00  8.948E-04  8.594E-05  3.967E-05  7.079E-07  5.727E-07  7.145E-02
 150.00  2.684E-04  2.062E-05  9.785E-06  1.189E-07  1.034E-07  2.194E-02
 200.00  1.146E-04  7.357E-06  3.580E-06  3.239E-08  2.915E-08  9.552E-03
 300.00  3.509E-05  1.702E-06  8.786E-07  5.146E-09  5.456E-09  3.013E-03
 400.00  1.534E-05  5.986E-07  3.302E-07  1.506E-09  1.631E-09  1.349E-03
 500.00  8.047E-06  2.608E-07  1.545E-07  5.600E-10  7.354E-10  7.207E-04
 600.00  4.850E-06  1.342E-07  8.664E-08  2.220E-10  3.873E-10  4.387E-04
 800.00  2.200E-06  4.670E-08  3.540E-08  8.102E-11  1.517E-10  2.009E-04
1000.00  1.187E-06  2.006E-08  1.852E-08  1.935E-11  6.568E-11  1.077E-04

Multipolarity M2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.203E+05  2.836E+03  6.203E+01  2.121E+00  6.316E-01  4.413E+04
  15.00  1.590E+04  3.726E+02  8.186E+00  2.703E-01  8.403E-02  6.147E+03
  20.00  3.784E+03  8.822E+01  1.949E+00  6.190E-02  1.995E-02  1.539E+03
  30.00  4.986E+02  1.153E+01  2.581E-01  7.564E-03  2.590E-03  2.235E+02
  40.00  1.187E+02  2.728E+00  6.209E-02  1.682E-03  6.041E-04  5.839E+01
  50.00  3.905E+01  8.938E-01  2.070E-02  5.206E-04  1.947E-04  2.099E+01
  70.00  7.322E+00  1.665E-01  4.007E-03  8.770E-05  3.511E-05  4.638E+00
 100.00  1.242E+00  2.812E-02  7.187E-04  1.310E-05  5.696E-06  9.836E-01
 150.00  1.660E-01  3.749E-03  1.061E-04  1.491E-06  7.228E-07  1.817E-01
 200.00  3.989E-02  9.014E-04  2.819E-05  3.176E-07  1.679E-07  5.785E-02
 300.00  5.427E-03  1.229E-04  4.639E-06  3.661E-08  2.249E-08  1.262E-02
 400.00  1.336E-03  3.026E-05  1.361E-06  8.297E-09  5.713E-09  4.597E-03
 500.00  4.500E-04  1.017E-05  5.370E-07  2.605E-09  2.079E-09  2.161E-03
 600.00  1.891E-04  4.244E-06  2.608E-07  9.825E-10  9.398E-10  1.210E-03
 800.00  4.894E-05  1.075E-06  8.715E-08  2.576E-10  2.793E-10  5.048E-04
1000.00  1.725E-05  3.648E-07  3.870E-08  6.923E-11  1.166E-10  2.598E-04

Multipolarity M3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  3.680E+08  3.507E+06  1.235E+07  4.216E+04  7.772E+02  9.422E+06
  15.00  2.271E+07  2.361E+05  7.250E+05  2.459E+03  4.671E+01  6.832E+05
  20.00  3.188E+06  3.565E+04  9.698E+04  3.270E+02  6.384E+00  1.106E+05
  30.00  2.046E+05  2.567E+03  5.671E+03  1.891E+01  3.888E-01  9.036E+03
  40.00  2.985E+04  4.095E+02  7.591E+02  2.506E+00  5.411E-02  1.616E+03
  50.00  6.823E+03  1.004E+02  1.597E+02  5.230E-01  1.184E-02  4.399E+02
  70.00  7.599E+02  1.241E+01  1.525E+01  4.930E-02  1.223E-03  6.567E+01
 100.00  7.754E+01  1.405E+00  1.265E+00  4.037E-03  1.141E-04  9.495E+00
 150.00  6.187E+00  1.241E-01  7.492E-02  2.363E-04  8.200E-06  1.181E+00
 200.00  1.078E+00  2.289E-02  1.011E-02  3.172E-05  1.334E-06  2.913E-01
 300.00  9.941E-02  2.237E-03  6.112E-04  1.912E-06  1.151E-07  4.605E-02
 400.00  1.942E-02  4.478E-04  8.518E-05  2.661E-07  2.216E-08  1.372E-02
 500.00  5.596E-03  1.303E-04  1.861E-05  5.790E-08  6.571E-09  5.617E-03
 600.00  2.095E-03  4.890E-05  5.543E-06  1.718E-08  2.556E-09  2.843E-03
 800.00  4.584E-04  1.065E-05  8.628E-07  2.575E-09  6.408E-10  1.034E-03
1000.00  1.421E-04  3.265E-06  2.162E-07  5.983E-10  2.177E-10  4.880E-04

Multipolarity M4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.839E+11  1.073E+09  8.870E+10  1.451E+08  1.988E+08  9.999E+08
  15.00  5.916E+09  4.458E+07  2.428E+09  4.227E+06  5.188E+06  4.436E+07
  20.00  5.376E+08  4.878E+06  1.914E+08  3.510E+05  3.904E+05  5.171E+06
  30.00  1.945E+07  2.284E+05  5.437E+06  1.083E+04  1.015E+04  2.727E+05
  40.00  1.946E+06  2.722E+04  4.452E+05  9.440E+02  7.638E+02  3.625E+04
  50.00  3.375E+05  5.358E+03  6.492E+04  1.446E+02  1.029E+02  7.901E+03
  70.00  2.545E+04  4.806E+02  3.667E+03  8.779E+00  5.012E+00  8.528E+02
 100.00  1.776E+03  3.919E+01  1.818E+02  4.665E-01  2.038E-01  8.872E+01
 150.00  9.582E+01  2.426E+00  6.364E+00  1.741E-02  5.369E-03  7.739E+00
 200.00  1.298E+01  3.524E-01  6.162E-01  1.743E-03  4.085E-04  1.505E+00
 300.00  8.719E-01  2.512E-02  2.474E-02  7.199E-05  1.110E-05  1.743E-01
 400.00  1.399E-01  4.097E-03  2.672E-03  7.837E-06  8.930E-07  4.251E-02
 500.00  3.519E-02  1.029E-03  4.861E-04  1.424E-06  1.308E-07  1.510E-02
 600.00  1.192E-02  3.453E-04  1.250E-04  3.643E-07  2.913E-08  6.872E-03
 800.00  2.268E-03  6.405E-05  1.519E-05  4.363E-08  3.205E-09  2.153E-03
1000.00  6.407E-04  1.759E-05  3.015E-06  8.424E-09  7.110E-10  9.199E-04

Multipolarity E1
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  1.990E-02  4.095E-02  1.743E-02  1.962E-02  1.643E-03  1.904E+01
  15.00  1.070E-02  1.726E-02  5.458E-03  5.873E-03  8.821E-04  6.589E+00
  20.00  6.427E-03  8.929E-03  2.257E-03  2.355E-03  5.468E-04  3.114E+00
  30.00  2.890E-03  3.302E-03  6.005E-04  6.015E-04  2.667E-04  2.447E+00
  40.00  1.569E-03  1.568E-03  2.242E-04  2.173E-04  1.564E-04  1.893E+00
  50.00  9.545E-04  8.631E-04  1.021E-04  9.666E-05  1.024E-04  1.087E+00
  70.00  4.376E-04  3.409E-04  3.018E-05  2.762E-05  5.317E-05  4.662E-01
 100.00  1.850E-04  1.231E-04  8.012E-06  7.095E-06  2.611E-05  1.913E-01
 150.00  6.791E-05  3.773E-05  1.727E-06  1.492E-06  1.163E-05  7.063E-02
 200.00  3.316E-05  1.622E-05  5.774E-07  4.929E-07  6.588E-06  1.279E-01
 300.00  1.228E-05  4.993E-06  1.237E-07  1.065E-07  3.072E-06  5.610E-02
 400.00  6.210E-06  2.210E-06  4.210E-08  3.704E-08  1.852E-06  3.228E-02
 500.00  3.671E-06  1.179E-06  1.828E-08  1.670E-08  1.263E-06  2.169E-02
 600.00  2.441E-06  7.212E-07  9.330E-09  8.877E-09  9.430E-07  1.578E-02
 800.00  1.302E-06  3.390E-07  3.281E-09  3.414E-09  5.988E-07  9.843E-03
1000.00  7.950E-07  1.894E-07  1.461E-09  1.727E-09  4.230E-07  6.918E-03

Multipolarity E2
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  6.234E+03  4.967E+03  4.654E+01  1.503E+01  2.209E+01  1.040E+06
  15.00  8.544E+02  6.527E+02  6.123E+00  1.924E+00  3.639E+00  1.400E+05
  20.00  2.105E+02  1.547E+02  1.458E+00  4.513E-01  1.036E+00  3.399E+04
  30.00  2.964E+01  2.026E+01  1.933E-01  5.888E-02  1.810E-01  9.431E+03
  40.00  7.511E+00  4.808E+00  4.633E-02  1.393E-02  5.346E-02  3.906E+03
  50.00  2.623E+00  1.580E+00  1.535E-02  4.558E-03  2.102E-02  1.337E+03
  70.00  5.498E-01  2.963E-01  2.915E-03  8.452E-04  5.283E-03  2.692E+02
 100.00  1.086E-01  5.060E-02  5.039E-04  1.416E-04  1.286E-03  5.116E+01
 150.00  1.816E-02  6.882E-03  6.954E-05  1.882E-05  2.873E-04  8.207E+00
 200.00  5.317E-03  1.692E-03  1.724E-05  4.561E-06  1.085E-04  2.466E+00
 300.00  1.014E-03  2.422E-04  2.496E-06  6.549E-07  3.222E-05  5.476E-01
 400.00  3.325E-04  6.314E-05  6.521E-07  1.748E-07  1.516E-05  2.238E-01
 500.00  1.435E-04  2.257E-05  2.314E-07  6.482E-08  8.808E-06  1.225E-01
 600.00  7.484E-05  1.003E-05  1.015E-07  2.977E-08  5.871E-06  7.926E-02
 800.00  2.792E-05  2.908E-06  2.814E-08  9.221E-09  3.192E-06  4.299E-02
1000.00  1.321E-05  1.143E-06  1.040E-08  3.887E-09  2.033E-06  2.778E-02

Multipolarity E3
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  3.418E+06  1.909E+06  2.982E+05  5.565E+05  3.447E+03  5.630E+08
  15.00  2.486E+05  1.339E+05  1.746E+04  3.222E+04  3.583E+02  3.909E+07
  20.00  4.024E+04  2.088E+04  2.336E+03  4.266E+03  7.695E+01  6.100E+06
  30.00  3.268E+03  1.581E+03  1.375E+02  2.457E+02  9.511E+00  7.212E+05
  40.00  5.775E+02  2.611E+02  1.859E+01  3.240E+01  2.257E+00  1.894E+05
  50.00  1.549E+02  6.570E+01  3.968E+00  6.741E+00  7.552E-01  5.281E+04
  70.00  2.234E+01  8.417E+00  3.926E-01  6.329E-01  1.493E-01  7.888E+03
 100.00  3.055E+00  9.828E-01  3.476E-02  5.175E-02  2.788E-02  1.103E+03
 150.00  3.469E-01  8.911E-02  2.334E-03  3.050E-03  4.461E-03  1.267E+02
 200.00  7.868E-02  1.670E-02  3.596E-04  4.132E-04  1.297E-03  2.904E+01
 300.00  1.076E-02  1.673E-03  2.847E-05  2.568E-05  2.607E-04  4.245E+00
 400.00  2.847E-03  3.460E-04  5.145E-06  3.739E-06  9.359E-05  1.277E+00
 500.00  1.054E-03  1.049E-04  1.430E-06  8.631E-07  4.476E-05  5.554E-01
 600.00  4.887E-04  4.123E-05  5.279E-07  2.730E-07  2.581E-05  3.053E-01
 800.00  1.540E-04  1.005E-05  1.171E-07  4.866E-08  1.150E-05  1.339E-01
1000.00  6.487E-05  3.513E-06  3.814E-08  1.420E-08  6.436E-06  7.622E-02

Multipolarity E4
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  5.411E+08  2.206E+08  9.473E+08  9.849E+08  3.057E+05  3.798E+11
  15.00  2.423E+07  9.715E+06  2.866E+07  2.900E+07  2.122E+04  1.226E+10
  20.00  2.849E+06  1.119E+06  2.461E+06  2.431E+06  3.481E+03  1.128E+09
  30.00  1.519E+05  5.692E+04  8.040E+04  7.607E+04  3.036E+02  4.607E+07
  40.00  2.028E+04  7.210E+03  7.340E+03  6.671E+03  5.743E+01  5.859E+06
  50.00  4.414E+03  1.488E+03  1.171E+03  1.025E+03  1.627E+01  1.267E+06
  70.00  4.702E+02  1.426E+02  7.632E+01  6.234E+01  2.524E+00  1.381E+05
 100.00  4.730E+01  1.235E+01  4.441E+00  3.303E+00  3.662E-01  1.446E+04
 150.00  3.852E+00  8.066E-01  1.888E-01  1.225E-01  4.379E-02  1.227E+03
 200.00  6.978E-01  1.210E-01  2.119E-02  1.214E-02  1.028E-02  2.281E+02
 300.00  7.086E-02  9.051E-03  1.071E-03  4.950E-04  1.515E-03  2.449E+01
 400.00  1.540E-02  1.557E-03  1.399E-04  5.372E-05  4.364E-04  5.831E+00
 500.00  4.948E-03  4.166E-04  3.002E-05  9.820E-06  1.769E-04  2.103E+00
 600.00  2.059E-03  1.495E-04  8.946E-06  2.544E-06  8.970E-05  9.982E-01
 800.00  5.554E-04  3.218E-05  1.411E-06  3.198E-07  3.323E-05  3.548E-01
1000.00  2.100E-04  1.032E-05  3.547E-07  6.898E-08  1.643E-05  1.760E-01

Multipolarity M1
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  9.617E+00  1.553E-01  1.532E-02  5.992E-03  7.197E+00  5.659E+03
  15.00  2.888E+00  4.577E-02  4.233E-03  1.648E-03  2.142E+00  1.689E+03
  20.00  1.234E+00  1.923E-02  1.680E-03  6.536E-04  9.085E-01  7.180E+02
  30.00  3.726E-01  5.645E-03  4.466E-04  1.746E-04  2.712E-01  2.168E+02
  40.00  1.605E-01  2.372E-03  1.720E-04  6.756E-05  1.153E-01  3.506E+02
  50.00  8.397E-02  1.213E-03  8.141E-05  3.218E-05  5.958E-02  1.820E+02
  70.00  3.184E-02  4.429E-04  2.596E-05  1.038E-05  2.209E-02  6.755E+01
 100.00  1.149E-02  1.527E-04  7.558E-06  3.075E-06  7.756E-03  2.388E+01
 150.00  3.659E-03  4.580E-05  1.815E-06  7.604E-07  2.389E-03  7.385E+00
 200.00  1.636E-03  1.958E-05  6.480E-07  2.791E-07  1.041E-03  1.304E+01
 300.00  5.347E-04  5.990E-06  1.500E-07  6.877E-08  3.290E-04  4.152E+00
 400.00  2.446E-04  2.620E-06  5.281E-08  2.581E-08  1.474E-04  1.857E+00
 500.00  1.324E-04  1.376E-06  2.303E-08  1.222E-08  7.880E-05  1.009E+00
 600.00  8.115E-05  8.270E-07  1.184E-08  6.758E-09  4.786E-05  6.108E-01
 800.00  3.738E-05  3.753E-07  4.108E-09  2.750E-09  2.166E-05  2.805E-01
1000.00  2.003E-05  2.032E-07  1.764E-09  1.434E-09  1.167E-05  1.536E-01

Multipolarity M2
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  1.568E+03  2.057E+04  2.503E+02  4.830E+00  4.806E+03  5.173E+06
  15.00  2.503E+02  2.718E+03  3.285E+01  6.361E-01  6.682E+02  7.100E+05
  20.00  7.044E+01  6.466E+02  7.778E+00  1.514E-01  1.673E+02  1.755E+05
  30.00  1.238E+01  8.521E+01  1.018E+00  2.010E-02  2.434E+01  4.380E+04
  40.00  3.756E+00  2.028E+01  2.407E-01  4.830E-03  6.354E+00  2.044E+04
  50.00  1.526E+00  6.674E+00  7.884E-02  1.610E-03  2.283E+00  7.289E+03
  70.00  4.071E-01  1.251E+00  1.468E-02  3.112E-04  5.040E-01  1.581E+03
 100.00  1.051E-01  2.123E-01  2.479E-03  5.582E-05  1.068E-01  3.312E+02
 150.00  2.392E-02  2.838E-02  3.312E-04  8.271E-06  1.980E-02  6.060E+01
 200.00  8.669E-03  6.823E-03  7.966E-05  2.198E-06  6.305E-03  4.174E+01
 300.00  2.198E-03  9.275E-04  1.087E-05  3.627E-07  1.379E-03  1.075E+01
 400.00  8.663E-04  2.285E-04  2.679E-06  1.064E-07  5.026E-04  4.307E+00
 500.00  4.260E-04  7.703E-05  9.005E-07  4.221E-08  2.363E-04  2.192E+00
 600.00  2.447E-04  3.228E-05  3.750E-07  2.036E-08  1.321E-04  1.281E+00
 800.00  1.043E-04  8.347E-06  9.434E-08  6.763E-09  5.444E-05  5.723E-01
1000.00  5.381E-05  2.950E-06  3.226E-08  2.986E-09  2.817E-05  3.139E-01

Multipolarity M3
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  1.547E+05  6.311E+07  3.110E+05  9.632E+05  1.029E+06  6.640E+09
  15.00  1.529E+04  3.893E+06  2.090E+04  5.644E+04  7.448E+04  4.174E+08
  20.00  3.141E+03  5.464E+05  3.155E+03  7.550E+03  1.205E+04  5.975E+07
  30.00  3.650E+02  3.505E+04  2.273E+02  4.425E+02  9.860E+02  1.023E+07
  40.00  8.417E+01  5.115E+03  3.622E+01  5.917E+01  1.761E+02  1.641E+06
  50.00  2.787E+01  1.169E+03  8.876E+00  1.245E+01  4.792E+01  3.946E+05
  70.00  5.539E+00  1.302E+02  1.096E+00  1.187E+00  7.144E+00  4.856E+04
 100.00  1.062E+00  1.328E+01  1.241E-01  9.847E-02  1.032E+00  5.789E+03
 150.00  1.754E-01  1.059E+00  1.097E-02  5.851E-03  1.288E-01  5.938E+02
 200.00  5.131E-02  1.846E-01  2.025E-03  7.901E-04  3.177E-02  1.527E+02
 300.00  9.816E-03  1.701E-02  1.979E-04  4.787E-05  5.030E-03  2.809E+01
 400.00  3.223E-03  3.325E-03  3.966E-05  6.681E-06  1.500E-03  9.559E+00
 500.00  1.392E-03  9.587E-04  1.154E-05  1.459E-06  6.143E-04  4.378E+00
 600.00  7.250E-04  3.579E-04  4.319E-06  4.331E-07  3.103E-04  2.389E+00
 800.00  2.692E-04  7.822E-05  9.346E-07  6.657E-08  1.115E-04  9.749E-01
1000.00  1.266E-04  2.433E-05  2.882E-07  1.678E-08  5.292E-05  5.057E-01

Multipolarity M4
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  1.100E+07  3.188E+10  9.660E+07  6.931E+09  1.100E+08  3.894E+12
  15.00  7.553E+05  1.024E+09  3.990E+06  1.894E+08  4.861E+06  1.218E+11
  20.00  1.202E+05  9.291E+07  4.354E+05  1.493E+07  5.658E+05  1.085E+10
  30.00  9.817E+03  3.356E+06  2.034E+04  4.249E+05  2.984E+04  6.853E+08
  40.00  1.772E+03  3.354E+05  2.418E+03  3.476E+04  3.960E+03  7.380E+07
  50.00  4.868E+02  5.811E+04  4.754E+02  5.066E+03  8.623E+02  1.359E+07
  70.00  7.341E+01  4.376E+03  4.255E+01  2.858E+02  9.290E+01  1.132E+06
 100.00  1.059E+01  3.051E+02  3.467E+00  1.417E+01  9.655E+00  9.000E+04
 150.00  1.279E+00  1.645E+01  2.148E-01  4.975E-01  8.442E-01  5.893E+03
 200.00  3.022E-01  2.227E+00  3.120E-02  4.820E-02  1.642E-01  9.708E+02
 300.00  4.352E-02  1.494E-01  2.224E-03  1.938E-03  1.906E-02  1.033E+02
 400.00  1.186E-02  2.398E-02  3.630E-04  2.097E-04  4.650E-03  2.636E+01
 500.00  4.480E-03  6.033E-03  9.119E-05  3.814E-05  1.652E-03  1.013E+01
 600.00  2.107E-03  2.037E-03  3.051E-05  9.772E-06  7.501E-04  4.943E+00
 800.00  6.759E-04  3.873E-04  5.623E-06  1.173E-06  2.323E-04  1.752E+00
1000.00  2.876E-04  1.097E-04  1.552E-06  2.343E-07  9.978E-05  8.342E-01



==> 108.txt <==
              ZZZZZZ           1  000   8888
                  Z           11 0   0 8    8
                 Z     ===   1 1 0   0  8888
                Z      ===  1  1 0   0 8    8
               Z               1 0   0 8    8
              ZZZZZZ           1  000   8888

Evaluating total, the following occupation numbers were assumed

 K   2,   L1   2,   L2   2,   L3   4,   M1   2,   M2   2,   
M3   4,   M4   4,   M5   6,   N1   2,   N2   2,   N3   4,   
N4   4,   N5   6,   N6   6,   N7   8,   O1   2,   O2   2,   
O3   4,   O4   4,   O5   6,   O6   6,   O7   8,   P1   2,   
P2   2,   P3   4,   P4   4,   P5   2,   Q1   2,   

Multipolarity E1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     4.973E-01  8.970E-01
  15.00     ***        ***        ***        ***     3.161E-01  6.210E-01
  20.00     ***        ***        ***        ***     2.146E-01  4.024E-01
  30.00     ***        ***        ***     1.396E+00  1.148E-01  1.928E-01
  40.00     ***     2.323E-01  5.580E-01  6.095E-01  7.012E-02  1.057E-01
  50.00     ***     1.674E-01  3.285E-01  3.154E-01  4.701E-02  6.482E-02
  70.00     ***     9.610E-02  1.393E-01  1.145E-01  2.514E-02  2.967E-02
 100.00     ***     5.060E-02  5.555E-02  3.849E-02  1.262E-02  1.251E-02
 150.00     ***     2.350E-02  1.911E-02  1.109E-02  5.702E-03  4.573E-03
 200.00  9.313E-02  1.358E-02  9.023E-03  4.587E-03  3.259E-03  2.229E-03
 300.00  4.254E-02  6.409E-03  3.216E-03  1.354E-03  1.533E-03  8.251E-04
 400.00  2.508E-02  3.912E-03  1.609E-03  5.899E-04  9.314E-04  4.183E-04
 500.00  1.723E-02  2.677E-03  9.421E-04  3.105E-04  6.358E-04  2.472E-04
 600.00  1.262E-02  2.005E-03  6.217E-04  1.896E-04  4.788E-04  1.653E-04
 800.00  7.962E-03  1.292E-03  3.279E-04  8.802E-05  3.083E-04  8.807E-05
1000.00  5.670E-03  9.088E-04  1.986E-04  4.857E-05  2.167E-04  5.356E-05

Multipolarity E2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     8.257E+03  4.129E+05
  15.00     ***        ***        ***        ***     1.479E+03  5.662E+04
  20.00     ***        ***        ***        ***     4.431E+02  1.397E+04
  30.00     ***        ***        ***     5.146E+03  8.178E+01  1.978E+03
  40.00     ***     6.395E+01  1.725E+03  1.217E+03  2.472E+01  4.999E+02
  50.00     ***     2.665E+01  6.055E+02  3.987E+02  9.874E+00  1.748E+02
  70.00     ***     7.033E+00  1.265E+02  7.396E+01  2.529E+00  3.673E+01
 100.00     ***     1.793E+00  2.523E+01  1.259E+01  6.245E-01  7.278E+00
 150.00     ***     4.260E-01  4.259E+00  1.705E+00  1.413E-01  1.223E+00
 200.00  1.029E-01  1.709E-01  1.256E+00  4.179E-01  5.388E-02  3.594E-01
 300.00  9.733E-02  5.524E-02  2.408E-01  5.945E-02  1.619E-02  6.887E-02
 400.00  7.076E-02  2.770E-02  7.987E-02  1.554E-02  7.703E-03  2.268E-02
 500.00  5.335E-02  1.672E-02  3.461E-02  5.541E-03  4.496E-03  9.781E-03
 600.00  4.108E-02  1.145E-02  1.809E-02  2.472E-03  3.028E-03  5.126E-03
 800.00  2.697E-02  6.504E-03  6.781E-03  7.181E-04  1.671E-03  1.914E-03
1000.00  1.929E-02  4.184E-03  3.223E-03  2.820E-04  1.056E-03  9.057E-04

Multipolarity E3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     3.392E+05  1.640E+08
  15.00     ***        ***        ***        ***     6.196E+04  1.263E+07
  20.00     ***        ***        ***        ***     1.774E+04  2.132E+06
  30.00     ***        ***        ***     2.639E+05  2.924E+03  1.834E+05
  40.00     ***     6.411E+02  6.781E+04  4.807E+04  7.929E+02  3.335E+04
  50.00     ***     3.792E+02  2.098E+04  1.283E+04  2.871E+02  9.156E+03
  70.00     ***     1.152E+02  3.525E+03  1.746E+03  6.177E+01  1.360E+03
 100.00     ***     2.760E+01  5.429E+02  2.143E+02  1.225E+01  1.906E+02
 150.00     ***     5.250E+00  6.763E+01  2.014E+01  2.046E+00  2.214E+01
 200.00  9.330E-02  1.684E+00  1.609E+01  3.836E+00  6.090E-01  5.082E+00
 300.00  2.016E-01  3.807E-01  2.304E+00  3.891E-01  1.256E-01  7.052E-01
 400.00  1.644E-01  1.488E-01  6.294E-01  8.149E-02  4.589E-02  1.885E-01
 500.00  1.258E-01  7.528E-02  2.372E-01  2.484E-02  2.216E-02  7.012E-02
 600.00  9.596E-02  4.531E-02  1.115E-01  9.850E-03  1.298E-02  3.287E-02
 800.00  6.112E-02  2.164E-02  3.586E-02  2.420E-03  5.926E-03  1.043E-02
1000.00  4.266E-02  1.246E-02  1.523E-02  8.470E-04  3.313E-03  4.390E-03

Multipolarity E4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     1.840E+06  9.487E+09
  15.00     ***        ***        ***        ***     1.062E+06  6.427E+08
  20.00     ***        ***        ***        ***     3.496E+05  9.340E+07
  30.00     ***        ***        ***     3.166E+06  5.745E+04  6.240E+06
  40.00     ***     2.004E+03  5.899E+05  6.992E+05  1.446E+04  9.317E+05
  50.00     ***     2.519E+03  2.381E+05  1.866E+05  4.815E+03  2.178E+05
  70.00     ***     1.020E+03  4.269E+04  2.282E+04  8.868E+02  2.525E+04
 100.00     ***     2.456E+02  5.968E+03  2.316E+03  1.443E+02  2.709E+03
 150.00     ***     4.047E+01  6.080E+02  1.674E+02  1.872E+01  2.323E+02
 200.00  6.534E-02  1.110E+01  1.223E+02  2.616E+01  4.572E+00  4.317E+01
 300.00  3.610E-01  1.929E+00  1.367E+01  2.017E+00  7.018E-01  4.499E+00
 400.00  3.294E-01  6.179E-01  3.140E+00  3.533E-01  2.072E-01  9.933E-01
 500.00  2.543E-01  2.684E-01  1.040E+00  9.512E-02  8.513E-02  3.213E-01
 600.00  1.907E-01  1.436E-01  4.426E-01  3.446E-02  4.395E-02  1.353E-01
 800.00  1.159E-01  5.790E-02  1.231E-01  7.505E-03  1.674E-02  3.691E-02
1000.00  7.767E-02  2.985E-02  4.751E-02  2.424E-03  8.309E-03  1.403E-02

Multipolarity M1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     3.866E+03  6.750E+02
  15.00     ***        ***        ***        ***     1.151E+03  2.027E+02
  20.00     ***        ***        ***        ***     4.887E+02  8.671E+01
  30.00     ***        ***        ***     1.565E+00  1.464E+02  2.633E+01
  40.00     ***     2.497E+02  4.025E+01  6.522E-01  6.203E+01  1.130E+01
  50.00     ***     1.292E+02  2.112E+01  3.316E-01  3.205E+01  5.912E+00
  70.00     ***     4.778E+01  7.965E+00  1.191E-01  1.189E+01  2.244E+00
 100.00     ***     1.684E+01  2.890E+00  4.071E-02  4.175E+00  8.105E-01
 150.00     ***     5.175E+00  9.228E-01  1.209E-02  1.282E+00  2.583E-01
 200.00  1.087E+01  2.255E+00  4.134E-01  5.126E-03  5.580E-01  1.155E-01
 300.00  3.446E+00  7.090E-01  1.347E-01  1.547E-03  1.759E-01  3.767E-02
 400.00  1.536E+00  3.194E-01  6.189E-02  6.745E-04  7.891E-02  1.723E-02
 500.00  8.385E-01  1.707E-01  3.349E-02  3.520E-04  4.206E-02  9.300E-03
 600.00  5.065E-01  1.037E-01  2.054E-02  2.111E-04  2.568E-02  5.729E-03
 800.00  2.322E-01  4.743E-02  9.481E-03  9.518E-05  1.172E-02  2.641E-03
1000.00  1.277E-01  2.535E-02  5.068E-03  5.126E-05  6.249E-03  1.408E-03

Multipolarity M2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     2.342E+06  7.876E+04
  15.00     ***        ***        ***        ***     3.269E+05  1.323E+04
  20.00     ***        ***        ***        ***     8.220E+04  3.858E+03
  30.00     ***        ***        ***     2.081E+04  1.206E+04  7.146E+02
  40.00     ***     1.008E+04  4.666E+02  4.966E+03  3.150E+03  2.226E+02
  50.00     ***     3.690E+03  2.172E+02  1.636E+03  1.136E+03  9.231E+01
  70.00     ***     8.369E+02  6.694E+01  3.049E+02  2.527E+02  2.533E+01
 100.00     ***     1.842E+02  1.945E+01  5.184E+01  5.398E+01  6.696E+00
 150.00     ***     3.542E+01  4.848E+00  6.930E+00  1.007E+01  1.557E+00
 200.00  2.391E+01  1.160E+01  1.842E+00  1.665E+00  3.227E+00  5.713E-01
 300.00  7.010E+00  2.615E+00  4.885E-01  2.258E-01  7.101E-01  1.470E-01
 400.00  2.973E+00  9.793E-01  1.989E-01  5.590E-02  2.603E-01  5.858E-02
 500.00  1.580E+00  4.672E-01  9.948E-02  1.883E-02  1.225E-01  2.893E-02
 600.00  9.418E-01  2.641E-01  5.779E-02  7.923E-03  6.896E-02  1.676E-02
 800.00  4.323E-01  1.119E-01  2.496E-02  2.049E-03  2.882E-02  7.167E-03
1000.00  2.433E-01  5.821E-02  1.296E-02  7.230E-04  1.484E-02  3.691E-03

Multipolarity M3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     3.524E+08  2.850E+06
  15.00     ***        ***        ***        ***     2.700E+07  4.207E+05
  20.00     ***        ***        ***        ***     4.554E+06  1.060E+05
  30.00     ***        ***        ***     6.876E+06  3.957E+05  1.535E+04
  40.00     ***     1.149E+05  2.574E+03  1.019E+06  7.314E+04  3.945E+03
  50.00     ***     3.770E+04  1.564E+03  2.358E+05  2.046E+04  1.402E+03
  70.00     ***     6.965E+03  5.214E+02  2.660E+04  3.168E+03  3.026E+02
 100.00     ***     1.206E+03  1.386E+02  2.781E+03  4.737E+02  6.182E+01
 150.00     ***     1.751E+02  2.867E+01  2.279E+02  6.085E+01  1.074E+01
 200.00  2.090E+01  4.708E+01  9.313E+00  4.043E+01  1.528E+01  3.221E+00
 300.00  9.890E+00  8.154E+00  1.960E+00  3.803E+00  2.467E+00  6.320E-01
 400.00  4.496E+00  2.580E+00  6.796E-01  7.575E-01  7.464E-01  2.108E-01
 500.00  2.401E+00  1.097E+00  3.023E-01  2.202E-01  3.080E-01  9.170E-02
 600.00  1.423E+00  5.699E-01  1.609E-01  8.300E-02  1.578E-01  4.836E-02
 800.00  6.411E-01  2.153E-01  6.155E-02  1.831E-02  5.796E-02  1.816E-02
1000.00  3.545E-01  1.037E-01  2.940E-02  5.723E-03  2.737E-02  8.563E-03

Multipolarity M4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     1.307E+10  2.172E+07
  15.00     ***        ***        ***        ***     8.950E+08  7.622E+06
  20.00     ***        ***        ***        ***     1.291E+08  2.095E+06
  30.00     ***        ***        ***     3.280E+08  8.554E+06  2.789E+05
  40.00     ***     5.031E+05  7.771E+03  3.840E+07  1.275E+06  6.300E+04
  50.00     ***     2.253E+05  8.787E+03  7.372E+06  2.998E+05  1.980E+04
  70.00     ***     4.532E+04  3.667E+03  6.294E+05  3.552E+04  3.473E+03
 100.00     ***     7.154E+03  9.468E+02  4.913E+04  3.981E+03  5.599E+02
 150.00     ***     8.534E+02  1.668E+02  2.930E+03  3.706E+02  7.358E+01
 200.00  1.281E+01  1.946E+02  4.664E+01  4.197E+02  7.456E+01  1.811E+01
 300.00  1.360E+01  2.649E+01  7.825E+00  2.993E+01  8.963E+00  2.715E+00
 400.00  6.891E+00  7.094E+00  2.309E+00  5.005E+00  2.235E+00  7.564E-01
 500.00  3.734E+00  2.664E+00  9.112E-01  1.289E+00  8.030E-01  2.885E-01
 600.00  2.182E+00  1.261E+00  4.413E-01  4.454E-01  3.705E-01  1.375E-01
 800.00  9.483E-01  4.178E-01  1.472E-01  8.679E-02  1.179E-01  4.468E-02
1000.00  5.095E-01  1.852E-01  6.421E-02  2.484E-02  5.077E-02  1.914E-02

Multipolarity E1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.173E+00  4.195E+00  5.366E+00  1.967E-01  3.291E-01  8.895E-01
  15.00  1.384E+00  1.147E+00  1.407E+00  1.119E-01  1.882E-01  3.804E-01
  20.00  7.251E-01  4.370E-01  5.210E-01  7.139E-02  1.161E-01  1.978E-01
  30.00  2.687E-01  1.061E-01  1.214E-01  3.585E-02  5.353E-02  7.352E-02
  40.00  1.263E-01  3.743E-02  4.154E-02  2.131E-02  2.924E-02  3.487E-02
  50.00  6.893E-02  1.644E-02  1.784E-02  1.408E-02  1.790E-02  1.921E-02
  70.00  2.695E-02  4.657E-03  4.888E-03  7.406E-03  8.251E-03  7.580E-03
 100.00  9.613E-03  1.192E-03  1.212E-03  3.677E-03  3.505E-03  2.735E-03
 150.00  2.916E-03  2.496E-04  2.467E-04  1.649E-03  1.293E-03  8.381E-04
 200.00  1.243E-03  8.196E-05  8.026E-05  9.404E-04  6.339E-04  3.598E-04
 300.00  3.801E-04  1.732E-05  1.702E-05  4.423E-04  2.367E-04  1.110E-04
 400.00  1.679E-04  5.851E-06  5.868E-06  2.679E-04  1.203E-04  4.917E-05
 500.00  8.915E-05  2.515E-06  2.611E-06  1.831E-04  7.139E-05  2.625E-05
 600.00  5.484E-05  1.294E-06  1.394E-06  1.377E-04  4.776E-05  1.613E-05
 800.00  2.570E-05  4.551E-07  5.409E-07  8.871E-05  2.552E-05  7.585E-06
1000.00  1.424E-05  1.993E-07  2.656E-07  6.237E-05  1.554E-05  4.208E-06

Multipolarity E2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.843E+05  6.927E+03  2.827E+03  3.165E+03  1.226E+05  1.147E+05
  15.00  5.052E+04  9.095E+02  3.597E+02  5.306E+02  1.682E+04  1.507E+04
  20.00  1.196E+04  2.160E+02  8.366E+01  1.528E+02  4.146E+03  3.571E+03
  30.00  1.571E+03  2.854E+01  1.072E+01  2.705E+01  5.854E+02  4.687E+02
  40.00  3.710E+02  6.775E+00  2.486E+00  8.039E+00  1.482E+02  1.110E+02
  50.00  1.218E+02  2.233E+00  8.020E-01  3.180E+00  5.178E+01  3.647E+01
  70.00  2.284E+01  4.207E-01  1.456E-01  8.053E-01  1.087E+01  6.841E+00
 100.00  3.894E+00  7.205E-02  2.384E-02  1.970E-01  2.151E+00  1.167E+00
 150.00  5.292E-01  9.842E-03  3.092E-03  4.400E-02  3.609E-01  1.587E-01
 200.00  1.298E-01  2.427E-03  7.394E-04  1.660E-02  1.059E-01  3.895E-02
 300.00  1.854E-02  3.490E-04  1.045E-04  4.912E-03  2.030E-02  5.567E-03
 400.00  4.824E-03  9.088E-05  2.769E-05  2.305E-03  6.666E-03  1.446E-03
 500.00  1.716E-03  3.215E-05  1.017E-05  1.336E-03  2.876E-03  5.151E-04
 600.00  7.658E-04  1.415E-05  4.697E-06  8.942E-04  1.505E-03  2.294E-04
 800.00  2.218E-04  3.922E-06  1.460E-06  4.901E-04  5.618E-04  6.638E-05
1000.00  8.661E-05  1.444E-06  6.092E-07  3.085E-04  2.654E-04  2.590E-05

Multipolarity E3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.215E+08  4.150E+07  8.822E+07  3.870E+05  6.266E+07  4.166E+07
  15.00  8.807E+06  2.431E+06  5.123E+06  4.347E+04  4.604E+06  2.937E+06
  20.00  1.406E+06  3.252E+05  6.786E+05  9.798E+03  7.508E+05  4.601E+05
  30.00  1.099E+05  1.918E+04  3.914E+04  1.281E+03  6.177E+04  3.506E+04
  40.00  1.840E+04  2.580E+03  5.144E+03  3.126E+02  1.096E+04  5.799E+03
  50.00  4.682E+03  5.501E+02  1.070E+03  1.067E+02  2.955E+03  1.462E+03
  70.00  6.086E+02  5.438E+01  1.005E+02  2.158E+01  4.291E+02  1.879E+02
 100.00  7.182E+01  4.805E+00  8.208E+00  4.102E+00  5.901E+01  2.198E+01
 150.00  6.570E+00  3.216E-01  4.816E-01  6.638E-01  6.743E+00  1.996E+00
 200.00  1.236E+00  4.946E-02  6.511E-02  1.941E-01  1.535E+00  3.744E-01
 300.00  1.244E-01  3.904E-03  4.028E-03  3.918E-02  2.115E-01  3.762E-02
 400.00  2.584E-02  7.043E-04  5.850E-04  1.408E-02  5.618E-02  7.790E-03
 500.00  7.836E-03  1.951E-04  1.347E-04  6.737E-03  2.086E-02  2.363E-03
 600.00  3.103E-03  7.240E-05  4.284E-05  3.911E-03  9.743E-03  9.336E-04
 800.00  7.586E-04  1.617E-05  7.708E-06  1.766E-03  3.085E-03  2.280E-04
1000.00  2.638E-04  5.232E-06  2.231E-06  9.806E-04  1.295E-03  7.918E-05

Multipolarity E4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  7.334E+09  1.154E+11  1.395E+11  2.447E+07  8.255E+09  4.201E+09
  15.00  4.167E+08  3.558E+09  4.175E+09  2.043E+06  3.918E+08  1.929E+08
  20.00  5.507E+07  3.096E+08  3.536E+08  3.716E+05  4.775E+07  2.280E+07
  30.00  3.249E+06  1.033E+07  1.124E+07  3.635E+04  2.663E+06  1.196E+06
  40.00  4.416E+05  9.500E+05  9.908E+05  7.290E+03  3.630E+05  1.536E+05
  50.00  9.527E+04  1.528E+05  1.533E+05  2.142E+03  8.029E+04  3.200E+04
  70.00  9.603E+03  1.006E+04  9.401E+03  3.470E+02  8.722E+03  3.103E+03
 100.00  8.618E+02  5.905E+02  5.013E+02  5.193E+01  8.907E+02  2.710E+02
 150.00  5.774E+01  2.527E+01  1.864E+01  6.345E+00  7.351E+01  1.781E+01
 200.00  8.753E+00  2.846E+00  1.853E+00  1.507E+00  1.341E+01  2.679E+00
 300.00  6.612E-01  1.446E-01  7.572E-02  2.245E-01  1.375E+00  2.014E-01
 400.00  1.144E-01  1.895E-02  8.242E-03  6.494E-02  3.002E-01  3.470E-02
 500.00  3.062E-02  4.074E-03  1.509E-03  2.637E-02  9.668E-02  9.289E-03
 600.00  1.108E-02  1.224E-03  3.939E-04  1.346E-02  4.051E-02  3.353E-03
 800.00  2.402E-03  1.949E-04  5.015E-05  5.059E-03  1.100E-02  7.259E-04
1000.00  7.703E-04  4.867E-05  1.073E-05  2.488E-03  4.166E-03  2.325E-04

Multipolarity M1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.202E+01  2.496E+00  1.127E+00  1.126E+03  1.983E+02  3.497E+00
  15.00  3.540E+00  6.710E-01  3.027E-01  3.357E+02  5.958E+01  1.030E+00
  20.00  1.484E+00  2.612E-01  1.180E-01  1.424E+02  2.546E+01  4.328E-01
  30.00  4.361E-01  6.784E-02  3.077E-02  4.254E+01  7.710E+00  1.272E-01
  40.00  1.821E-01  2.560E-02  1.168E-02  1.805E+01  3.316E+00  5.334E-02
  50.00  9.306E-02  1.198E-02  5.492E-03  9.325E+00  1.735E+00  2.728E-02
  70.00  3.393E-02  3.761E-03  1.743E-03  3.460E+00  6.583E-01  9.960E-03
 100.00  1.167E-02  1.080E-03  5.081E-04  1.214E+00  2.376E-01  3.433E-03
 150.00  3.499E-03  2.558E-04  1.233E-04  3.726E-01  7.566E-02  1.030E-03
 200.00  1.492E-03  9.073E-05  4.485E-05  1.621E-01  3.380E-02  4.402E-04
 300.00  4.558E-04  2.083E-05  1.089E-05  5.118E-02  1.104E-02  1.348E-04
 400.00  1.990E-04  7.304E-06  4.067E-06  2.291E-02  5.038E-03  5.886E-05
 500.00  1.039E-04  3.183E-06  1.909E-06  1.222E-02  2.722E-03  3.083E-05
 600.00  6.265E-05  1.638E-06  1.060E-06  7.454E-03  1.675E-03  1.855E-05
 800.00  2.837E-05  5.663E-07  4.352E-07  3.401E-03  7.720E-04  8.410E-06
1000.00  1.527E-05  2.427E-07  2.229E-07  1.813E-03  4.113E-04  4.530E-06

Multipolarity M2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.596E+06  3.555E+04  7.671E+02  7.290E+05  2.935E+04  4.831E+05
  15.00  2.112E+05  4.676E+03  1.017E+02  1.017E+05  4.728E+03  6.383E+04
  20.00  5.029E+04  1.108E+03  2.428E+01  2.547E+04  1.339E+03  1.519E+04
  30.00  6.653E+03  1.454E+02  3.238E+00  3.712E+03  2.380E+02  2.004E+03
  40.00  1.577E+03  3.427E+01  7.769E-01  9.675E+02  7.250E+01  4.761E+02
  50.00  5.190E+02  1.122E+01  2.592E-01  3.480E+02  2.957E+01  1.566E+02
  70.00  9.730E+01  2.091E+00  5.019E-02  7.699E+01  7.939E+00  2.936E+01
 100.00  1.650E+01  3.526E-01  8.988E-03  1.635E+01  2.061E+00  4.977E+00
 150.00  2.204E+00  4.697E-02  1.324E-03  3.027E+00  4.716E-01  6.646E-01
 200.00  5.293E-01  1.127E-02  3.507E-04  9.653E-01  1.717E-01  1.596E-01
 300.00  7.193E-02  1.530E-03  5.744E-05  2.114E-01  4.386E-02  2.172E-02
 400.00  1.773E-02  3.763E-04  1.677E-05  7.700E-02  1.738E-02  5.344E-03
 500.00  5.958E-03  1.260E-04  6.599E-06  3.616E-02  8.566E-03  1.798E-03
 600.00  2.508E-03  5.274E-05  3.204E-06  2.029E-02  4.948E-03  7.552E-04
 800.00  6.470E-04  1.334E-05  1.070E-06  8.455E-03  2.112E-03  1.947E-04
1000.00  2.271E-04  4.515E-06  4.688E-07  4.343E-03  1.085E-03  6.829E-05

Multipolarity M3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  4.607E+09  3.814E+07  1.527E+08  1.439E+08  2.399E+06  1.461E+09
  15.00  2.852E+08  2.612E+06  8.970E+06  1.055E+07  2.510E+05  9.015E+07
  20.00  4.012E+07  3.994E+05  1.201E+06  1.721E+06  5.337E+04  1.266E+07
  30.00  2.592E+06  2.937E+04  7.049E+04  1.425E+05  6.474E+03  8.137E+05
  40.00  3.778E+05  4.718E+03  9.395E+03  2.559E+04  1.525E+03  1.186E+05
  50.00  8.656E+04  1.166E+03  1.977E+03  7.005E+03  5.125E+02  2.710E+04
  70.00  9.681E+03  1.457E+02  1.888E+02  1.053E+03  1.038E+02  3.019E+03
 100.00  9.922E+02  1.664E+01  1.564E+01  1.532E+02  2.019E+01  3.082E+02
 150.00  7.969E+01  1.482E+00  9.260E-01  1.918E+01  3.379E+00  2.462E+01
 200.00  1.394E+01  2.750E-01  1.249E-01  4.746E+00  9.949E-01  4.293E+00
 300.00  1.292E+00  2.706E-02  7.548E-03  7.542E-01  1.920E-01  3.966E-01
 400.00  2.535E-01  5.453E-03  1.053E-03  2.255E-01  6.338E-02  7.749E-02
 500.00  7.299E-02  1.590E-03  2.294E-04  9.257E-02  2.746E-02  2.229E-02
 600.00  2.741E-02  5.993E-04  6.837E-05  4.714E-02  1.441E-02  8.347E-03
 800.00  6.000E-03  1.306E-04  1.060E-05  1.720E-02  5.390E-03  1.824E-03
1000.00  1.861E-03  3.998E-05  2.642E-06  8.085E-03  2.532E-03  5.650E-04

Multipolarity M4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.839E+12  7.230E+09  1.048E+12  1.257E+10  1.271E+08  7.033E+11
  15.00  6.132E+10  3.561E+08  2.875E+10  5.932E+08  1.023E+07  2.272E+10
  20.00  5.718E+09  4.272E+07  2.270E+09  7.176E+07  1.770E+06  2.072E+09
  30.00  2.152E+08  2.217E+06  6.490E+07  3.963E+06  1.584E+05  7.543E+07
  40.00  2.196E+07  2.772E+05  5.304E+06  5.389E+05  2.988E+04  7.556E+06
  50.00  3.873E+06  5.635E+04  7.749E+05  1.193E+05  8.454E+03  1.313E+06
  70.00  2.992E+05  5.252E+03  4.392E+04  1.315E+04  1.320E+03  9.931E+04
 100.00  2.132E+04  4.411E+02  2.185E+03  1.390E+03  1.954E+02  6.946E+03
 150.00  1.174E+03  2.797E+01  7.687E+01  1.231E+02  2.411E+01  3.755E+02
 200.00  1.609E+02  4.112E+00  7.469E+00  2.411E+01  5.763E+00  5.092E+01
 300.00  1.095E+01  2.968E-01  3.011E-01  2.818E+00  8.408E-01  3.427E+00
 400.00  1.776E+00  4.881E-02  3.264E-02  6.900E-01  2.306E-01  5.512E-01
 500.00  4.488E-01  1.231E-02  5.931E-03  2.456E-01  8.736E-02  1.388E-01
 600.00  1.533E-01  4.160E-03  1.528E-03  1.124E-01  4.137E-02  4.718E-02
 800.00  2.937E-02  7.773E-04  1.857E-04  3.538E-02  1.336E-02  9.002E-03
1000.00  8.294E-03  2.138E-04  3.685E-05  1.515E-02  5.694E-03  2.535E-03

Multipolarity E1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  8.931E-01  1.154E+00  3.038E-01  3.656E-01  6.330E-02  9.855E-02
  15.00  2.755E-01  3.403E-01  5.630E-02  6.690E-02  3.475E-02  5.430E-02
  20.00  1.127E-01  1.350E-01  1.622E-02  1.910E-02  2.179E-02  3.303E-02
  30.00  2.961E-02  3.398E-02  2.632E-03  3.068E-03  1.075E-02  1.505E-02
  40.00  1.095E-02  1.218E-02  6.984E-04  8.076E-04  6.355E-03  8.216E-03
  50.00  4.962E-03  5.384E-03  2.456E-04  2.809E-04  4.182E-03  5.027E-03
  70.00  1.458E-03  1.529E-03  4.934E-05  5.631E-05  2.189E-03  2.320E-03
 100.00  3.849E-04  3.910E-04  8.780E-06  1.016E-05  1.084E-03  9.874E-04
 150.00  8.266E-05  8.164E-05  1.222E-06  1.416E-06  4.852E-04  3.651E-04
 200.00  2.753E-05  2.690E-05  3.009E-07  3.549E-07  2.764E-04  1.793E-04
 300.00  5.908E-06  5.800E-06  4.356E-08  5.343E-08  1.300E-04  6.710E-05
 400.00  2.009E-06  2.018E-06  1.104E-08  1.425E-08  7.869E-05  3.414E-05
 500.00  8.687E-07  8.960E-07  3.878E-09  5.624E-09  5.377E-05  2.028E-05
 600.00  4.476E-07  4.824E-07  1.611E-09  2.828E-09  4.041E-05  1.357E-05
 800.00  1.582E-07  1.888E-07  4.354E-10  9.641E-10  2.605E-05  7.252E-06
1000.00  6.938E-08  9.184E-08  1.916E-10  3.142E-10  1.832E-05  4.423E-06

Multipolarity E2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.302E+03  8.408E+02  4.423E+01  4.869E+01  9.995E+02  3.510E+04
  15.00  3.031E+02  1.076E+02  5.271E+00  5.743E+00  1.652E+02  4.813E+03
  20.00  7.214E+01  2.522E+01  1.133E+00  1.223E+00  4.713E+01  1.186E+03
  30.00  9.566E+00  3.280E+00  1.239E-01  1.315E-01  8.253E+00  1.672E+02
  40.00  2.287E+00  7.732E-01  2.503E-02  2.621E-02  2.445E+00  4.238E+01
  50.00  7.572E-01  2.526E-01  7.142E-03  7.400E-03  9.644E-01  1.481E+01
  70.00  1.436E-01  4.673E-02  1.057E-03  1.078E-03  2.435E-01  3.109E+00
 100.00  2.478E-02  7.799E-03  1.366E-04  1.377E-04  5.940E-02  6.151E-01
 150.00  3.408E-03  1.030E-03  1.327E-05  1.326E-05  1.322E-02  1.031E-01
 200.00  8.439E-04  2.491E-04  2.564E-06  2.579E-06  4.973E-03  3.026E-02
 300.00  1.220E-04  3.567E-05  2.636E-07  2.757E-07  1.464E-03  5.799E-03
 400.00  3.182E-05  9.508E-06  5.526E-08  5.870E-08  6.846E-04  1.903E-03
 500.00  1.128E-05  3.504E-06  1.644E-08  1.900E-08  3.960E-04  8.212E-04
 600.00  4.965E-06  1.626E-06  6.410E-09  8.082E-09  2.644E-04  4.293E-04
 800.00  1.377E-06  5.083E-07  1.521E-09  2.153E-09  1.447E-04  1.602E-04
1000.00  5.082E-07  2.115E-07  4.927E-10  6.908E-10  9.103E-05  7.577E-05

Multipolarity E3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.439E+07  3.122E+07  7.986E+04  2.998E+04  1.483E+05  1.907E+07
  15.00  8.432E+05  1.812E+06  4.660E+03  1.706E+03  1.559E+04  1.387E+06
  20.00  1.129E+05  2.400E+05  6.210E+02  2.229E+02  3.370E+03  2.245E+05
  30.00  6.651E+03  1.382E+04  3.619E+01  1.262E+01  4.196E+02  1.826E+04
  40.00  8.980E+02  1.822E+03  4.823E+00  1.645E+00  1.001E+02  3.225E+03
  50.00  1.917E+02  3.792E+02  1.014E+00  3.397E-01  3.365E+01  8.655E+02
  70.00  1.898E+01  3.564E+01  9.682E-02  3.166E-02  6.698E+00  1.249E+02
 100.00  1.680E+00  2.914E+00  8.078E-03  2.588E-03  1.258E+00  1.709E+01
 150.00  1.126E-01  1.711E-01  4.878E-04  1.554E-04  2.017E-01  1.944E+00
 200.00  1.735E-02  2.313E-02  6.752E-05  2.193E-05  5.870E-02  4.417E-01
 300.00  1.373E-03  1.432E-03  4.337E-06  1.534E-06  1.178E-02  6.071E-02
 400.00  2.478E-04  2.074E-04  6.430E-07  2.543E-07  4.214E-03  1.610E-02
 500.00  6.876E-05  4.771E-05  1.485E-07  6.752E-08  2.010E-03  5.976E-03
 600.00  2.549E-05  1.515E-05  4.685E-08  2.439E-08  1.163E-03  2.788E-03
 800.00  5.695E-06  2.720E-06  7.923E-09  5.259E-09  5.240E-04  8.819E-04
1000.00  1.845E-06  7.835E-07  2.081E-09  1.545E-09  2.904E-04  3.703E-04

Multipolarity E4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  4.500E+10  5.376E+10  2.496E+08  9.822E+08  1.224E+07  2.925E+09
  15.00  1.367E+09  1.589E+09  6.443E+06  2.533E+07  8.774E+05  1.319E+08
  20.00  1.176E+08  1.334E+08  4.807E+05  1.886E+06  1.464E+05  1.557E+07
  30.00  3.856E+06  4.180E+06  1.239E+04  4.813E+04  1.300E+04  8.345E+05
  40.00  3.522E+05  3.666E+05  9.305E+02  3.559E+03  2.485E+03  1.116E+05
  50.00  5.630E+04  5.642E+04  1.263E+02  4.726E+02  7.091E+02  2.435E+04
  70.00  3.677E+03  3.437E+03  6.365E+00  2.253E+01  1.111E+02  2.601E+03
 100.00  2.142E+02  1.822E+02  2.820E-01  8.962E-01  1.626E+01  2.623E+02
 150.00  9.110E+00  6.742E+00  9.036E-03  2.321E-02  1.954E+00  2.143E+01
 200.00  1.023E+00  6.685E-01  8.586E-04  1.761E-03  4.602E-01  3.890E+00
 300.00  5.182E-02  2.727E-02  3.627E-05  4.906E-05  6.798E-02  3.967E-01
 400.00  6.772E-03  2.959E-03  4.280E-06  4.139E-06  1.955E-02  8.638E-02
 500.00  1.455E-03  5.412E-04  8.543E-07  6.468E-07  7.907E-03  2.779E-02
 600.00  4.362E-04  1.410E-04  2.413E-07  1.553E-07  4.023E-03  1.162E-02
 800.00  6.934E-05  1.792E-05  3.460E-08  1.935E-08  1.507E-03  3.151E-03
1000.00  1.731E-05  3.819E-06  7.760E-09  4.382E-09  7.395E-04  1.194E-03

Multipolarity M1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  7.510E-01  3.359E-01  4.210E-02  2.898E-02  3.319E+02  5.660E+01
  15.00  2.068E-01  9.211E-02  9.165E-03  6.449E-03  9.893E+01  1.700E+01
  20.00  8.183E-02  3.645E-02  3.021E-03  2.163E-03  4.196E+01  7.263E+00
  30.00  2.168E-02  9.689E-03  6.042E-04  4.446E-04  1.251E+01  2.196E+00
  40.00  8.317E-03  3.739E-03  1.872E-04  1.409E-04  5.317E+00  9.460E-01
  50.00  3.930E-03  1.776E-03  7.415E-05  5.675E-05  2.747E+00  4.949E-01
  70.00  1.251E-03  5.720E-04  1.794E-05  1.417E-05  1.019E+00  1.878E-01
 100.00  3.635E-04  1.691E-04  3.862E-06  3.195E-06  3.576E-01  6.778E-02
 150.00  8.711E-05  4.155E-05  6.460E-07  5.635E-07  1.097E-01  2.157E-02
 200.00  3.110E-05  1.523E-05  1.773E-07  1.643E-07  4.775E-02  9.639E-03
 300.00  7.204E-06  3.742E-06  2.894E-08  2.946E-08  1.508E-02  3.148E-03
 400.00  2.533E-06  1.404E-06  8.050E-09  9.006E-09  6.745E-03  1.436E-03
 500.00  1.109E-06  6.570E-07  2.851E-09  3.876E-09  3.599E-03  7.762E-04
 600.00  5.709E-07  3.676E-07  1.233E-09  2.144E-09  2.193E-03  4.772E-04
 800.00  1.978E-07  1.516E-07  3.591E-10  7.365E-10  1.001E-03  2.200E-04
1000.00  8.509E-08  7.735E-08  1.413E-10  2.798E-10  5.340E-04  1.173E-04

Multipolarity M2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.252E+04  2.648E+02  1.187E+01  3.642E+00  2.190E+05  8.884E+03
  15.00  1.645E+03  3.497E+01  1.506E+00  4.825E-01  3.050E+04  1.418E+03
  20.00  3.897E+02  8.331E+00  3.437E-01  1.141E-01  7.636E+03  3.989E+02
  30.00  5.104E+01  1.106E+00  4.186E-02  1.473E-02  1.110E+03  7.013E+01
  40.00  1.206E+01  2.656E-01  9.270E-03  3.417E-03  2.895E+02  2.127E+01
  50.00  3.952E+00  8.854E-02  2.861E-03  1.098E-03  1.040E+02  8.638E+00
  70.00  7.367E-01  1.714E-02  4.808E-04  1.971E-04  2.298E+01  2.306E+00
 100.00  1.243E-01  3.072E-03  7.157E-05  3.184E-05  4.871E+00  5.959E-01
 150.00  1.657E-02  4.533E-04  8.152E-06  4.008E-06  9.004E-01  1.358E-01
 200.00  3.979E-03  1.203E-04  1.741E-06  9.363E-07  2.867E-01  4.931E-02
 300.00  5.410E-04  1.980E-05  2.021E-07  1.261E-07  6.267E-02  1.257E-02
 400.00  1.329E-04  5.796E-06  4.466E-08  3.076E-08  2.280E-02  4.973E-03
 500.00  4.456E-05  2.283E-06  1.380E-08  1.095E-08  1.070E-02  2.451E-03
 600.00  1.862E-05  1.113E-06  5.413E-09  5.022E-09  5.993E-03  1.414E-03
 800.00  4.711E-06  3.731E-07  1.278E-09  1.533E-09  2.497E-03  6.030E-04
1000.00  1.595E-06  1.629E-07  4.413E-10  5.077E-10  1.282E-03  3.102E-04

Multipolarity M3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.493E+07  5.481E+07  2.383E+05  4.337E+03  4.629E+07  8.448E+05
  15.00  1.007E+06  3.217E+06  1.391E+04  2.609E+02  3.357E+06  8.402E+04
  20.00  1.523E+05  4.305E+05  1.850E+03  3.569E+01  5.432E+05  1.732E+04
  30.00  1.101E+04  2.521E+04  1.072E+02  2.177E+00  4.442E+04  2.023E+03
  40.00  1.756E+03  3.367E+03  1.419E+01  3.028E-01  7.934E+03  4.674E+02
  50.00  4.309E+02  7.084E+02  2.962E+00  6.624E-02  2.159E+03  1.550E+02
  70.00  5.337E+01  6.761E+01  2.793E-01  6.838E-03  3.221E+02  3.089E+01
 100.00  6.047E+00  5.603E+00  2.286E-02  6.371E-04  4.652E+01  5.936E+00
 150.00  5.350E-01  3.315E-01  1.337E-03  4.571E-05  5.782E+00  9.830E-01
 200.00  9.889E-02  4.471E-02  1.792E-04  7.434E-06  1.425E+00  2.880E-01
 300.00  9.701E-03  2.703E-03  1.078E-05  6.414E-07  2.254E-01  5.532E-02
 400.00  1.948E-03  3.762E-04  1.495E-06  1.229E-07  6.717E-02  1.821E-02
 500.00  5.678E-04  8.198E-05  3.253E-07  3.620E-08  2.753E-02  7.880E-03
 600.00  2.135E-04  2.438E-05  9.582E-08  1.419E-08  1.398E-02  4.129E-03
 800.00  4.645E-05  3.771E-06  1.428E-08  3.397E-09  5.094E-03  1.542E-03
1000.00  1.422E-05  9.374E-07  3.316E-09  1.080E-09  2.393E-03  7.247E-04

Multipolarity M4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  4.216E+09  3.914E+11  8.047E+08  1.149E+09  4.741E+09  5.670E+07
  15.00  1.792E+08  1.072E+10  2.345E+07  2.997E+07  2.120E+08  3.986E+06
  20.00  1.988E+07  8.450E+08  1.948E+06  2.255E+06  2.483E+07  6.421E+05
  30.00  9.468E+05  2.404E+07  6.023E+04  5.867E+04  1.317E+06  5.315E+04
  40.00  1.136E+05  1.965E+06  5.245E+03  4.409E+03  1.755E+05  9.652E+03
  50.00  2.249E+04  2.865E+05  8.036E+02  5.936E+02  3.831E+04  2.663E+03
  70.00  2.030E+03  1.618E+04  4.881E+01  2.891E+01  4.143E+03  4.038E+02
 100.00  1.665E+02  8.024E+02  2.595E+00  1.174E+00  4.314E+02  5.850E+01
 150.00  1.035E+01  2.811E+01  9.694E-02  3.090E-02  3.766E+01  7.098E+00
 200.00  1.507E+00  2.724E+00  9.716E-03  2.349E-03  7.323E+00  1.682E+00
 300.00  1.078E-01  1.095E-01  4.027E-04  6.384E-05  8.490E-01  2.435E-01
 400.00  1.762E-02  1.182E-02  4.393E-05  5.115E-06  2.068E-01  6.653E-02
 500.00  4.433E-03  2.146E-03  7.989E-06  7.465E-07  7.341E-02  2.516E-02
 600.00  1.493E-03  5.518E-04  2.045E-06  1.654E-07  3.348E-02  1.189E-02
 800.00  2.782E-04  6.694E-05  2.437E-07  1.796E-08  1.052E-02  3.830E-03
1000.00  7.643E-05  1.326E-05  4.741E-08  3.667E-09  4.496E-03  1.633E-03

Multipolarity E1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.456E-01  2.090E-01  2.663E-01  5.426E-02  6.415E-02  1.488E-02
  15.00  1.042E-01  6.570E-02  8.008E-02  1.053E-02  1.228E-02  8.094E-03
  20.00  5.405E-02  2.723E-02  3.219E-02  3.122E-03  3.602E-03  5.052E-03
  30.00  2.006E-02  7.264E-03  8.214E-03  5.191E-04  5.938E-04  2.481E-03
  40.00  9.552E-03  2.718E-03  2.978E-03  1.401E-04  1.583E-04  1.464E-03
  50.00  5.268E-03  1.240E-03  1.327E-03  4.955E-05  5.597E-05  9.624E-04
  70.00  2.085E-03  3.676E-04  3.802E-04  1.011E-05  1.142E-05  5.032E-04
 100.00  7.545E-04  9.777E-05  9.785E-05  1.824E-06  2.072E-06  2.490E-04
 150.00  2.319E-04  2.113E-05  2.058E-05  2.554E-07  2.900E-07  1.114E-04
 200.00  9.974E-05  7.064E-06  6.820E-06  6.274E-08  7.455E-08  6.347E-05
 300.00  3.083E-05  1.522E-06  1.473E-06  9.231E-09  1.151E-08  2.981E-05
 400.00  1.367E-05  5.184E-07  5.102E-07  2.309E-09  2.909E-09  1.806E-05
 500.00  7.307E-06  2.246E-07  2.300E-07  7.899E-10  1.246E-09  1.235E-05
 600.00  4.488E-06  1.158E-07  1.222E-07  3.931E-10  5.923E-10  9.259E-06
 800.00  2.111E-06  4.088E-08  4.769E-08  9.307E-11  1.811E-10  5.967E-06
1000.00  1.174E-06  1.808E-08  2.342E-08  3.565E-11  8.566E-11  4.212E-06

Multipolarity E2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  3.204E+04  5.910E+02  2.077E+02  8.113E+00  8.680E+00  2.338E+02
  15.00  4.212E+03  7.784E+01  2.662E+01  9.958E-01  1.057E+00  3.850E+01
  20.00  9.981E+02  1.853E+01  6.242E+00  2.184E-01  2.297E-01  1.096E+01
  30.00  1.308E+02  2.454E+00  8.121E-01  2.444E-02  2.532E-02  1.913E+00
  40.00  3.104E+01  5.884E-01  1.923E-01  5.013E-03  5.124E-03  5.663E-01
  50.00  1.020E+01  1.950E-01  6.298E-02  1.445E-03  1.461E-03  2.232E-01
  70.00  1.914E+00  3.703E-02  1.170E-02  2.163E-04  2.156E-04  5.630E-02
 100.00  3.267E-01  6.399E-03  1.961E-03  2.822E-05  2.780E-05  1.373E-02
 150.00  4.440E-02  8.816E-04  2.601E-04  2.765E-06  2.709E-06  3.054E-03
 200.00  1.090E-02  2.186E-04  6.311E-05  5.376E-07  5.306E-07  1.148E-03
 300.00  1.558E-03  3.163E-05  9.059E-06  5.546E-08  5.729E-08  3.372E-04
 400.00  4.047E-04  8.251E-06  2.416E-06  1.134E-08  1.205E-08  1.576E-04
 500.00  1.442E-04  2.928E-06  8.955E-07  3.423E-09  4.064E-09  9.119E-05
 600.00  6.414E-05  1.287E-06  4.131E-07  1.370E-09  1.667E-09  6.070E-05
 800.00  1.856E-05  3.574E-07  1.291E-07  3.234E-10  4.208E-10  3.320E-05
1000.00  7.248E-06  1.320E-07  5.391E-08  1.150E-10  1.608E-10  2.095E-05

Multipolarity E3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.206E+07  3.723E+06  8.004E+06  1.667E+04  5.926E+03  3.640E+04
  15.00  8.452E+05  2.182E+05  4.645E+05  9.735E+02  3.378E+02  3.767E+03
  20.00  1.318E+05  2.921E+04  6.152E+04  1.299E+02  4.425E+01  8.062E+02
  30.00  9.967E+03  1.719E+03  3.537E+03  7.570E+00  2.514E+00  9.911E+01
  40.00  1.645E+03  2.326E+02  4.672E+02  1.012E+00  3.296E-01  2.351E+01
  50.00  4.139E+02  4.965E+01  9.727E+01  2.129E-01  6.831E-02  7.871E+00
  70.00  5.301E+01  4.917E+00  9.144E+00  2.037E-02  6.399E-03  1.560E+00
 100.00  6.186E+00  4.356E-01  7.479E-01  1.703E-03  5.260E-04  2.922E-01
 150.00  5.608E-01  2.922E-02  4.392E-02  1.030E-04  3.175E-05  4.675E-02
 200.00  1.051E-01  4.503E-03  5.938E-03  1.428E-05  4.508E-06  1.359E-02
 300.00  1.055E-02  3.565E-04  3.673E-04  9.171E-07  3.168E-07  2.718E-03
 400.00  2.184E-03  6.431E-05  5.321E-05  1.358E-07  5.216E-08  9.719E-04
 500.00  6.626E-04  1.786E-05  1.225E-05  3.149E-08  1.402E-08  4.637E-04
 600.00  2.614E-04  6.617E-06  3.880E-06  1.002E-08  5.038E-09  2.674E-04
 800.00  6.381E-05  1.478E-06  6.960E-07  1.695E-09  1.063E-09  1.204E-04
1000.00  2.217E-05  4.798E-07  2.005E-07  4.265E-10  3.480E-10  6.693E-05

Multipolarity E4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.355E+09  1.199E+10  1.408E+10  5.257E+07  2.041E+08  3.204E+06
  15.00  5.990E+07  3.627E+08  4.148E+08  1.357E+06  5.265E+06  2.219E+05
  20.00  6.915E+06  3.113E+07  3.475E+07  1.012E+05  3.919E+05  3.628E+04
  30.00  3.525E+05  1.015E+06  1.084E+06  2.606E+03  9.992E+03  3.143E+03
  40.00  4.472E+04  9.270E+04  9.508E+04  1.961E+02  7.398E+02  5.935E+02
  50.00  9.236E+03  1.479E+04  1.461E+04  2.662E+01  9.824E+01  1.680E+02
  70.00  8.863E+02  9.640E+02  8.886E+02  1.343E+00  4.684E+00  2.611E+01
 100.00  7.686E+01  5.608E+01  4.706E+01  5.957E-02  1.864E-01  3.798E+00
 150.00  5.026E+00  2.381E+00  1.739E+00  1.911E-03  4.828E-03  4.543E-01
 200.00  7.543E-01  2.671E-01  1.723E-01  1.818E-04  3.665E-04  1.068E-01
 300.00  5.659E-02  1.352E-02  7.021E-03  7.683E-06  1.019E-05  1.572E-02
 400.00  9.743E-03  1.765E-03  7.615E-04  9.077E-07  8.585E-07  4.516E-03
 500.00  2.608E-03  3.794E-04  1.393E-04  1.816E-07  1.345E-07  1.827E-03
 600.00  9.403E-04  1.136E-04  3.623E-05  5.090E-08  3.212E-08  9.263E-04
 800.00  2.035E-04  1.804E-05  4.598E-06  7.352E-09  3.969E-09  3.465E-04
1000.00  6.521E-05  4.510E-06  9.820E-07  1.665E-09  9.285E-10  1.706E-04

Multipolarity M1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  9.700E-01  1.879E-01  8.274E-02  8.215E-03  5.487E-03  7.622E+01
  15.00  2.861E-01  5.201E-02  2.280E-02  1.822E-03  1.244E-03  2.272E+01
  20.00  1.202E-01  2.065E-02  9.049E-03  6.067E-04  4.224E-04  9.635E+00
  30.00  3.529E-02  5.488E-03  2.412E-03  1.226E-04  8.796E-05  2.870E+00
  40.00  1.483E-02  2.117E-03  9.348E-04  3.831E-05  2.806E-05  1.221E+00
  50.00  7.586E-03  1.003E-03  4.455E-04  1.532E-05  1.144E-05  6.308E-01
  70.00  2.771E-03  3.201E-04  1.439E-04  3.714E-06  2.887E-06  2.340E-01
 100.00  9.555E-04  9.335E-05  4.266E-05  8.020E-07  6.524E-07  8.213E-02
 150.00  2.869E-04  2.243E-05  1.053E-05  1.342E-07  1.160E-07  2.521E-02
 200.00  1.226E-04  8.022E-06  3.875E-06  3.827E-08  3.446E-08  1.097E-02
 300.00  3.758E-05  1.861E-06  9.502E-07  6.137E-09  6.345E-09  3.460E-03
 400.00  1.641E-05  6.557E-07  3.555E-07  1.561E-09  1.788E-09  1.549E-03
 500.00  8.597E-06  2.869E-07  1.686E-07  5.472E-10  8.405E-10  8.272E-04
 600.00  5.172E-06  1.479E-07  9.324E-08  2.919E-10  4.464E-10  5.027E-04
 800.00  2.344E-06  5.126E-08  3.845E-08  7.488E-11  1.523E-10  2.295E-04
1000.00  1.265E-06  2.212E-08  1.963E-08  3.624E-11  6.993E-11  1.229E-04

Multipolarity M2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.355E+05  3.250E+03  6.750E+01  2.400E+00  7.109E-01  5.057E+04
  15.00  1.790E+04  4.272E+02  8.907E+00  3.062E-01  9.467E-02  7.040E+03
  20.00  4.259E+03  1.012E+02  2.120E+00  7.019E-02  2.250E-02  1.762E+03
  30.00  5.610E+02  1.323E+01  2.807E-01  8.593E-03  2.925E-03  2.558E+02
  40.00  1.335E+02  3.132E+00  6.753E-02  1.914E-03  6.830E-04  6.676E+01
  50.00  4.391E+01  1.026E+00  2.251E-02  5.927E-04  2.203E-04  2.398E+01
  70.00  8.230E+00  1.913E-01  4.356E-03  1.000E-04  3.984E-05  5.296E+00
 100.00  1.395E+00  3.231E-02  7.809E-04  1.496E-05  6.467E-06  1.123E+00
 150.00  1.863E-01  4.306E-03  1.153E-04  1.710E-06  8.225E-07  2.074E-01
 200.00  4.475E-02  1.034E-03  3.063E-05  3.672E-07  1.927E-07  6.602E-02
 300.00  6.087E-03  1.406E-04  5.041E-06  4.257E-08  2.626E-08  1.441E-02
 400.00  1.498E-03  3.453E-05  1.475E-06  9.296E-09  6.343E-09  5.243E-03
 500.00  5.040E-04  1.159E-05  5.839E-07  2.867E-09  2.378E-09  2.462E-03
 600.00  2.115E-04  4.838E-06  2.828E-07  1.203E-09  1.038E-09  1.376E-03
 800.00  5.452E-05  1.223E-06  9.473E-08  2.722E-10  2.892E-10  5.728E-04
1000.00  1.914E-05  4.152E-07  4.153E-08  9.185E-11  1.235E-10  2.952E-04

Multipolarity M3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  4.152E+08  3.981E+06  1.410E+07  5.053E+04  8.938E+02  1.088E+07
  15.00  2.560E+07  2.676E+05  8.278E+05  2.949E+03  5.370E+01  7.870E+05
  20.00  3.593E+06  4.036E+04  1.107E+05  3.922E+02  7.338E+00  1.271E+05
  30.00  2.304E+05  2.902E+03  6.472E+03  2.269E+01  4.467E-01  1.036E+04
  40.00  3.360E+04  4.625E+02  8.661E+02  3.009E+00  6.215E-02  1.847E+03
  50.00  7.676E+03  1.133E+02  1.822E+02  6.281E-01  1.359E-02  5.020E+02
  70.00  8.544E+02  1.400E+01  1.739E+01  5.923E-02  1.403E-03  7.473E+01
 100.00  8.712E+01  1.584E+00  1.441E+00  4.851E-03  1.308E-04  1.078E+01
 150.00  6.949E+00  1.399E-01  8.528E-02  2.837E-04  9.392E-06  1.337E+00
 200.00  1.211E+00  2.583E-02  1.150E-02  3.803E-05  1.533E-06  3.291E-01
 300.00  1.117E-01  2.530E-03  6.948E-04  2.286E-06  1.327E-07  5.191E-02
 400.00  2.180E-02  5.078E-04  9.670E-05  3.175E-07  2.525E-08  1.547E-02
 500.00  6.272E-03  1.480E-04  2.108E-05  6.892E-08  7.534E-09  6.343E-03
 600.00  2.345E-03  5.559E-05  6.261E-06  2.033E-08  2.933E-09  3.214E-03
 800.00  5.121E-04  1.209E-05  9.672E-07  3.011E-09  6.933E-10  1.170E-03
1000.00  1.587E-04  3.707E-06  2.406E-07  7.163E-10  2.442E-10  5.514E-04

Multipolarity M4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.096E+11  1.221E+09  1.018E+11  1.733E+08  2.395E+08  1.160E+09
  15.00  6.725E+09  5.052E+07  2.785E+09  5.042E+06  6.248E+06  5.123E+07
  20.00  6.099E+08  5.516E+06  2.195E+08  4.183E+05  4.701E+05  5.952E+06
  30.00  2.200E+07  2.576E+05  6.228E+06  1.289E+04  1.222E+04  3.124E+05
  40.00  2.196E+06  3.065E+04  5.097E+05  1.123E+03  9.191E+02  4.140E+04
  50.00  3.801E+05  6.027E+03  7.430E+04  1.719E+02  1.237E+02  9.005E+03
  70.00  2.859E+04  5.400E+02  4.193E+03  1.043E+01  6.025E+00  9.689E+02
 100.00  1.989E+03  4.401E+01  2.078E+02  5.538E-01  2.448E-01  1.005E+02
 150.00  1.070E+02  2.724E+00  7.271E+00  2.067E-02  6.442E-03  8.741E+00
 200.00  1.447E+01  3.956E-01  7.040E-01  2.071E-03  4.898E-04  1.697E+00
 300.00  9.706E-01  2.822E-02  2.826E-02  8.571E-05  1.329E-05  1.961E-01
 400.00  1.557E-01  4.605E-03  3.050E-03  9.344E-06  1.065E-06  4.773E-02
 500.00  3.920E-02  1.158E-03  5.538E-04  1.700E-06  1.558E-07  1.694E-02
 600.00  1.330E-02  3.895E-04  1.421E-04  4.354E-07  3.432E-08  7.705E-03
 800.00  2.534E-03  7.252E-05  1.722E-05  5.172E-08  3.659E-09  2.418E-03
1000.00  7.137E-04  1.995E-05  3.417E-06  1.010E-08  7.873E-10  1.037E-03

Multipolarity E1
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  2.039E-02  4.324E-02  1.970E-02  2.232E-02  1.685E-03  1.937E+01
  15.00  1.113E-02  1.831E-02  6.208E-03  6.728E-03  9.126E-04  6.703E+00
  20.00  6.744E-03  9.493E-03  2.578E-03  2.710E-03  5.690E-04  3.169E+00
  30.00  3.064E-03  3.524E-03  6.904E-04  6.948E-04  2.799E-04  2.505E+00
  40.00  1.673E-03  1.679E-03  2.586E-04  2.526E-04  1.650E-04  1.926E+00
  50.00  1.023E-03  9.263E-04  1.182E-04  1.125E-04  1.084E-04  1.109E+00
  70.00  4.724E-04  3.668E-04  3.506E-05  3.227E-05  5.659E-05  4.763E-01
 100.00  2.012E-04  1.329E-04  9.338E-06  8.312E-06  2.799E-05  1.962E-01
 150.00  7.445E-05  4.088E-05  2.028E-06  1.756E-06  1.256E-05  7.270E-02
 200.00  3.659E-05  1.759E-05  6.788E-07  5.821E-07  7.163E-06  1.299E-01
 300.00  1.369E-05  5.435E-06  1.465E-07  1.264E-07  3.372E-06  5.738E-02
 400.00  6.968E-06  2.412E-06  4.999E-08  4.406E-08  2.045E-06  3.332E-02
 500.00  4.143E-06  1.290E-06  2.167E-08  1.963E-08  1.398E-06  2.252E-02
 600.00  2.766E-06  7.906E-07  1.115E-08  1.057E-08  1.046E-06  1.642E-02
 800.00  1.478E-06  3.719E-07  3.887E-09  4.007E-09  6.658E-07  1.026E-02
1000.00  9.044E-07  2.076E-07  1.736E-09  2.053E-09  4.724E-07  7.223E-03

Multipolarity E2
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  7.181E+03  5.659E+03  5.666E+01  1.763E+01  2.643E+01  1.141E+06
  15.00  9.845E+02  7.439E+02  7.456E+00  2.257E+00  4.342E+00  1.538E+05
  20.00  2.427E+02  1.763E+02  1.775E+00  5.292E-01  1.236E+00  3.734E+04
  30.00  3.418E+01  2.310E+01  2.354E-01  6.902E-02  2.159E-01  1.028E+04
  40.00  8.670E+00  5.484E+00  5.641E-02  1.633E-02  6.388E-02  4.273E+03
  50.00  3.030E+00  1.802E+00  1.869E-02  5.350E-03  2.517E-02  1.464E+03
  70.00  6.359E-01  3.382E-01  3.549E-03  9.935E-04  6.340E-03  2.952E+02
 100.00  1.258E-01  5.774E-02  6.135E-04  1.667E-04  1.546E-03  5.626E+01
 150.00  2.109E-02  7.849E-03  8.470E-05  2.219E-05  3.448E-04  9.059E+00
 200.00  6.190E-03  1.927E-03  2.101E-05  5.391E-06  1.297E-04  2.712E+00
 300.00  1.185E-03  2.752E-04  3.043E-06  7.755E-07  3.816E-05  5.985E-01
 400.00  3.890E-04  7.151E-05  7.951E-07  2.077E-07  1.786E-05  2.433E-01
 500.00  1.680E-04  2.550E-05  2.823E-07  7.667E-08  1.033E-05  1.327E-01
 600.00  8.763E-05  1.131E-05  1.237E-07  3.548E-08  6.862E-06  8.560E-02
 800.00  3.270E-05  3.273E-06  3.415E-08  1.088E-08  3.705E-06  4.630E-02
1000.00  1.551E-05  1.283E-06  1.264E-08  4.638E-09  2.350E-06  2.984E-02

Multipolarity E3
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  3.962E+06  2.149E+06  3.574E+05  6.840E+05  4.151E+03  6.157E+08
  15.00  2.875E+05  1.503E+05  2.093E+04  3.964E+04  4.276E+02  4.271E+07
  20.00  4.645E+04  2.342E+04  2.801E+03  5.249E+03  9.134E+01  6.659E+06
  30.00  3.764E+03  1.768E+03  1.651E+02  3.025E+02  1.123E+01  7.769E+05
  40.00  6.644E+02  2.917E+02  2.232E+01  3.991E+01  2.658E+00  2.033E+05
  50.00  1.781E+02  7.333E+01  4.765E+00  8.307E+00  8.891E-01  5.675E+04
  70.00  2.566E+01  9.385E+00  4.718E-01  7.803E-01  1.759E-01  8.501E+03
 100.00  3.508E+00  1.095E+00  4.180E-02  6.383E-02  3.292E-02  1.193E+03
 150.00  3.986E-01  9.923E-02  2.809E-03  3.757E-03  5.282E-03  1.376E+02
 200.00  9.051E-02  1.859E-02  4.331E-04  5.085E-04  1.535E-03  3.163E+01
 300.00  1.242E-02  1.864E-03  3.429E-05  3.148E-05  3.078E-04  4.631E+00
 400.00  3.294E-03  3.860E-04  6.197E-06  4.571E-06  1.102E-04  1.391E+00
 500.00  1.223E-03  1.172E-04  1.722E-06  1.052E-06  5.253E-05  6.041E-01
 600.00  5.694E-04  4.612E-05  6.358E-07  3.322E-07  3.024E-05  3.315E-01
 800.00  1.801E-04  1.126E-05  1.412E-07  5.885E-08  1.344E-05  1.451E-01
1000.00  7.581E-05  3.926E-06  4.605E-08  1.715E-08  7.507E-06  8.238E-02

Multipolarity E4
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  6.302E+08  2.474E+08  1.157E+09  1.208E+09  3.696E+05  4.172E+11
  15.00  2.808E+07  1.084E+07  3.496E+07  3.552E+07  2.540E+04  1.343E+10
  20.00  3.290E+06  1.245E+06  2.999E+06  2.974E+06  4.137E+03  1.234E+09
  30.00  1.746E+05  6.310E+04  9.785E+04  9.290E+04  3.576E+02  4.995E+07
  40.00  2.326E+04  7.977E+03  8.925E+03  8.139E+03  6.732E+01  6.258E+06
  50.00  5.055E+03  1.644E+03  1.424E+03  1.250E+03  1.903E+01  1.351E+06
  70.00  5.378E+02  1.574E+02  9.270E+01  7.594E+01  2.948E+00  1.473E+05
 100.00  5.406E+01  1.363E+01  5.391E+00  4.021E+00  4.282E-01  1.549E+04
 150.00  4.405E+00  8.902E-01  2.292E-01  1.489E-01  5.136E-02  1.321E+03
 200.00  7.987E-01  1.335E-01  2.572E-02  1.477E-02  1.208E-02  2.467E+02
 300.00  8.132E-02  1.000E-02  1.302E-03  6.021E-04  1.781E-03  2.659E+01
 400.00  1.769E-02  1.723E-03  1.702E-04  6.542E-05  5.122E-04  6.335E+00
 500.00  5.694E-03  4.615E-04  3.659E-05  1.197E-05  2.070E-04  2.282E+00
 600.00  2.376E-03  1.660E-04  1.092E-05  3.103E-06  1.048E-04  1.082E+00
 800.00  6.437E-04  3.591E-05  1.725E-06  3.900E-07  3.870E-05  3.835E-01
1000.00  2.445E-04  1.155E-05  4.331E-07  8.377E-08  1.914E-05  1.900E-01

Multipolarity M1
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  1.157E+01  1.710E-01  1.792E-02  7.019E-03  8.588E+00  6.371E+03
  15.00  3.475E+00  5.044E-02  4.961E-03  1.933E-03  2.555E+00  1.900E+03
  20.00  1.485E+00  2.120E-02  1.971E-03  7.674E-04  1.084E+00  8.073E+02
  30.00  4.485E-01  6.223E-03  5.251E-04  2.051E-04  3.234E-01  2.436E+02
  40.00  1.934E-01  2.615E-03  2.025E-04  7.953E-05  1.375E-01  3.934E+02
  50.00  1.012E-01  1.338E-03  9.593E-05  3.789E-05  7.100E-02  2.039E+02
  70.00  3.838E-02  4.889E-04  3.063E-05  1.224E-05  2.631E-02  7.568E+01
 100.00  1.386E-02  1.687E-04  8.939E-06  3.627E-06  9.233E-03  2.675E+01
 150.00  4.410E-03  5.065E-05  2.154E-06  8.997E-07  2.843E-03  8.268E+00
 200.00  1.971E-03  2.166E-05  7.713E-07  3.309E-07  1.238E-03  1.448E+01
 300.00  6.429E-04  6.629E-06  1.791E-07  8.158E-08  3.914E-04  4.590E+00
 400.00  2.935E-04  2.897E-06  6.308E-08  3.072E-08  1.754E-04  2.053E+00
 500.00  1.587E-04  1.519E-06  2.771E-08  1.445E-08  9.366E-05  1.115E+00
 600.00  9.739E-05  9.115E-07  1.422E-08  8.066E-09  5.681E-05  6.750E-01
 800.00  4.488E-05  4.131E-07  4.886E-09  3.221E-09  2.561E-05  3.093E-01
1000.00  2.400E-05  2.239E-07  2.127E-09  1.708E-09  1.378E-05  1.688E-01

Multipolarity M2
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  1.843E+03  2.395E+04  3.122E+02  5.762E+00  5.703E+03  5.756E+06
  15.00  2.935E+02  3.164E+03  4.100E+01  7.592E-01  7.925E+02  7.896E+05
  20.00  8.244E+01  7.528E+02  9.711E+00  1.807E-01  1.983E+02  1.951E+05
  30.00  1.445E+01  9.915E+01  1.271E+00  2.397E-02  2.884E+01  4.854E+04
  40.00  4.379E+00  2.359E+01  3.008E-01  5.760E-03  7.523E+00  2.257E+04
  50.00  1.777E+00  7.763E+00  9.856E-02  1.919E-03  2.701E+00  8.034E+03
  70.00  4.736E-01  1.455E+00  1.836E-02  3.711E-04  5.960E-01  1.743E+03
 100.00  1.222E-01  2.467E-01  3.102E-03  6.653E-05  1.263E-01  3.650E+02
 150.00  2.782E-02  3.294E-02  4.141E-04  9.846E-06  2.340E-02  6.678E+01
 200.00  1.010E-02  7.915E-03  9.949E-05  2.619E-06  7.455E-03  4.513E+01
 300.00  2.572E-03  1.075E-03  1.353E-05  4.317E-07  1.631E-03  1.165E+01
 400.00  1.017E-03  2.647E-04  3.327E-06  1.269E-07  5.941E-04  4.681E+00
 500.00  5.016E-04  8.915E-05  1.117E-06  4.999E-08  2.788E-04  2.387E+00
 600.00  2.888E-04  3.732E-05  4.649E-07  2.430E-08  1.555E-04  1.395E+00
 800.00  1.231E-04  9.619E-06  1.168E-07  7.998E-09  6.394E-05  6.226E-01
1000.00  6.349E-05  3.389E-06  3.986E-08  3.570E-09  3.311E-05  3.414E-01

Multipolarity M3
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  1.817E+05  7.362E+07  3.844E+05  1.206E+06  1.231E+06  7.398E+09
  15.00  1.787E+04  4.540E+06  2.580E+04  7.069E+04  8.885E+04  4.651E+08
  20.00  3.656E+03  6.371E+05  3.890E+03  9.454E+03  1.434E+04  6.649E+07
  30.00  4.230E+02  4.083E+04  2.798E+02  5.537E+02  1.170E+03  1.132E+07
  40.00  9.731E+01  5.955E+03  4.454E+01  7.402E+01  2.085E+02  1.807E+06
  50.00  3.217E+01  1.360E+03  1.091E+01  1.557E+01  5.664E+01  4.346E+05
  70.00  6.383E+00  1.514E+02  1.346E+00  1.485E+00  8.420E+00  5.336E+04
 100.00  1.223E+00  1.544E+01  1.523E-01  1.230E-01  1.213E+00  6.351E+03
 150.00  2.020E-01  1.231E+00  1.347E-02  7.298E-03  1.510E-01  6.503E+02
 200.00  5.911E-02  2.144E-01  2.487E-03  9.851E-04  3.718E-02  1.643E+02
 300.00  1.133E-02  1.975E-02  2.437E-04  5.957E-05  5.879E-03  3.007E+01
 400.00  3.728E-03  3.857E-03  4.897E-05  8.305E-06  1.754E-03  1.023E+01
 500.00  1.614E-03  1.110E-03  1.428E-05  1.812E-06  7.186E-04  4.690E+00
 600.00  8.438E-04  4.140E-04  5.345E-06  5.360E-07  3.633E-04  2.566E+00
 800.00  3.150E-04  9.041E-05  1.156E-06  8.206E-08  1.306E-04  1.052E+00
1000.00  1.484E-04  2.812E-05  3.559E-07  2.053E-08  6.185E-05  5.464E-01

Multipolarity M4
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  1.288E+07  3.759E+10  1.197E+08  8.721E+09  1.323E+08  4.380E+12
  15.00  8.790E+05  1.204E+09  4.926E+06  2.383E+08  5.816E+06  1.367E+11
  20.00  1.393E+05  1.091E+08  5.362E+05  1.877E+07  6.746E+05  1.216E+10
  30.00  1.131E+04  3.926E+06  2.498E+04  5.338E+05  3.542E+04  7.582E+08
  40.00  2.036E+03  3.915E+05  2.965E+03  4.364E+04  4.686E+03  8.138E+07
  50.00  5.584E+02  6.771E+04  5.823E+02  6.358E+03  1.018E+03  1.496E+07
  70.00  8.404E+01  5.085E+03  5.207E+01  3.585E+02  1.093E+02  1.242E+06
 100.00  1.211E+01  3.536E+02  4.240E+00  1.776E+01  1.133E+01  9.845E+04
 150.00  1.463E+00  1.900E+01  2.625E-01  6.229E-01  9.879E-01  6.427E+03
 200.00  3.460E-01  2.567E+00  3.814E-02  6.037E-02  1.918E-01  1.053E+03
 300.00  4.996E-02  1.719E-01  2.720E-03  2.425E-03  2.221E-02  1.109E+02
 400.00  1.364E-02  2.758E-02  4.443E-04  2.622E-04  5.411E-03  2.818E+01
 500.00  5.157E-03  6.947E-03  1.118E-04  4.762E-05  1.920E-03  1.081E+01
 600.00  2.431E-03  2.350E-03  3.748E-05  1.218E-05  8.713E-04  5.273E+00
 800.00  7.825E-04  4.476E-04  6.936E-06  1.462E-06  2.700E-04  1.872E+00
1000.00  3.345E-04  1.265E-04  1.916E-06  2.916E-07  1.163E-04  8.941E-01



==> 109.txt <==
              ZZZZZZ           1  000   9999
                  Z           11 0   0 9    9
                 Z     ===   1 1 0   0 9   99
                Z      ===  1  1 0   0  999 9
               Z               1 0   0      9
              ZZZZZZ           1  000   9999

Evaluating total, the following occupation numbers were assumed

 K   2,   L1   2,   L2   2,   L3   4,   M1   2,   M2   2,   
M3   4,   M4   4,   M5   6,   N1   2,   N2   2,   N3   4,   
N4   4,   N5   6,   N6   6,   N7   8,   O1   2,   O2   2,   
O3   4,   O4   4,   O5   6,   O6   6,   O7   8,   P1   2,   
P2   2,   P3   4,   P4   4,   P5   3,   Q1   2,   

Multipolarity E1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     4.935E-01  8.317E-01
  15.00     ***        ***        ***        ***     3.146E-01  5.956E-01
  20.00     ***        ***        ***        ***     2.139E-01  3.963E-01
  30.00     ***        ***        ***     1.408E+00  1.146E-01  1.927E-01
  40.00     ***     2.279E-01  5.633E-01  6.200E-01  7.010E-02  1.068E-01
  50.00     ***     1.662E-01  3.326E-01  3.221E-01  4.714E-02  6.577E-02
  70.00     ***     9.588E-02  1.434E-01  1.170E-01  2.530E-02  3.046E-02
 100.00     ***     5.090E-02  5.750E-02  3.954E-02  1.275E-02  1.295E-02
 150.00     ***     2.378E-02  2.004E-02  1.141E-02  5.787E-03  4.780E-03
 200.00  9.371E-02  1.380E-02  9.512E-03  4.734E-03  3.319E-03  2.343E-03
 300.00  4.311E-02  6.545E-03  3.407E-03  1.401E-03  1.569E-03  8.729E-04
 400.00  2.545E-02  4.017E-03  1.708E-03  6.109E-04  9.577E-04  4.444E-04
 500.00  1.750E-02  2.761E-03  1.003E-03  3.214E-04  6.567E-04  2.635E-04
 600.00  1.288E-02  2.076E-03  6.637E-04  1.954E-04  4.966E-04  1.768E-04
 800.00  8.173E-03  1.346E-03  3.531E-04  9.077E-05  3.216E-04  9.487E-05
1000.00  5.838E-03  9.487E-04  2.148E-04  5.026E-05  2.265E-04  5.799E-05

Multipolarity E2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     9.171E+03  4.542E+05
  15.00     ***        ***        ***        ***     1.641E+03  6.228E+04
  20.00     ***        ***        ***        ***     4.914E+02  1.538E+04
  30.00     ***        ***        ***     5.548E+03  9.096E+01  2.178E+03
  40.00     ***     6.922E+01  1.888E+03  1.315E+03  2.758E+01  5.505E+02
  50.00     ***     2.926E+01  6.631E+02  4.301E+02  1.106E+01  1.925E+02
  70.00     ***     7.808E+00  1.388E+02  7.979E+01  2.845E+00  4.048E+01
 100.00     ***     2.007E+00  2.769E+01  1.356E+01  7.050E-01  8.026E+00
 150.00     ***     4.772E-01  4.678E+00  1.835E+00  1.594E-01  1.349E+00
 200.00  9.854E-02  1.906E-01  1.380E+00  4.492E-01  6.053E-02  3.965E-01
 300.00  9.929E-02  6.095E-02  2.650E-01  6.382E-02  1.800E-02  7.603E-02
 400.00  7.332E-02  3.032E-02  8.802E-02  1.666E-02  8.484E-03  2.507E-02
 500.00  5.555E-02  1.820E-02  3.822E-02  5.933E-03  4.919E-03  1.084E-02
 600.00  4.289E-02  1.241E-02  2.001E-02  2.642E-03  3.299E-03  5.692E-03
 800.00  2.821E-02  7.026E-03  7.531E-03  7.637E-04  1.814E-03  2.131E-03
1000.00  2.023E-02  4.516E-03  3.579E-03  2.984E-04  1.145E-03  1.008E-03

Multipolarity E3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     3.632E+05  1.790E+08
  15.00     ***        ***        ***        ***     6.683E+04  1.377E+07
  20.00     ***        ***        ***        ***     1.915E+04  2.321E+06
  30.00     ***        ***        ***     2.771E+05  3.166E+03  1.996E+05
  40.00     ***     6.133E+02  7.142E+04  5.060E+04  8.611E+02  3.632E+04
  50.00     ***     3.865E+02  2.235E+04  1.350E+04  3.126E+02  9.969E+03
  70.00     ***     1.217E+02  3.779E+03  1.841E+03  6.763E+01  1.482E+03
 100.00     ***     2.972E+01  5.860E+02  2.263E+02  1.348E+01  2.081E+02
 150.00     ***     5.735E+00  7.334E+01  2.129E+01  2.265E+00  2.423E+01
 200.00  7.660E-02  1.846E+00  1.752E+01  4.057E+00  6.755E-01  5.575E+00
 300.00  1.995E-01  4.186E-01  2.521E+00  4.118E-01  1.393E-01  7.759E-01
 400.00  1.677E-01  1.634E-01  6.905E-01  8.623E-02  5.078E-02  2.078E-01
 500.00  1.299E-01  8.243E-02  2.606E-01  2.626E-02  2.444E-02  7.732E-02
 600.00  9.981E-02  4.943E-02  1.225E-01  1.040E-02  1.426E-02  3.624E-02
 800.00  6.388E-02  2.348E-02  3.944E-02  2.554E-03  6.466E-03  1.152E-02
1000.00  4.462E-02  1.348E-02  1.682E-02  8.945E-04  3.602E-03  4.863E-03

Multipolarity E4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     1.426E+06  9.954E+09
  15.00     ***        ***        ***        ***     1.088E+06  6.836E+08
  20.00     ***        ***        ***        ***     3.665E+05  9.967E+07
  30.00     ***        ***        ***     3.138E+06  6.094E+04  6.683E+06
  40.00     ***     1.522E+03  5.655E+05  7.097E+05  1.542E+04  9.994E+05
  50.00     ***     2.350E+03  2.394E+05  1.911E+05  5.157E+03  2.340E+05
  70.00     ***     1.029E+03  4.427E+04  2.353E+04  9.550E+02  2.717E+04
 100.00     ***     2.568E+02  6.279E+03  2.400E+03  1.565E+02  2.922E+03
 150.00     ***     4.318E+01  6.483E+02  1.743E+02  2.043E+01  2.515E+02
 200.00  4.367E-02  1.197E+01  1.312E+02  2.730E+01  5.010E+00  4.687E+01
 300.00  3.434E-01  2.095E+00  1.478E+01  2.114E+00  7.717E-01  4.908E+00
 400.00  3.282E-01  6.728E-01  3.414E+00  3.714E-01  2.280E-01  1.088E+00
 500.00  2.582E-01  2.928E-01  1.136E+00  1.002E-01  9.363E-02  3.530E-01
 600.00  1.958E-01  1.565E-01  4.842E-01  3.638E-02  4.829E-02  1.489E-01
 800.00  1.204E-01  6.300E-02  1.351E-01  7.929E-03  1.834E-02  4.066E-02
1000.00  8.106E-02  3.236E-02  5.214E-02  2.558E-03  9.058E-03  1.546E-02

Multipolarity M1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     4.313E+03  7.721E+02
  15.00     ***        ***        ***        ***     1.286E+03  2.318E+02
  20.00     ***        ***        ***        ***     5.463E+02  9.912E+01
  30.00     ***        ***        ***     1.638E+00  1.636E+02  3.008E+01
  40.00     ***     2.776E+02  4.585E+01  6.844E-01  6.933E+01  1.290E+01
  50.00     ***     1.443E+02  2.406E+01  3.475E-01  3.582E+01  6.748E+00
  70.00     ***     5.330E+01  9.069E+00  1.248E-01  1.330E+01  2.559E+00
 100.00     ***     1.878E+01  3.285E+00  4.264E-02  4.666E+00  9.237E-01
 150.00     ***     5.770E+00  1.049E+00  1.265E-02  1.433E+00  2.942E-01
 200.00  1.190E+01  2.513E+00  4.699E-01  5.356E-03  6.229E-01  1.315E-01
 300.00  3.776E+00  7.882E-01  1.532E-01  1.615E-03  1.959E-01  4.296E-02
 400.00  1.680E+00  3.543E-01  7.051E-02  7.037E-04  8.767E-02  1.967E-02
 500.00  9.150E-01  1.890E-01  3.816E-02  3.668E-04  4.665E-02  1.062E-02
 600.00  5.519E-01  1.147E-01  2.338E-02  2.200E-04  2.846E-02  6.533E-03
 800.00  2.525E-01  5.244E-02  1.077E-02  9.909E-05  1.298E-02  3.003E-03
1000.00  1.387E-01  2.800E-02  5.752E-03  5.323E-05  6.913E-03  1.600E-03

Multipolarity M2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     2.619E+06  8.765E+04
  15.00     ***        ***        ***        ***     3.657E+05  1.468E+04
  20.00     ***        ***        ***        ***     9.190E+04  4.278E+03
  30.00     ***        ***        ***     2.293E+04  1.346E+04  7.913E+02
  40.00     ***     1.113E+04  5.035E+02  5.481E+03  3.513E+03  2.464E+02
  50.00     ***     4.093E+03  2.351E+02  1.804E+03  1.266E+03  1.022E+02
  70.00     ***     9.259E+02  7.298E+01  3.366E+02  2.811E+02  2.805E+01
 100.00     ***     2.034E+02  2.130E+01  5.720E+01  5.992E+01  7.423E+00
 150.00     ***     3.903E+01  5.338E+00  7.643E+00  1.115E+01  1.729E+00
 200.00  2.527E+01  1.276E+01  2.034E+00  1.835E+00  3.564E+00  6.349E-01
 300.00  7.454E+00  2.867E+00  5.409E-01  2.482E-01  7.817E-01  1.635E-01
 400.00  3.166E+00  1.073E+00  2.205E-01  6.129E-02  2.863E-01  6.518E-02
 500.00  1.683E+00  5.120E-01  1.103E-01  2.060E-02  1.347E-01  3.220E-02
 600.00  1.005E+00  2.895E-01  6.414E-02  8.653E-03  7.591E-02  1.868E-02
 800.00  4.633E-01  1.229E-01  2.785E-02  2.232E-03  3.175E-02  8.018E-03
1000.00  2.611E-01  6.384E-02  1.450E-02  7.852E-04  1.632E-02  4.142E-03

Multipolarity M3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     3.921E+08  3.035E+06
  15.00     ***        ***        ***        ***     3.001E+07  4.524E+05
  20.00     ***        ***        ***        ***     5.060E+06  1.144E+05
  30.00     ***        ***        ***     7.618E+06  4.387E+05  1.660E+04
  40.00     ***     1.227E+05  2.488E+03  1.130E+06  8.098E+04  4.275E+03
  50.00     ***     4.061E+04  1.594E+03  2.610E+05  2.262E+04  1.520E+03
  70.00     ***     7.545E+03  5.466E+02  2.944E+04  3.499E+03  3.287E+02
 100.00     ***     1.310E+03  1.477E+02  3.070E+03  5.224E+02  6.731E+01
 150.00     ***     1.907E+02  3.085E+01  2.508E+02  6.703E+01  1.173E+01
 200.00  2.000E+01  5.128E+01  1.009E+01  4.439E+01  1.682E+01  3.528E+00
 300.00  1.012E+01  8.897E+00  2.140E+00  4.162E+00  2.712E+00  6.952E-01
 400.00  4.679E+00  2.814E+00  7.455E-01  8.279E-01  8.191E-01  2.326E-01
 500.00  2.518E+00  1.194E+00  3.327E-01  2.406E-01  3.374E-01  1.014E-01
 600.00  1.496E+00  6.194E-01  1.771E-01  9.077E-02  1.725E-01  5.349E-02
 800.00  6.756E-01  2.337E-01  6.783E-02  2.003E-02  6.322E-02  2.009E-02
1000.00  3.743E-01  1.127E-01  3.248E-02  6.250E-03  2.989E-02  9.488E-03

Multipolarity M4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     1.396E+10  1.852E+07
  15.00     ***        ***        ***        ***     9.704E+08  7.764E+06
  20.00     ***        ***        ***        ***     1.408E+08  2.182E+06
  30.00     ***        ***        ***     3.593E+08  9.351E+06  2.948E+05
  40.00     ***     4.852E+05  6.184E+03  4.208E+07  1.396E+06  6.699E+04
  50.00     ***     2.286E+05  8.275E+03  8.075E+06  3.281E+05  2.112E+04
  70.00     ***     4.744E+04  3.696E+03  6.893E+05  3.884E+04  3.720E+03
 100.00     ***     7.607E+03  9.811E+02  5.383E+04  4.354E+03  6.017E+02
 150.00     ***     9.138E+02  1.763E+02  3.207E+03  4.049E+02  7.944E+01
 200.00  1.031E+01  2.094E+02  4.978E+01  4.593E+02  8.149E+01  1.962E+01
 300.00  1.333E+01  2.860E+01  8.428E+00  3.273E+01  9.796E+00  2.956E+00
 400.00  6.977E+00  7.678E+00  2.504E+00  5.468E+00  2.443E+00  8.274E-01
 500.00  3.832E+00  2.891E+00  9.928E-01  1.407E+00  8.779E-01  3.167E-01
 600.00  2.262E+00  1.368E+00  4.824E-01  4.847E-01  4.050E-01  1.513E-01
 800.00  9.917E-01  4.532E-01  1.617E-01  9.426E-02  1.285E-01  4.929E-02
1000.00  5.342E-01  2.003E-01  7.058E-02  2.701E-02  5.521E-02  2.112E-02

Multipolarity E1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.154E+00  4.309E+00  5.503E+00  1.978E-01  3.151E-01  8.925E-01
  15.00  1.392E+00  1.184E+00  1.449E+00  1.123E-01  1.846E-01  3.836E-01
  20.00  7.301E-01  4.525E-01  5.384E-01  7.156E-02  1.152E-01  2.000E-01
  30.00  2.721E-01  1.104E-01  1.260E-01  3.602E-02  5.380E-02  7.474E-02
  40.00  1.283E-01  3.902E-02  4.321E-02  2.144E-02  2.963E-02  3.558E-02
  50.00  7.031E-02  1.720E-02  1.860E-02  1.418E-02  1.824E-02  1.964E-02
  70.00  2.755E-02  4.887E-03  5.108E-03  7.481E-03  8.488E-03  7.779E-03
 100.00  9.870E-03  1.256E-03  1.272E-03  3.727E-03  3.637E-03  2.818E-03
 150.00  3.004E-03  2.637E-04  2.597E-04  1.679E-03  1.354E-03  8.678E-04
 200.00  1.285E-03  8.694E-05  8.442E-05  9.605E-04  6.679E-04  3.734E-04
 300.00  3.940E-04  1.844E-05  1.800E-05  4.539E-04  2.511E-04  1.156E-04
 400.00  1.741E-04  6.224E-06  6.202E-06  2.764E-04  1.282E-04  5.127E-05
 500.00  9.257E-05  2.683E-06  2.768E-06  1.896E-04  7.630E-05  2.735E-05
 600.00  5.686E-05  1.381E-06  1.473E-06  1.433E-04  5.121E-05  1.679E-05
 800.00  2.665E-05  4.820E-07  5.712E-07  9.283E-05  2.758E-05  7.909E-06
1000.00  1.482E-05  2.125E-07  2.817E-07  6.538E-05  1.688E-05  4.392E-06

Multipolarity E2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  4.175E+05  7.595E+03  2.964E+03  3.559E+03  1.354E+05  1.251E+05
  15.00  5.483E+04  9.978E+02  3.772E+02  5.953E+02  1.858E+04  1.644E+04
  20.00  1.299E+04  2.370E+02  8.775E+01  1.713E+02  4.582E+03  3.895E+03
  30.00  1.705E+03  3.135E+01  1.126E+01  3.037E+01  6.473E+02  5.111E+02
  40.00  4.025E+02  7.444E+00  2.610E+00  9.042E+00  1.638E+02  1.210E+02
  50.00  1.321E+02  2.455E+00  8.429E-01  3.584E+00  5.727E+01  3.974E+01
  70.00  2.475E+01  4.628E-01  1.532E-01  9.110E-01  1.203E+01  7.450E+00
 100.00  4.217E+00  7.932E-02  2.514E-02  2.234E-01  2.381E+00  1.270E+00
 150.00  5.723E-01  1.084E-02  3.266E-03  4.985E-02  3.995E-01  1.724E-01
 200.00  1.403E-01  2.672E-03  7.818E-04  1.873E-02  1.173E-01  4.228E-02
 300.00  2.001E-02  3.837E-04  1.107E-04  5.480E-03  2.249E-02  6.037E-03
 400.00  5.200E-03  9.975E-05  2.934E-05  2.549E-03  7.397E-03  1.567E-03
 500.00  1.847E-03  3.527E-05  1.081E-05  1.468E-03  3.198E-03  5.570E-04
 600.00  8.227E-04  1.551E-05  4.980E-06  9.781E-04  1.677E-03  2.476E-04
 800.00  2.371E-04  4.294E-06  1.550E-06  5.341E-04  6.276E-04  7.130E-05
1000.00  9.216E-05  1.581E-06  6.483E-07  3.357E-04  2.967E-04  2.768E-05

Multipolarity E3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.299E+08  4.506E+07  9.707E+07  4.346E+05  6.910E+07  4.484E+07
  15.00  9.398E+06  2.640E+06  5.638E+06  4.842E+04  5.069E+06  3.156E+06
  20.00  1.499E+06  3.533E+05  7.471E+05  1.086E+04  8.255E+05  4.937E+05
  30.00  1.170E+05  2.084E+04  4.310E+04  1.414E+03  6.782E+04  3.756E+04
  40.00  1.957E+04  2.804E+03  5.663E+03  3.448E+02  1.203E+04  6.206E+03
  50.00  4.979E+03  5.978E+02  1.178E+03  1.177E+02  3.242E+03  1.564E+03
  70.00  6.470E+02  5.908E+01  1.106E+02  2.386E+01  4.707E+02  2.009E+02
 100.00  7.637E+01  5.220E+00  9.029E+00  4.549E+00  6.479E+01  2.350E+01
 150.00  6.990E+00  3.492E-01  5.294E-01  7.389E-01  7.418E+00  2.135E+00
 200.00  1.315E+00  5.370E-02  7.150E-02  2.164E-01  1.692E+00  4.005E-01
 300.00  1.324E-01  4.240E-03  4.418E-03  4.366E-02  2.337E-01  4.024E-02
 400.00  2.748E-02  7.660E-04  6.408E-04  1.565E-02  6.215E-02  8.326E-03
 500.00  8.326E-03  2.123E-04  1.472E-04  7.461E-03  2.309E-02  2.523E-03
 600.00  3.294E-03  7.885E-05  4.670E-05  4.314E-03  1.078E-02  9.957E-04
 800.00  8.046E-04  1.759E-05  8.356E-06  1.936E-03  3.419E-03  2.429E-04
1000.00  2.800E-04  5.691E-06  2.408E-06  1.071E-03  1.441E-03  8.442E-05

Multipolarity E4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  7.665E+09  1.270E+11  1.532E+11  2.726E+07  9.071E+09  4.472E+09
  15.00  4.354E+08  3.912E+09  4.579E+09  2.263E+06  4.293E+08  2.046E+08
  20.00  5.751E+07  3.402E+08  3.876E+08  4.099E+05  5.218E+07  2.411E+07
  30.00  3.393E+06  1.134E+07  1.230E+07  3.984E+04  2.901E+06  1.261E+06
  40.00  4.613E+05  1.043E+06  1.084E+06  7.967E+03  3.950E+05  1.618E+05
  50.00  9.954E+04  1.677E+05  1.677E+05  2.340E+03  8.727E+04  3.369E+04
  70.00  1.004E+04  1.105E+04  1.028E+04  3.792E+02  9.476E+03  3.266E+03
 100.00  9.020E+02  6.489E+02  5.484E+02  5.689E+01  9.685E+02  2.854E+02
 150.00  6.058E+01  2.780E+01  2.039E+01  6.979E+00  8.010E+01  1.879E+01
 200.00  9.198E+00  3.134E+00  2.027E+00  1.662E+00  1.465E+01  2.831E+00
 300.00  6.973E-01  1.593E-01  8.277E-02  2.481E-01  1.507E+00  2.134E-01
 400.00  1.210E-01  2.089E-02  8.999E-03  7.181E-02  3.303E-01  3.689E-02
 500.00  3.246E-02  4.488E-03  1.645E-03  2.913E-02  1.067E-01  9.896E-03
 600.00  1.176E-02  1.347E-03  4.290E-04  1.486E-02  4.477E-02  3.577E-03
 800.00  2.551E-03  2.146E-04  5.458E-05  5.566E-03  1.216E-02  7.745E-04
1000.00  8.173E-04  5.364E-05  1.167E-05  2.724E-03  4.608E-03  2.478E-04

Multipolarity M1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.266E+01  2.639E+00  1.182E+00  1.262E+03  2.276E+02  3.692E+00
  15.00  3.722E+00  7.106E-01  3.177E-01  3.764E+02  6.834E+01  1.089E+00
  20.00  1.562E+00  2.769E-01  1.239E-01  1.597E+02  2.920E+01  4.574E-01
  30.00  4.588E-01  7.205E-02  3.237E-02  4.770E+01  8.839E+00  1.344E-01
  40.00  1.916E-01  2.724E-02  1.230E-02  2.024E+01  3.799E+00  5.635E-02
  50.00  9.789E-02  1.275E-02  5.791E-03  1.046E+01  1.986E+00  2.882E-02
  70.00  3.567E-02  4.013E-03  1.839E-03  3.879E+00  7.531E-01  1.052E-02
 100.00  1.227E-02  1.154E-03  5.369E-04  1.361E+00  2.717E-01  3.623E-03
 150.00  3.672E-03  2.742E-04  1.306E-04  4.174E-01  8.644E-02  1.086E-03
 200.00  1.565E-03  9.720E-05  4.740E-05  1.815E-01  3.863E-02  4.636E-04
 300.00  4.773E-04  2.237E-05  1.153E-05  5.714E-02  1.263E-02  1.418E-04
 400.00  2.083E-04  7.813E-06  4.301E-06  2.553E-02  5.770E-03  6.193E-05
 500.00  1.089E-04  3.416E-06  2.019E-06  1.360E-02  3.117E-03  3.243E-05
 600.00  6.566E-05  1.762E-06  1.118E-06  8.285E-03  1.916E-03  1.952E-05
 800.00  2.965E-05  6.065E-07  4.603E-07  3.780E-03  8.808E-04  8.840E-06
1000.00  1.594E-05  2.620E-07  2.364E-07  2.012E-03  4.693E-04  4.742E-06

Multipolarity M2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.770E+06  4.004E+04  8.204E+02  8.195E+05  3.294E+04  5.381E+05
  15.00  2.341E+05  5.267E+03  1.087E+02  1.142E+05  5.294E+03  7.111E+04
  20.00  5.577E+04  1.248E+03  2.597E+01  2.859E+04  1.497E+03  1.692E+04
  30.00  7.377E+03  1.637E+02  3.461E+00  4.162E+03  2.657E+02  2.233E+03
  40.00  1.749E+03  3.858E+01  8.298E-01  1.084E+03  8.083E+01  5.305E+02
  50.00  5.755E+02  1.263E+01  2.767E-01  3.893E+02  3.295E+01  1.745E+02
  70.00  1.079E+02  2.352E+00  5.353E-02  8.599E+01  8.843E+00  3.271E+01
 100.00  1.829E+01  3.965E-01  9.581E-03  1.822E+01  2.296E+00  5.544E+00
 150.00  2.442E+00  5.278E-02  1.410E-03  3.364E+00  5.260E-01  7.398E-01
 200.00  5.859E-01  1.267E-02  3.731E-04  1.070E+00  1.916E-01  1.775E-01
 300.00  7.943E-02  1.721E-03  6.111E-05  2.335E-01  4.897E-02  2.409E-02
 400.00  1.953E-02  4.233E-04  1.784E-05  8.500E-02  1.941E-02  5.914E-03
 500.00  6.549E-03  1.416E-04  7.032E-06  3.992E-02  9.571E-03  1.985E-03
 600.00  2.753E-03  5.919E-05  3.403E-06  2.242E-02  5.534E-03  8.328E-04
 800.00  7.084E-04  1.490E-05  1.135E-06  9.348E-03  2.371E-03  2.142E-04
1000.00  2.479E-04  5.034E-06  4.989E-07  4.793E-03  1.223E-03  7.488E-05

Multipolarity M3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  5.163E+09  4.260E+07  1.713E+08  1.620E+08  2.663E+06  1.644E+09
  15.00  3.190E+08  2.914E+06  1.006E+07  1.184E+07  2.775E+05  1.014E+08
  20.00  4.487E+07  4.453E+05  1.347E+06  1.928E+06  5.886E+04  1.423E+07
  30.00  2.895E+06  3.272E+04  7.912E+04  1.592E+05  7.122E+03  9.136E+05
  40.00  4.216E+05  5.254E+03  1.054E+04  2.855E+04  1.674E+03  1.330E+05
  50.00  9.647E+04  1.298E+03  2.218E+03  7.801E+03  5.622E+02  3.036E+04
  70.00  1.077E+04  1.622E+02  2.118E+02  1.171E+03  1.138E+02  3.377E+03
 100.00  1.102E+03  1.853E+01  1.755E+01  1.700E+02  2.216E+01  3.440E+02
 150.00  8.821E+01  1.652E+00  1.038E+00  2.124E+01  3.713E+00  2.739E+01
 200.00  1.539E+01  3.066E-01  1.399E-01  5.249E+00  1.096E+00  4.765E+00
 300.00  1.422E+00  3.015E-02  8.427E-03  8.326E-01  2.122E-01  4.387E-01
 400.00  2.787E-01  6.071E-03  1.172E-03  2.485E-01  7.024E-02  8.562E-02
 500.00  8.024E-02  1.769E-03  2.546E-04  1.018E-01  3.048E-02  2.463E-02
 600.00  3.015E-02  6.672E-04  7.570E-05  5.171E-02  1.600E-02  9.227E-03
 800.00  6.602E-03  1.458E-04  1.168E-05  1.884E-02  5.985E-03  2.016E-03
1000.00  2.044E-03  4.471E-05  2.889E-06  8.865E-03  2.818E-03  6.233E-04

Multipolarity M4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  2.067E+12  7.966E+09  1.190E+12  1.408E+10  1.387E+08  7.949E+11
  15.00  6.864E+10  3.924E+08  3.263E+10  6.626E+08  1.117E+07  2.564E+10
  20.00  6.390E+09  4.707E+07  2.577E+09  8.000E+07  1.930E+06  2.333E+09
  30.00  2.397E+08  2.442E+06  7.358E+07  4.404E+06  1.723E+05  8.470E+07
  40.00  2.444E+07  3.054E+05  6.006E+06  5.973E+05  3.247E+04  8.469E+06
  50.00  4.305E+06  6.210E+04  8.766E+05  1.321E+05  9.179E+03  1.469E+06
  70.00  3.318E+05  5.791E+03  4.959E+04  1.453E+04  1.432E+03  1.109E+05
 100.00  2.361E+04  4.868E+02  2.462E+03  1.533E+03  2.122E+02  7.740E+03
 150.00  1.298E+03  3.092E+01  8.637E+01  1.354E+02  2.624E+01  4.176E+02
 200.00  1.777E+02  4.552E+00  8.371E+00  2.650E+01  6.284E+00  5.654E+01
 300.00  1.207E+01  3.294E-01  3.363E-01  3.095E+00  9.206E-01  3.798E+00
 400.00  1.954E+00  5.425E-02  3.641E-02  7.580E-01  2.535E-01  6.096E-01
 500.00  4.926E-01  1.368E-02  6.616E-03  2.698E-01  9.633E-02  1.532E-01
 600.00  1.679E-01  4.624E-03  1.706E-03  1.234E-01  4.572E-02  5.194E-02
 800.00  3.209E-02  8.629E-04  2.073E-04  3.876E-02  1.480E-02  9.887E-03
1000.00  9.075E-03  2.375E-04  4.099E-05  1.654E-02  6.311E-03  2.787E-03

Multipolarity E1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  9.149E-01  1.183E+00  3.214E-01  3.862E-01  6.419E-02  9.591E-02
  15.00  2.843E-01  3.510E-01  5.987E-02  7.108E-02  3.515E-02  5.374E-02
  20.00  1.167E-01  1.398E-01  1.731E-02  2.035E-02  2.204E-02  3.304E-02
  30.00  3.086E-02  3.535E-02  2.824E-03  3.284E-03  1.088E-02  1.524E-02
  40.00  1.146E-02  1.270E-02  7.517E-04  8.650E-04  6.439E-03  8.388E-03
  50.00  5.207E-03  5.637E-03  2.648E-04  3.028E-04  4.243E-03  5.161E-03
  70.00  1.535E-03  1.605E-03  5.341E-05  6.085E-05  2.226E-03  2.403E-03
 100.00  4.072E-04  4.116E-04  9.545E-06  1.094E-05  1.106E-03  1.032E-03
 150.00  8.793E-05  8.635E-05  1.334E-06  1.546E-06  4.970E-04  3.852E-04
 200.00  2.934E-05  2.854E-05  3.283E-07  3.886E-07  2.841E-04  1.903E-04
 300.00  6.321E-06  6.155E-06  4.747E-08  6.069E-08  1.342E-04  7.169E-05
 400.00  2.160E-06  2.139E-06  1.204E-08  1.687E-08  8.161E-05  3.662E-05
 500.00  9.307E-07  9.615E-07  4.258E-09  6.460E-09  5.605E-05  2.183E-05
 600.00  4.803E-07  5.114E-07  1.807E-09  2.641E-09  4.230E-05  1.465E-05
 800.00  1.696E-07  1.979E-07  4.752E-10  8.193E-10  2.741E-05  7.891E-06
1000.00  7.444E-08  9.861E-08  2.006E-10  4.514E-10  1.932E-05  4.840E-06

Multipolarity E2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.547E+03  8.879E+02  4.710E+01  5.167E+01  1.134E+03  3.907E+04
  15.00  3.355E+02  1.136E+02  5.629E+00  6.114E+00  1.869E+02  5.358E+03
  20.00  7.987E+01  2.662E+01  1.213E+00  1.305E+00  5.330E+01  1.321E+03
  30.00  1.059E+01  3.463E+00  1.333E-01  1.409E-01  9.340E+00  1.863E+02
  40.00  2.533E+00  8.165E-01  2.699E-02  2.816E-02  2.771E+00  4.722E+01
  50.00  8.389E-01  2.670E-01  7.719E-03  7.971E-03  1.095E+00  1.651E+01
  70.00  1.592E-01  4.945E-02  1.146E-03  1.164E-03  2.774E-01  3.465E+00
 100.00  2.748E-02  8.266E-03  1.487E-04  1.489E-04  6.784E-02  6.859E-01
 150.00  3.780E-03  1.094E-03  1.450E-05  1.448E-05  1.508E-02  1.150E-01
 200.00  9.357E-04  2.650E-04  2.808E-06  2.802E-06  5.647E-03  3.375E-02
 300.00  1.351E-04  3.801E-05  2.898E-07  3.044E-07  1.645E-03  6.470E-03
 400.00  3.517E-05  1.014E-05  6.077E-08  6.645E-08  7.619E-04  2.127E-03
 500.00  1.245E-05  3.753E-06  1.807E-08  2.140E-08  4.380E-04  9.199E-04
 600.00  5.478E-06  1.730E-06  7.039E-09  8.223E-09  2.911E-04  4.817E-04
 800.00  1.520E-06  5.390E-07  1.690E-09  2.098E-09  1.586E-04  1.803E-04
1000.00  5.580E-07  2.274E-07  5.407E-10  8.903E-10  9.967E-05  8.529E-05

Multipolarity E3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.573E+07  3.461E+07  9.018E+04  3.247E+04  1.686E+05  2.124E+07
  15.00  9.219E+05  2.009E+06  5.266E+03  1.849E+03  1.758E+04  1.541E+06
  20.00  1.234E+05  2.661E+05  7.020E+02  2.417E+02  3.780E+03  2.492E+05
  30.00  7.275E+03  1.533E+04  4.094E+01  1.369E+01  4.682E+02  2.022E+04
  40.00  9.821E+02  2.020E+03  5.459E+00  1.786E+00  1.115E+02  3.568E+03
  50.00  2.097E+02  4.205E+02  1.148E+00  3.691E-01  3.746E+01  9.572E+02
  70.00  2.075E+01  3.951E+01  1.097E-01  3.443E-02  7.466E+00  1.381E+02
 100.00  1.837E+00  3.228E+00  9.157E-03  2.818E-03  1.406E+00  1.892E+01
 150.00  1.231E-01  1.894E-01  5.529E-04  1.696E-04  2.262E-01  2.156E+00
 200.00  1.896E-02  2.559E-02  7.649E-05  2.398E-05  6.591E-02  4.904E-01
 300.00  1.501E-03  1.582E-03  4.902E-06  1.686E-06  1.321E-02  6.757E-02
 400.00  2.712E-04  2.289E-04  7.248E-07  2.822E-07  4.714E-03  1.794E-02
 500.00  7.535E-05  5.254E-05  1.672E-07  7.436E-08  2.242E-03  6.662E-03
 600.00  2.795E-05  1.661E-05  5.277E-08  2.559E-08  1.292E-03  3.107E-03
 800.00  6.238E-06  2.962E-06  8.882E-09  5.361E-09  5.776E-04  9.842E-04
1000.00  2.020E-06  8.533E-07  2.312E-09  1.886E-09  3.192E-04  4.150E-04

Multipolarity E4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  4.995E+10  5.953E+10  2.731E+08  1.114E+09  1.392E+07  3.260E+09
  15.00  1.515E+09  1.757E+09  7.050E+06  2.874E+07  9.895E+05  1.463E+08
  20.00  1.303E+08  1.474E+08  5.262E+05  2.140E+06  1.640E+05  1.721E+07
  30.00  4.269E+06  4.615E+06  1.357E+04  5.462E+04  1.445E+04  9.193E+05
  40.00  3.898E+05  4.045E+05  1.020E+03  4.039E+03  2.749E+03  1.227E+05
  50.00  6.229E+04  6.222E+04  1.384E+02  5.363E+02  7.830E+02  2.673E+04
  70.00  4.069E+03  3.789E+03  6.987E+00  2.556E+01  1.226E+02  2.852E+03
 100.00  2.372E+02  2.009E+02  3.102E-01  1.016E+00  1.797E+01  2.877E+02
 150.00  1.009E+01  7.431E+00  9.981E-03  2.630E-02  2.166E+00  2.354E+01
 200.00  1.134E+00  7.368E-01  9.522E-04  1.994E-03  5.113E-01  4.281E+00
 300.00  5.751E-02  3.003E-02  4.047E-05  5.546E-05  7.566E-02  4.383E-01
 400.00  7.516E-03  3.254E-03  4.791E-06  4.669E-06  2.176E-02  9.575E-02
 500.00  1.614E-03  5.944E-04  9.575E-07  7.284E-07  8.799E-03  3.089E-02
 600.00  4.835E-04  1.546E-04  2.703E-07  1.724E-07  4.471E-03  1.293E-02
 800.00  7.686E-05  1.963E-05  3.878E-08  2.115E-08  1.668E-03  3.510E-03
1000.00  1.920E-05  4.186E-06  8.704E-09  5.043E-09  8.150E-04  1.330E-03

Multipolarity M1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  7.980E-01  3.542E-01  4.522E-02  3.101E-02  3.745E+02  6.542E+01
  15.00  2.201E-01  9.725E-02  9.874E-03  6.921E-03  1.116E+02  1.964E+01
  20.00  8.718E-02  3.850E-02  3.262E-03  2.326E-03  4.734E+01  8.390E+00
  30.00  2.315E-02  1.025E-02  6.543E-04  4.796E-04  1.412E+01  2.536E+00
  40.00  8.893E-03  3.957E-03  2.031E-04  1.520E-04  5.999E+00  1.092E+00
  50.00  4.207E-03  1.883E-03  8.062E-05  6.141E-05  3.100E+00  5.708E-01
  70.00  1.342E-03  6.068E-04  1.955E-05  1.534E-05  1.150E+00  2.164E-01
 100.00  3.908E-04  1.795E-04  4.216E-06  3.450E-06  4.034E-01  7.805E-02
 150.00  9.380E-05  4.427E-05  7.072E-07  6.124E-07  1.237E-01  2.483E-02
 200.00  3.352E-05  1.625E-05  1.948E-07  1.793E-07  5.378E-02  1.109E-02
 300.00  7.780E-06  3.971E-06  3.172E-08  3.398E-08  1.694E-02  3.626E-03
 400.00  2.732E-06  1.488E-06  8.818E-09  1.069E-08  7.560E-03  1.656E-03
 500.00  1.193E-06  7.031E-07  3.093E-09  4.501E-09  4.030E-03  8.952E-04
 600.00  6.185E-07  3.887E-07  1.358E-09  1.905E-09  2.453E-03  5.496E-04
 800.00  2.150E-07  1.588E-07  4.032E-10  6.372E-10  1.119E-03  2.527E-04
1000.00  9.153E-08  8.287E-08  1.539E-10  3.963E-10  5.964E-04  1.348E-04

Multipolarity M2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.419E+04  2.853E+02  1.289E+01  3.928E+00  2.478E+05  1.006E+04
  15.00  1.865E+03  3.767E+01  1.638E+00  5.209E-01  3.449E+04  1.602E+03
  20.00  4.418E+02  8.969E+00  3.742E-01  1.233E-01  8.628E+03  4.500E+02
  30.00  5.786E+01  1.190E+00  4.566E-02  1.594E-02  1.253E+03  7.895E+01
  40.00  1.367E+01  2.856E-01  1.012E-02  3.703E-03  3.264E+02  2.391E+01
  50.00  4.477E+00  9.518E-02  3.129E-03  1.191E-03  1.171E+02  9.705E+00
  70.00  8.342E-01  1.841E-02  5.266E-04  2.141E-04  2.584E+01  2.590E+00
 100.00  1.407E-01  3.295E-03  7.854E-05  3.459E-05  5.465E+00  6.692E-01
 150.00  1.874E-02  4.857E-04  8.964E-06  4.392E-06  1.007E+00  1.526E-01
 200.00  4.500E-03  1.289E-04  1.917E-06  1.018E-06  3.199E-01  5.545E-02
 300.00  6.124E-04  2.120E-05  2.225E-07  1.394E-07  6.969E-02  1.414E-02
 400.00  1.505E-04  6.208E-06  4.921E-08  3.492E-08  2.532E-02  5.594E-03
 500.00  5.042E-05  2.453E-06  1.523E-08  1.243E-08  1.189E-02  2.758E-03
 600.00  2.104E-05  1.186E-06  6.012E-09  5.138E-09  6.665E-03  1.593E-03
 800.00  5.299E-06  3.956E-07  1.412E-09  1.465E-09  2.776E-03  6.820E-04
1000.00  1.791E-06  1.752E-07  4.773E-10  6.633E-10  1.424E-03  3.520E-04

Multipolarity M3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.682E+07  6.196E+07  2.741E+05  4.783E+03  5.251E+07  9.503E+05
  15.00  1.134E+06  3.637E+06  1.600E+04  2.876E+02  3.799E+06  9.407E+04
  20.00  1.713E+05  4.865E+05  2.128E+03  3.933E+01  6.136E+05  1.933E+04
  30.00  1.237E+04  2.850E+04  1.233E+02  2.398E+00  5.004E+04  2.249E+03
  40.00  1.971E+03  3.806E+03  1.632E+01  3.332E-01  8.918E+03  5.184E+02
  50.00  4.837E+02  8.007E+02  3.405E+00  7.287E-02  2.423E+03  1.717E+02
  70.00  5.989E+01  7.642E+01  3.210E-01  7.515E-03  3.607E+02  3.418E+01
 100.00  6.787E+00  6.331E+00  2.626E-02  6.995E-04  5.199E+01  6.568E+00
 150.00  6.007E-01  3.743E-01  1.535E-03  5.017E-05  6.448E+00  1.089E+00
 200.00  1.110E-01  5.042E-02  2.057E-04  8.162E-06  1.587E+00  3.197E-01
 300.00  1.089E-02  3.039E-03  1.237E-05  7.064E-07  2.505E-01  6.161E-02
 400.00  2.184E-03  4.217E-04  1.716E-06  1.366E-07  7.449E-02  2.033E-02
 500.00  6.362E-04  9.162E-05  3.725E-07  3.997E-08  3.047E-02  8.812E-03
 600.00  2.394E-04  2.719E-05  1.095E-07  1.482E-08  1.544E-02  4.617E-03
 800.00  5.221E-05  4.183E-06  1.626E-08  3.434E-09  5.613E-03  1.725E-03
1000.00  1.601E-05  1.032E-06  3.761E-09  1.323E-09  2.641E-03  8.124E-04

Multipolarity M4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  4.732E+09  4.483E+11  9.258E+08  1.328E+09  5.381E+09  6.336E+07
  15.00  2.005E+08  1.226E+10  2.695E+07  3.464E+07  2.396E+08  4.431E+06
  20.00  2.220E+07  9.661E+08  2.238E+06  2.607E+06  2.798E+07  7.114E+05
  30.00  1.056E+06  2.747E+07  6.913E+04  6.782E+04  1.479E+06  5.863E+04
  40.00  1.265E+05  2.242E+06  6.018E+03  5.097E+03  1.964E+05  1.062E+04
  50.00  2.503E+04  3.266E+05  9.218E+02  6.861E+02  4.279E+04  2.925E+03
  70.00  2.259E+03  1.842E+04  5.598E+01  3.341E+01  4.615E+03  4.427E+02
 100.00  1.853E+02  9.110E+02  2.976E+00  1.356E+00  4.794E+02  6.413E+01
 150.00  1.153E+01  3.182E+01  1.112E-01  3.567E-02  4.175E+01  7.790E+00
 200.00  1.681E+00  3.075E+00  1.114E-02  2.708E-03  8.109E+00  1.850E+00
 300.00  1.205E-01  1.232E-01  4.614E-04  7.334E-05  9.391E-01  2.688E-01
 400.00  1.972E-02  1.329E-02  5.026E-05  5.861E-06  2.287E-01  7.368E-02
 500.00  4.965E-03  2.412E-03  9.135E-06  8.516E-07  8.119E-02  2.795E-02
 600.00  1.672E-03  6.203E-04  2.340E-06  1.861E-07  3.701E-02  1.323E-02
 800.00  3.111E-04  7.522E-05  2.794E-07  1.975E-08  1.159E-02  4.273E-03
1000.00  8.546E-05  1.486E-05  5.432E-08  4.338E-09  4.941E-03  1.822E-03

Multipolarity E1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.483E-01  2.166E-01  2.760E-01  5.938E-02  7.026E-02  1.541E-02
  15.00  1.058E-01  6.857E-02  8.356E-02  1.161E-02  1.352E-02  8.352E-03
  20.00  5.508E-02  2.855E-02  3.368E-02  3.441E-03  3.981E-03  5.214E-03
  30.00  2.055E-02  7.659E-03  8.645E-03  5.793E-04  6.588E-04  2.560E-03
  40.00  9.818E-03  2.876E-03  3.149E-03  1.569E-04  1.761E-04  1.515E-03
  50.00  5.428E-03  1.317E-03  1.405E-03  5.539E-05  6.249E-05  9.959E-04
  70.00  2.155E-03  3.920E-04  4.039E-04  1.132E-05  1.269E-05  5.220E-04
 100.00  7.837E-04  1.048E-04  1.046E-04  2.049E-06  2.300E-06  2.592E-04
 150.00  2.420E-04  2.272E-05  2.207E-05  2.877E-07  3.324E-07  1.164E-04
 200.00  1.044E-04  7.617E-06  7.314E-06  7.219E-08  8.476E-08  6.652E-05
 300.00  3.233E-05  1.653E-06  1.586E-06  1.004E-08  1.290E-08  3.140E-05
 400.00  1.435E-05  5.628E-07  5.513E-07  2.721E-09  3.667E-09  1.910E-05
 500.00  7.668E-06  2.442E-07  2.486E-07  9.585E-10  1.245E-09  1.312E-05
 600.00  4.711E-06  1.254E-07  1.326E-07  3.891E-10  6.316E-10  9.888E-06
 800.00  2.215E-06  4.452E-08  5.182E-08  1.148E-10  2.387E-10  6.409E-06
1000.00  1.235E-06  1.971E-08  2.531E-08  3.516E-11  1.049E-10  4.526E-06

Multipolarity E2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  3.523E+04  6.629E+02  2.222E+02  8.945E+00  9.546E+00  2.707E+02
  15.00  4.631E+03  8.734E+01  2.847E+01  1.102E+00  1.167E+00  4.447E+01
  20.00  1.097E+03  2.080E+01  6.675E+00  2.423E-01  2.544E-01  1.265E+01
  30.00  1.438E+02  2.755E+00  8.687E-01  2.724E-02  2.816E-02  2.208E+00
  40.00  3.411E+01  6.605E-01  2.058E-01  5.608E-03  5.720E-03  6.551E-01
  50.00  1.121E+01  2.189E-01  6.743E-02  1.620E-03  1.634E-03  2.587E-01
  70.00  2.101E+00  4.159E-02  1.254E-02  2.435E-04  2.419E-04  6.545E-02
 100.00  3.583E-01  7.189E-03  2.106E-03  3.193E-05  3.124E-05  1.600E-02
 150.00  4.865E-02  9.906E-04  2.800E-04  3.139E-06  3.072E-06  3.553E-03
 200.00  1.193E-02  2.455E-04  6.802E-05  6.110E-07  6.008E-07  1.329E-03
 300.00  1.704E-03  3.548E-05  9.784E-06  6.335E-08  6.413E-08  3.865E-04
 400.00  4.418E-04  9.243E-06  2.613E-06  1.314E-08  1.440E-08  1.789E-04
 500.00  1.571E-04  3.274E-06  9.687E-07  4.050E-09  4.320E-09  1.028E-04
 600.00  6.979E-05  1.438E-06  4.481E-07  1.499E-09  1.833E-09  6.821E-05
 800.00  2.009E-05  3.999E-07  1.405E-07  3.569E-10  5.210E-10  3.715E-05
1000.00  7.807E-06  1.471E-07  5.843E-08  1.210E-10  2.022E-10  2.338E-05

Multipolarity E3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.310E+07  4.123E+06  8.995E+06  1.957E+04  6.676E+03  4.231E+04
  15.00  9.160E+05  2.417E+05  5.221E+05  1.143E+03  3.806E+02  4.342E+03
  20.00  1.427E+05  3.236E+04  6.916E+04  1.526E+02  4.988E+01  9.240E+02
  30.00  1.077E+04  1.904E+03  3.977E+03  8.900E+00  2.835E+00  1.129E+02
  40.00  1.776E+03  2.577E+02  5.252E+02  1.190E+00  3.720E-01  2.673E+01
  50.00  4.465E+02  5.502E+01  1.093E+02  2.505E-01  7.716E-02  8.948E+00
  70.00  5.715E+01  5.449E+00  1.028E+01  2.399E-02  7.237E-03  1.775E+00
 100.00  6.669E+00  4.825E-01  8.399E-01  2.006E-03  5.957E-04  3.333E-01
 150.00  6.047E-01  3.235E-02  4.928E-02  1.213E-04  3.606E-05  5.348E-02
 200.00  1.133E-01  4.985E-03  6.659E-03  1.681E-05  5.122E-06  1.556E-02
 300.00  1.138E-02  3.948E-04  4.114E-04  1.075E-06  3.596E-07  3.113E-03
 400.00  2.352E-03  7.134E-05  5.953E-05  1.603E-07  6.039E-08  1.109E-03
 500.00  7.129E-04  1.984E-05  1.367E-05  3.721E-08  1.568E-08  5.271E-04
 600.00  2.810E-04  7.350E-06  4.319E-06  1.145E-08  5.691E-09  3.031E-04
 800.00  6.854E-05  1.641E-06  7.706E-07  1.924E-09  1.274E-09  1.354E-04
1000.00  2.384E-05  5.326E-07  2.211E-07  5.063E-10  4.106E-10  7.496E-05

Multipolarity E4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.459E+09  1.349E+10  1.581E+10  5.974E+07  2.409E+08  3.733E+06
  15.00  6.419E+07  4.078E+08  4.653E+08  1.542E+06  6.216E+06  2.561E+05
  20.00  7.389E+06  3.497E+07  3.894E+07  1.151E+05  4.628E+05  4.158E+04
  30.00  3.756E+05  1.139E+06  1.213E+06  2.964E+03  1.180E+04  3.570E+03
  40.00  4.756E+04  1.040E+05  1.064E+05  2.232E+02  8.737E+02  6.711E+02
  50.00  9.815E+03  1.659E+04  1.634E+04  3.032E+01  1.160E+02  1.896E+02
  70.00  9.412E+02  1.081E+03  9.934E+02  1.532E+00  5.532E+00  2.942E+01
 100.00  8.164E+01  6.291E+01  5.260E+01  6.808E-02  2.201E-01  4.284E+00
 150.00  5.347E+00  2.673E+00  1.943E+00  2.194E-03  5.694E-03  5.139E-01
 200.00  8.036E-01  3.001E-01  1.925E-01  2.095E-04  4.318E-04  1.211E-01
 300.00  6.048E-02  1.520E-02  7.839E-03  8.914E-06  1.199E-05  1.785E-02
 400.00  1.044E-02  1.985E-03  8.490E-04  1.055E-06  1.010E-06  5.129E-03
 500.00  2.801E-03  4.265E-04  1.551E-04  2.112E-07  1.567E-07  2.072E-03
 600.00  1.011E-03  1.276E-04  4.028E-05  5.942E-08  3.718E-08  1.051E-03
 800.00  2.189E-04  2.027E-05  5.110E-06  8.440E-09  4.640E-09  3.915E-04
1000.00  7.009E-05  5.071E-06  1.090E-06  1.964E-09  1.104E-09  1.916E-04

Multipolarity M1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.033E+00  2.022E-01  8.838E-02  9.147E-03  6.100E-03  8.773E+01
  15.00  3.046E-01  5.604E-02  2.437E-02  2.035E-03  1.386E-03  2.615E+01
  20.00  1.280E-01  2.229E-02  9.679E-03  6.796E-04  4.715E-04  1.109E+01
  30.00  3.758E-02  5.934E-03  2.583E-03  1.378E-04  9.839E-05  3.303E+00
  40.00  1.579E-02  2.292E-03  1.003E-03  4.312E-05  3.143E-05  1.405E+00
  50.00  8.079E-03  1.087E-03  4.781E-04  1.727E-05  1.283E-05  7.261E-01
  70.00  2.949E-03  3.478E-04  1.546E-04  4.227E-06  3.234E-06  2.693E-01
 100.00  1.016E-03  1.016E-04  4.599E-05  9.129E-07  7.274E-07  9.449E-02
 150.00  3.049E-04  2.449E-05  1.137E-05  1.529E-07  1.331E-07  2.898E-02
 200.00  1.302E-04  8.773E-06  4.176E-06  4.315E-08  3.903E-08  1.260E-02
 300.00  3.983E-05  2.035E-06  1.025E-06  6.873E-09  7.274E-09  3.966E-03
 400.00  1.738E-05  7.163E-07  3.842E-07  1.872E-09  2.271E-09  1.771E-03
 500.00  9.117E-06  3.136E-07  1.822E-07  7.130E-10  8.567E-10  9.441E-04
 600.00  5.489E-06  1.613E-07  1.010E-07  2.820E-10  4.602E-10  5.739E-04
 800.00  2.481E-06  5.652E-08  4.176E-08  9.019E-11  1.900E-10  2.618E-04
1000.00  1.334E-06  2.433E-08  2.126E-08  3.056E-11  8.691E-11  1.398E-04

Multipolarity M2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.522E+05  3.734E+03  7.370E+01  2.706E+00  7.970E-01  5.837E+04
  15.00  2.010E+04  4.907E+02  9.723E+00  3.457E-01  1.062E-01  8.120E+03
  20.00  4.783E+03  1.162E+02  2.314E+00  7.932E-02  2.527E-02  2.031E+03
  30.00  6.302E+02  1.519E+01  3.062E-01  9.729E-03  3.289E-03  2.944E+02
  40.00  1.499E+02  3.596E+00  7.361E-02  2.170E-03  7.694E-04  7.679E+01
  50.00  4.933E+01  1.178E+00  2.453E-02  6.731E-04  2.484E-04  2.756E+01
  70.00  9.243E+00  2.195E-01  4.741E-03  1.138E-04  4.499E-05  6.075E+00
 100.00  1.567E+00  3.705E-02  8.490E-04  1.704E-05  7.301E-06  1.285E+00
 150.00  2.091E-01  4.935E-03  1.252E-04  1.952E-06  9.352E-07  2.366E-01
 200.00  5.017E-02  1.185E-03  3.325E-05  4.195E-07  2.188E-07  7.513E-02
 300.00  6.807E-03  1.612E-04  5.472E-06  4.829E-08  2.938E-08  1.635E-02
 400.00  1.670E-03  3.962E-05  1.601E-06  1.088E-08  7.626E-09  5.939E-03
 500.00  5.609E-04  1.329E-05  6.334E-07  3.419E-09  2.484E-09  2.788E-03
 600.00  2.351E-04  5.537E-06  3.074E-07  1.288E-09  1.137E-09  1.561E-03
 800.00  6.047E-05  1.395E-06  1.032E-07  3.127E-10  3.655E-10  6.501E-04
1000.00  2.116E-05  4.730E-07  4.493E-08  9.791E-11  1.553E-10  3.341E-04

Multipolarity M3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  4.711E+08  4.547E+06  1.616E+07  6.039E+04  1.026E+03  1.260E+07
  15.00  2.903E+07  3.053E+05  9.486E+05  3.524E+03  6.161E+01  9.091E+05
  20.00  4.072E+06  4.601E+04  1.269E+05  4.687E+02  8.415E+00  1.465E+05
  30.00  2.608E+05  3.305E+03  7.417E+03  2.711E+01  5.119E-01  1.190E+04
  40.00  3.799E+04  5.263E+02  9.923E+02  3.595E+00  7.117E-02  2.119E+03
  50.00  8.672E+03  1.289E+02  2.088E+02  7.504E-01  1.556E-02  5.750E+02
  70.00  9.634E+02  1.592E+01  1.992E+01  7.073E-02  1.605E-03  8.539E+01
 100.00  9.802E+01  1.801E+00  1.651E+00  5.790E-03  1.495E-04  1.229E+01
 150.00  7.796E+00  1.591E-01  9.759E-02  3.384E-04  1.073E-05  1.521E+00
 200.00  1.355E+00  2.938E-02  1.315E-02  4.537E-05  1.749E-06  3.739E-01
 300.00  1.246E-01  2.877E-03  7.920E-04  2.729E-06  1.511E-07  5.888E-02
 400.00  2.428E-02  5.769E-04  1.099E-04  3.778E-07  2.929E-08  1.750E-02
 500.00  6.985E-03  1.681E-04  2.388E-05  8.187E-08  8.426E-09  7.157E-03
 600.00  2.613E-03  6.315E-05  7.072E-06  2.423E-08  3.303E-09  3.622E-03
 800.00  5.707E-04  1.377E-05  1.088E-06  3.621E-09  8.284E-10  1.316E-03
1000.00  1.766E-04  4.229E-06  2.685E-07  8.189E-10  2.858E-10  6.201E-04

Multipolarity M4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.391E+11  1.392E+09  1.182E+11  2.073E+08  2.882E+08  1.347E+09
  15.00  7.655E+09  5.741E+07  3.231E+09  6.024E+06  7.517E+06  5.917E+07
  20.00  6.928E+08  6.255E+06  2.544E+08  4.995E+05  5.656E+05  6.853E+06
  30.00  2.492E+07  2.913E+05  7.214E+06  1.538E+04  1.470E+04  3.581E+05
  40.00  2.483E+06  3.462E+04  5.896E+05  1.339E+03  1.106E+03  4.733E+04
  50.00  4.291E+05  6.804E+03  8.586E+04  2.049E+02  1.489E+02  1.027E+04
  70.00  3.219E+04  6.093E+02  4.838E+03  1.243E+01  7.248E+00  1.102E+03
 100.00  2.236E+03  4.966E+01  2.391E+02  6.601E-01  2.943E-01  1.140E+02
 150.00  1.200E+02  3.075E+00  8.342E+00  2.464E-02  7.738E-03  9.889E+00
 200.00  1.620E+01  4.472E-01  8.059E-01  2.468E-03  5.876E-04  1.917E+00
 300.00  1.085E+00  3.197E-02  3.225E-02  1.021E-04  1.589E-05  2.214E-01
 400.00  1.736E-01  5.225E-03  3.475E-03  1.111E-05  1.271E-06  5.384E-02
 500.00  4.360E-02  1.315E-03  6.309E-04  2.021E-06  1.838E-07  1.910E-02
 600.00  1.476E-02  4.419E-04  1.619E-04  5.165E-07  4.046E-08  8.690E-03
 800.00  2.805E-03  8.217E-05  1.963E-05  6.191E-08  4.384E-09  2.719E-03
1000.00  7.913E-04  2.260E-05  3.879E-06  1.188E-08  9.520E-10  1.161E-03

Multipolarity E1
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  2.039E-02  4.501E-02  2.192E-02  2.508E-02  1.793E-03  1.965E+01
  15.00  1.130E-02  1.914E-02  6.964E-03  7.605E-03  9.696E-04  6.805E+00
  20.00  6.921E-03  9.954E-03  2.904E-03  3.075E-03  6.048E-04  3.219E+00
  30.00  3.182E-03  3.711E-03  7.827E-04  7.930E-04  2.975E-04  2.536E+00
  40.00  1.751E-03  1.775E-03  2.948E-04  2.890E-04  1.756E-04  1.948E+00
  50.00  1.078E-03  9.817E-04  1.350E-04  1.292E-04  1.154E-04  1.124E+00
  70.00  5.017E-04  3.900E-04  4.024E-05  3.715E-05  6.043E-05  4.857E-01
 100.00  2.156E-04  1.419E-04  1.075E-05  9.610E-06  2.998E-05  2.009E-01
 150.00  8.053E-05  4.385E-05  2.343E-06  2.035E-06  1.351E-05  7.484E-02
 200.00  3.980E-05  1.892E-05  7.870E-07  6.752E-07  7.724E-06  1.317E-01
 300.00  1.500E-05  5.865E-06  1.707E-07  1.472E-07  3.652E-06  5.847E-02
 400.00  7.665E-06  2.607E-06  5.821E-08  5.115E-08  2.226E-06  3.401E-02
 500.00  4.570E-06  1.394E-06  2.536E-08  2.305E-08  1.529E-06  2.301E-02
 600.00  3.062E-06  8.531E-07  1.298E-08  1.231E-08  1.148E-06  1.684E-02
 800.00  1.650E-06  4.018E-07  4.538E-09  4.751E-09  7.363E-07  1.058E-02
1000.00  1.015E-06  2.252E-07  2.038E-09  2.368E-09  5.233E-07  7.470E-03

Multipolarity E2
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  8.196E+03  6.401E+03  6.835E+01  2.045E+01  3.150E+01  1.250E+06
  15.00  1.124E+03  8.414E+02  9.000E+00  2.617E+00  5.163E+00  1.685E+05
  20.00  2.771E+02  1.994E+02  2.143E+00  6.137E-01  1.468E+00  4.093E+04
  30.00  3.904E+01  2.613E+01  2.842E-01  8.004E-02  2.567E-01  1.118E+04
  40.00  9.904E+00  6.198E+00  6.812E-02  1.895E-02  7.604E-02  4.662E+03
  50.00  3.462E+00  2.036E+00  2.257E-02  6.212E-03  3.001E-02  1.598E+03
  70.00  7.267E-01  3.818E-01  4.288E-03  1.155E-03  7.585E-03  3.228E+02
 100.00  1.439E-01  6.514E-02  7.418E-04  1.941E-04  1.854E-03  6.157E+01
 150.00  2.412E-02  8.844E-03  1.024E-04  2.589E-05  4.127E-04  9.929E+00
 200.00  7.079E-03  2.170E-03  2.538E-05  6.297E-06  1.545E-04  2.961E+00
 300.00  1.356E-03  3.094E-04  3.669E-06  9.075E-07  4.497E-05  6.498E-01
 400.00  4.458E-04  8.033E-05  9.564E-07  2.426E-07  2.085E-05  2.628E-01
 500.00  1.929E-04  2.859E-05  3.393E-07  8.996E-08  1.198E-05  1.426E-01
 600.00  1.008E-04  1.266E-05  1.484E-07  4.148E-08  7.924E-06  9.173E-02
 800.00  3.773E-05  3.645E-06  4.109E-08  1.289E-08  4.270E-06  4.939E-02
1000.00  1.790E-05  1.423E-06  1.513E-08  5.395E-09  2.703E-06  3.177E-02

Multipolarity E3
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  4.527E+06  2.401E+06  4.257E+05  8.337E+05  4.969E+03  6.717E+08
  15.00  3.277E+05  1.676E+05  2.494E+04  4.833E+04  5.076E+02  4.651E+07
  20.00  5.287E+04  2.608E+04  3.339E+03  6.401E+03  1.078E+02  7.244E+06
  30.00  4.277E+03  1.966E+03  1.967E+02  3.688E+02  1.317E+01  8.343E+05
  40.00  7.541E+02  3.238E+02  2.661E+01  4.867E+01  3.112E+00  2.168E+05
  50.00  2.020E+02  8.137E+01  5.681E+00  1.013E+01  1.040E+00  6.074E+04
  70.00  2.911E+01  1.041E+01  5.624E-01  9.512E-01  2.060E-01  9.126E+03
 100.00  3.982E+00  1.214E+00  4.982E-02  7.776E-02  3.865E-02  1.286E+03
 150.00  4.532E-01  1.100E-01  3.345E-03  4.574E-03  6.218E-03  1.490E+02
 200.00  1.031E-01  2.063E-02  5.157E-04  6.185E-04  1.810E-03  3.437E+01
 300.00  1.418E-02  2.067E-03  4.084E-05  3.825E-05  3.623E-04  5.041E+00
 400.00  3.765E-03  4.278E-04  7.388E-06  5.540E-06  1.293E-04  1.512E+00
 500.00  1.399E-03  1.298E-04  2.054E-06  1.272E-06  6.145E-05  6.547E-01
 600.00  6.509E-04  5.100E-05  7.595E-07  4.004E-07  3.522E-05  3.580E-01
 800.00  2.061E-04  1.244E-05  1.687E-07  7.079E-08  1.557E-05  1.558E-01
1000.00  8.711E-05  4.343E-06  5.503E-08  2.042E-08  8.668E-06  8.810E-02

Multipolarity E4
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  7.216E+08  2.742E+08  1.401E+09  1.471E+09  4.438E+05  4.597E+11
  15.00  3.199E+07  1.196E+07  4.229E+07  4.323E+07  3.021E+04  1.476E+10
  20.00  3.735E+06  1.370E+06  3.625E+06  3.616E+06  4.885E+03  1.352E+09
  30.00  1.975E+05  6.918E+04  1.181E+05  1.128E+05  4.183E+02  5.419E+07
  40.00  2.623E+04  8.729E+03  1.077E+04  9.878E+03  7.838E+01  6.680E+06
  50.00  5.695E+03  1.798E+03  1.718E+03  1.517E+03  2.210E+01  1.436E+06
  70.00  6.051E+02  1.720E+02  1.119E+02  9.210E+01  3.420E+00  1.563E+05
 100.00  6.084E+01  1.489E+01  6.508E+00  4.875E+00  4.973E-01  1.646E+04
 150.00  4.964E+00  9.740E-01  2.768E-01  1.805E-01  5.979E-02  1.412E+03
 200.00  9.017E-01  1.464E-01  3.109E-02  1.790E-02  1.409E-02  2.651E+02
 300.00  9.212E-02  1.099E-02  1.574E-03  7.291E-04  2.080E-03  2.873E+01
 400.00  2.012E-02  1.900E-03  2.058E-04  7.909E-05  5.983E-04  6.862E+00
 500.00  6.489E-03  5.100E-04  4.422E-05  1.445E-05  2.417E-04  2.472E+00
 600.00  2.712E-03  1.836E-04  1.319E-05  3.740E-06  1.221E-04  1.170E+00
 800.00  7.356E-04  3.975E-05  2.086E-06  4.701E-07  4.502E-05  4.135E-01
1000.00  2.793E-04  1.278E-05  5.243E-07  1.008E-07  2.216E-05  2.038E-01

Multipolarity M1
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  1.371E+01  1.873E-01  2.074E-02  8.128E-03  1.017E+01  7.149E+03
  15.00  4.117E+00  5.525E-02  5.749E-03  2.241E-03  3.027E+00  2.134E+03
  20.00  1.758E+00  2.322E-02  2.288E-03  8.905E-04  1.284E+00  9.069E+02
  30.00  5.309E-01  6.817E-03  6.105E-04  2.383E-04  3.831E-01  2.735E+02
  40.00  2.288E-01  2.865E-03  2.358E-04  9.246E-05  1.628E-01  4.396E+02
  50.00  1.196E-01  1.466E-03  1.119E-04  4.411E-05  8.410E-02  2.285E+02
  70.00  4.534E-02  5.352E-04  3.582E-05  1.426E-05  3.117E-02  8.476E+01
 100.00  1.636E-02  1.845E-04  1.048E-05  4.235E-06  1.093E-02  2.995E+01
 150.00  5.204E-03  5.535E-05  2.527E-06  1.050E-06  3.363E-03  9.254E+00
 200.00  2.326E-03  2.365E-05  9.068E-07  3.860E-07  1.463E-03  1.595E+01
 300.00  7.595E-04  7.228E-06  2.104E-07  9.532E-08  4.612E-04  5.054E+00
 400.00  3.471E-04  3.159E-06  7.412E-08  3.561E-08  2.063E-04  2.256E+00
 500.00  1.877E-04  1.657E-06  3.246E-08  1.692E-08  1.100E-04  1.223E+00
 600.00  1.150E-04  9.944E-07  1.663E-08  9.365E-09  6.665E-05  7.392E-01
 800.00  5.287E-05  4.499E-07  5.757E-09  3.817E-09  3.009E-05  3.382E-01
1000.00  2.828E-05  2.434E-07  2.483E-09  1.964E-09  1.616E-05  1.845E-01

Multipolarity M2
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  2.141E+03  2.767E+04  3.858E+02  6.823E+00  6.774E+03  6.432E+06
  15.00  3.402E+02  3.656E+03  5.067E+01  8.989E-01  9.409E+02  8.821E+05
  20.00  9.539E+01  8.698E+02  1.200E+01  2.139E-01  2.353E+02  2.179E+05
  30.00  1.668E+01  1.146E+02  1.570E+00  2.835E-02  3.418E+01  5.388E+04
  40.00  5.050E+00  2.726E+01  3.715E-01  6.810E-03  8.904E+00  2.500E+04
  50.00  2.047E+00  8.968E+00  1.217E-01  2.268E-03  3.194E+00  8.909E+03
  70.00  5.454E-01  1.681E+00  2.267E-02  4.381E-04  7.036E-01  1.930E+03
 100.00  1.408E-01  2.850E-01  3.827E-03  7.844E-05  1.487E-01  4.037E+02
 150.00  3.207E-02  3.803E-02  5.104E-04  1.159E-05  2.747E-02  7.375E+01
 200.00  1.165E-02  9.126E-03  1.227E-04  3.081E-06  8.729E-03  4.867E+01
 300.00  2.967E-03  1.237E-03  1.668E-05  5.078E-07  1.902E-03  1.256E+01
 400.00  1.173E-03  3.038E-04  4.105E-06  1.488E-07  6.922E-04  5.043E+00
 500.00  5.788E-04  1.021E-04  1.376E-06  5.884E-08  3.249E-04  2.570E+00
 600.00  3.335E-04  4.266E-05  5.724E-07  2.847E-08  1.813E-04  1.505E+00
 800.00  1.428E-04  1.098E-05  1.433E-07  9.478E-09  7.473E-05  6.731E-01
1000.00  7.387E-05  3.856E-06  4.889E-08  4.146E-09  3.863E-05  3.693E-01

Multipolarity M3
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  2.100E+05  8.594E+07  4.723E+05  1.499E+06  1.467E+06  8.306E+09
  15.00  2.055E+04  5.296E+06  3.167E+04  8.786E+04  1.057E+05  5.213E+08
  20.00  4.190E+03  7.427E+05  4.771E+03  1.175E+04  1.702E+04  7.451E+07
  30.00  4.827E+02  4.755E+04  3.428E+02  6.882E+02  1.385E+03  1.259E+07
  40.00  1.108E+02  6.926E+03  5.454E+01  9.201E+01  2.462E+02  2.005E+06
  50.00  3.657E+01  1.581E+03  1.335E+01  1.935E+01  6.676E+01  4.813E+05
  70.00  7.245E+00  1.756E+02  1.648E+00  1.845E+00  9.903E+00  5.898E+04
 100.00  1.388E+00  1.786E+01  1.864E-01  1.529E-01  1.424E+00  6.998E+03
 150.00  2.296E-01  1.420E+00  1.648E-02  9.062E-03  1.767E-01  7.144E+02
 200.00  6.730E-02  2.468E-01  3.044E-03  1.221E-03  4.346E-02  1.773E+02
 300.00  1.294E-02  2.266E-02  2.979E-04  7.366E-05  6.855E-03  3.223E+01
 400.00  4.269E-03  4.420E-03  5.979E-05  1.023E-05  2.041E-03  1.096E+01
 500.00  1.851E-03  1.272E-03  1.742E-05  2.225E-06  8.342E-04  5.022E+00
 600.00  9.678E-04  4.746E-04  6.529E-06  6.568E-07  4.208E-04  2.746E+00
 800.00  3.613E-04  1.037E-04  1.417E-06  9.999E-08  1.513E-04  1.124E+00
1000.00  1.706E-04  3.220E-05  4.373E-07  2.483E-08  7.172E-05  5.841E-01

Multipolarity M4
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  1.482E+07  4.414E+10  1.470E+08  1.098E+10  1.581E+08  4.959E+12
  15.00  1.005E+06  1.411E+09  6.027E+06  2.999E+08  6.918E+06  1.543E+11
  20.00  1.587E+05  1.275E+08  6.546E+05  2.361E+07  7.999E+05  1.370E+10
  30.00  1.282E+04  4.577E+06  3.041E+04  6.706E+05  4.180E+04  8.420E+08
  40.00  2.300E+03  4.555E+05  3.605E+03  5.476E+04  5.513E+03  9.012E+07
  50.00  6.295E+02  7.864E+04  7.074E+02  7.971E+03  1.195E+03  1.653E+07
  70.00  9.457E+01  5.893E+03  6.323E+01  4.487E+02  1.280E+02  1.368E+06
 100.00  1.362E+01  4.088E+02  5.148E+00  2.218E+01  1.323E+01  1.082E+05
 150.00  1.647E+00  2.192E+01  3.189E-01  7.755E-01  1.150E+00  7.036E+03
 200.00  3.903E-01  2.958E+00  4.638E-02  7.495E-02  2.230E-01  1.148E+03
 300.00  5.654E-02  1.976E-01  3.313E-03  3.001E-03  2.577E-02  1.195E+02
 400.00  1.549E-02  3.165E-02  5.418E-04  3.239E-04  6.279E-03  3.019E+01
 500.00  5.875E-03  7.949E-03  1.364E-04  5.880E-05  2.227E-03  1.155E+01
 600.00  2.775E-03  2.682E-03  4.570E-05  1.505E-05  1.010E-03  5.631E+00
 800.00  8.957E-04  5.099E-04  8.459E-06  1.806E-06  3.127E-04  1.999E+00
1000.00  3.828E-04  1.444E-04  2.337E-06  3.591E-07  1.343E-04  9.529E-01



==> 110.txt <==
              ZZZZZZ           1    1  000
                  Z           11   11 0   0
                 Z     ===   1 1  1 1 0   0
                Z      ===  1  1 1  1 0   0
               Z               1    1 0   0
              ZZZZZZ           1    1  000

Evaluating total, the following occupation numbers were assumed

 K   2,   L1   2,   L2   2,   L3   4,   M1   2,   M2   2,   
M3   4,   M4   4,   M5   6,   N1   2,   N2   2,   N3   4,   
N4   4,   N5   6,   N6   6,   N7   8,   O1   2,   O2   2,   
O3   4,   O4   4,   O5   6,   O6   6,   O7   8,   P1   2,   
P2   2,   P3   4,   P4   4,   P5   5,   Q1   1,   

Multipolarity E1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     4.950E-01  7.781E-01
  15.00     ***        ***        ***        ***     3.060E-01  5.752E-01
  20.00     ***        ***        ***        ***     2.081E-01  3.896E-01
  30.00     ***        ***        ***     1.432E+00  1.132E-01  1.932E-01
  40.00     ***     2.243E-01  5.715E-01  6.327E-01  6.935E-02  1.081E-01
  50.00     ***     1.623E-01  3.396E-01  3.294E-01  4.694E-02  6.693E-02
  70.00     ***     9.421E-02  1.476E-01  1.200E-01  2.509E-02  3.130E-02
 100.00     ***     5.011E-02  5.953E-02  4.065E-02  1.277E-02  1.342E-02
 150.00     ***     2.378E-02  2.099E-02  1.176E-02  5.794E-03  4.993E-03
 200.00  9.360E-02  1.389E-02  1.002E-02  4.890E-03  3.333E-03  2.455E-03
 300.00  4.379E-02  6.659E-03  3.614E-03  1.451E-03  1.597E-03  9.226E-04
 400.00  2.582E-02  4.077E-03  1.815E-03  6.335E-04  9.746E-04  4.717E-04
 500.00  1.782E-02  2.803E-03  1.072E-03  3.338E-04  6.678E-04  2.806E-04
 600.00  1.309E-02  2.111E-03  7.128E-04  2.031E-04  5.074E-04  1.892E-04
 800.00  8.305E-03  1.371E-03  3.789E-04  9.429E-05  3.312E-04  1.021E-04
1000.00  5.928E-03  9.706E-04  2.311E-04  5.219E-05  2.334E-04  6.270E-05

Multipolarity E2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     9.898E+03  4.949E+05
  15.00     ***        ***        ***        ***     1.774E+03  6.795E+04
  20.00     ***        ***        ***        ***     5.306E+02  1.678E+04
  30.00     ***        ***        ***     5.961E+03  9.851E+01  2.378E+03
  40.00     ***     7.320E+01  2.052E+03  1.413E+03  2.993E+01  6.014E+02
  50.00     ***     3.118E+01  7.216E+02  4.623E+02  1.203E+01  2.105E+02
  70.00     ***     8.390E+00  1.511E+02  8.571E+01  3.104E+00  4.426E+01
 100.00     ***     2.173E+00  3.018E+01  1.457E+01  7.710E-01  8.782E+00
 150.00     ***     5.176E-01  5.106E+00  1.968E+00  1.740E-01  1.479E+00
 200.00  9.189E-02  2.058E-01  1.510E+00  4.814E-01  6.590E-02  4.348E-01
 300.00  9.998E-02  6.545E-02  2.904E-01  6.826E-02  1.945E-02  8.352E-02
 400.00  7.492E-02  3.232E-02  9.666E-02  1.778E-02  9.110E-03  2.757E-02
 500.00  5.712E-02  1.930E-02  4.202E-02  6.325E-03  5.250E-03  1.192E-02
 600.00  4.420E-02  1.312E-02  2.201E-02  2.811E-03  3.513E-03  6.266E-03
 800.00  2.912E-02  7.401E-03  8.286E-03  8.100E-04  1.926E-03  2.351E-03
1000.00  2.088E-02  4.748E-03  3.938E-03  3.156E-04  1.213E-03  1.113E-03

Multipolarity E3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     3.737E+05  1.943E+08
  15.00     ***        ***        ***        ***     7.029E+04  1.493E+07
  20.00     ***        ***        ***        ***     2.019E+04  2.518E+06
  30.00     ***        ***        ***     2.911E+05  3.349E+03  2.164E+05
  40.00     ***     5.714E+02  7.537E+04  5.322E+04  9.134E+02  3.934E+04
  50.00     ***     3.840E+02  2.362E+04  1.421E+04  3.325E+02  1.080E+04
  70.00     ***     1.253E+02  4.029E+03  1.939E+03  7.223E+01  1.606E+03
 100.00     ***     3.116E+01  6.277E+02  2.385E+02  1.446E+01  2.258E+02
 150.00     ***     6.079E+00  7.906E+01  2.246E+01  2.439E+00  2.634E+01
 200.00  5.954E-02  1.968E+00  1.894E+01  4.283E+00  7.281E-01  6.068E+00
 300.00  1.931E-01  4.464E-01  2.737E+00  4.350E-01  1.500E-01  8.465E-01
 400.00  1.681E-01  1.741E-01  7.518E-01  9.115E-02  5.457E-02  2.272E-01
 500.00  1.317E-01  8.776E-02  2.846E-01  2.777E-02  2.620E-02  8.467E-02
 600.00  1.019E-01  5.246E-02  1.339E-01  1.100E-02  1.525E-02  3.973E-02
 800.00  6.558E-02  2.486E-02  4.325E-02  2.700E-03  6.901E-03  1.266E-02
1000.00  4.590E-02  1.425E-02  1.847E-02  9.452E-04  3.835E-03  5.356E-03

Multipolarity E4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     1.115E+06  1.041E+10
  15.00     ***        ***        ***        ***     1.081E+06  7.240E+08
  20.00     ***        ***        ***        ***     3.747E+05  1.061E+08
  30.00     ***        ***        ***     3.102E+06  6.317E+04  7.136E+06
  40.00     ***     1.050E+03  5.314E+05  7.208E+05  1.608E+04  1.069E+06
  50.00     ***     2.138E+03  2.397E+05  1.958E+05  5.396E+03  2.504E+05
  70.00     ***     1.017E+03  4.572E+04  2.429E+04  1.005E+03  2.915E+04
 100.00     ***     2.622E+02  6.602E+03  2.490E+03  1.657E+02  3.140E+03
 150.00     ***     4.500E+01  6.884E+02  1.815E+02  2.175E+01  2.710E+02
 200.00  2.642E-02  1.257E+01  1.402E+02  2.850E+01  5.352E+00  5.062E+01
 300.00  3.185E-01  2.215E+00  1.590E+01  2.214E+00  8.258E-01  5.320E+00
 400.00  3.200E-01  7.130E-01  3.691E+00  3.898E-01  2.440E-01  1.182E+00
 500.00  2.574E-01  3.100E-01  1.231E+00  1.054E-01  1.001E-01  3.844E-01
 600.00  1.972E-01  1.656E-01  5.258E-01  3.832E-02  5.157E-02  1.625E-01
 800.00  1.226E-01  6.662E-02  1.473E-01  8.370E-03  1.955E-02  4.450E-02
1000.00  8.304E-02  3.418E-02  5.699E-02  2.704E-03  9.645E-03  1.695E-02

Multipolarity M1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     4.655E+03  8.708E+02
  15.00     ***        ***        ***        ***     1.385E+03  2.613E+02
  20.00     ***        ***        ***        ***     5.886E+02  1.117E+02
  30.00     ***        ***        ***     1.715E+00  1.762E+02  3.389E+01
  40.00     ***     2.986E+02  5.159E+01  7.168E-01  7.466E+01  1.454E+01
  50.00     ***     1.550E+02  2.707E+01  3.640E-01  3.858E+01  7.601E+00
  70.00     ***     5.720E+01  1.020E+01  1.308E-01  1.431E+01  2.881E+00
 100.00     ***     2.015E+01  3.692E+00  4.467E-02  5.021E+00  1.039E+00
 150.00     ***     6.190E+00  1.177E+00  1.325E-02  1.540E+00  3.305E-01
 200.00  1.264E+01  2.696E+00  5.270E-01  5.609E-03  6.694E-01  1.476E-01
 300.00  4.006E+00  8.441E-01  1.717E-01  1.690E-03  2.103E-01  4.815E-02
 400.00  1.781E+00  3.790E-01  7.896E-02  7.362E-04  9.401E-02  2.202E-02
 500.00  9.686E-01  2.020E-01  4.267E-02  3.836E-04  5.000E-02  1.187E-02
 600.00  5.834E-01  1.225E-01  2.610E-02  2.299E-04  3.049E-02  7.303E-03
 800.00  2.665E-01  5.597E-02  1.201E-02  1.033E-04  1.389E-02  3.355E-03
1000.00  1.462E-01  2.989E-02  6.409E-03  5.539E-05  7.389E-03  1.786E-03

Multipolarity M2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     2.831E+06  9.656E+04
  15.00     ***        ***        ***        ***     3.968E+05  1.618E+04
  20.00     ***        ***        ***        ***     9.962E+04  4.710E+03
  30.00     ***        ***        ***     2.496E+04  1.459E+04  8.699E+02
  40.00     ***     1.197E+04  5.377E+02  5.968E+03  3.803E+03  2.707E+02
  50.00     ***     4.394E+03  2.532E+02  1.964E+03  1.369E+03  1.123E+02
  70.00     ***     9.923E+02  7.897E+01  3.663E+02  3.038E+02  3.080E+01
 100.00     ***     2.178E+02  2.316E+01  6.224E+01  6.466E+01  8.154E+00
 150.00     ***     4.178E+01  5.825E+00  8.309E+00  1.201E+01  1.901E+00
 200.00  2.606E+01  1.365E+01  2.227E+00  1.994E+00  3.835E+00  6.989E-01
 300.00  7.750E+00  3.066E+00  5.943E-01  2.693E-01  8.402E-01  1.803E-01
 400.00  3.309E+00  1.146E+00  2.428E-01  6.643E-02  3.073E-01  7.199E-02
 500.00  1.761E+00  5.466E-01  1.217E-01  2.231E-02  1.445E-01  3.560E-02
 600.00  1.054E+00  3.088E-01  7.085E-02  9.360E-03  8.137E-02  2.067E-02
 800.00  4.858E-01  1.310E-01  3.081E-02  2.409E-03  3.400E-02  8.892E-03
1000.00  2.737E-01  6.804E-02  1.606E-02  8.456E-04  1.746E-02  4.600E-03

Multipolarity M3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     4.243E+08  3.201E+06
  15.00     ***        ***        ***        ***     3.251E+07  4.841E+05
  20.00     ***        ***        ***        ***     5.474E+06  1.229E+05
  30.00     ***        ***        ***     8.379E+06  4.737E+05  1.789E+04
  40.00     ***     1.282E+05  2.377E+03  1.242E+06  8.727E+04  4.610E+03
  50.00     ***     4.250E+04  1.607E+03  2.868E+05  2.437E+04  1.641E+03
  70.00     ***     7.950E+03  5.697E+02  3.230E+04  3.762E+03  3.553E+02
 100.00     ***     1.384E+03  1.562E+02  3.364E+03  5.606E+02  7.291E+01
 150.00     ***     2.017E+02  3.303E+01  2.744E+02  7.182E+01  1.274E+01
 200.00  1.845E+01  5.433E+01  1.086E+01  4.851E+01  1.800E+01  3.838E+00
 300.00  1.013E+01  9.430E+00  2.318E+00  4.542E+00  2.899E+00  7.585E-01
 400.00  4.757E+00  2.985E+00  8.109E-01  9.025E-01  8.750E-01  2.545E-01
 500.00  2.583E+00  1.268E+00  3.631E-01  2.621E-01  3.601E-01  1.111E-01
 600.00  1.542E+00  6.569E-01  1.937E-01  9.879E-02  1.841E-01  5.872E-02
 800.00  6.997E-01  2.480E-01  7.444E-02  2.178E-02  6.746E-02  2.211E-02
1000.00  3.887E-01  1.196E-01  3.571E-02  6.786E-03  3.189E-02  1.047E-02

Multipolarity M4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***     1.442E+10  1.472E+07
  15.00     ***        ***        ***        ***     1.027E+09  7.841E+06
  20.00     ***        ***        ***        ***     1.498E+08  2.265E+06
  30.00     ***        ***        ***     3.915E+08  9.977E+06  3.108E+05
  40.00     ***     4.469E+05  4.620E+03  4.587E+07  1.490E+06  7.103E+04
  50.00     ***     2.261E+05  7.694E+03  8.805E+06  3.501E+05  2.245E+04
  70.00     ***     4.843E+04  3.703E+03  7.512E+05  4.144E+04  3.971E+03
 100.00     ***     7.880E+03  1.015E+03  5.862E+04  4.644E+03  6.445E+02
 150.00     ***     9.553E+02  1.856E+02  3.489E+03  4.316E+02  8.541E+01
 200.00  7.857E+00  2.195E+02  5.288E+01  4.994E+02  8.680E+01  2.116E+01
 300.00  1.274E+01  3.008E+01  9.035E+00  3.556E+01  1.042E+01  3.202E+00
 400.00  6.915E+00  8.095E+00  2.702E+00  5.938E+00  2.600E+00  8.985E-01
 500.00  3.850E+00  3.048E+00  1.075E+00  1.527E+00  9.339E-01  3.447E-01
 600.00  2.295E+00  1.443E+00  5.233E-01  5.261E-01  4.308E-01  1.651E-01
 800.00  1.015E+00  4.786E-01  1.763E-01  1.023E-01  1.367E-01  5.395E-02
1000.00  5.495E-01  2.118E-01  7.716E-02  2.929E-02  5.873E-02  2.317E-02

Multipolarity E1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.158E+00  4.424E+00  5.645E+00  1.977E-01  3.046E-01  9.001E-01
  15.00  1.402E+00  1.222E+00  1.493E+00  1.109E-01  1.819E-01  3.885E-01
  20.00  7.383E-01  4.685E-01  5.562E-01  7.073E-02  1.147E-01  2.032E-01
  30.00  2.765E-01  1.149E-01  1.307E-01  3.565E-02  5.413E-02  7.627E-02
  40.00  1.307E-01  4.072E-02  4.493E-02  2.128E-02  3.011E-02  3.641E-02
  50.00  7.184E-02  1.799E-02  1.939E-02  1.419E-02  1.860E-02  2.014E-02
  70.00  2.824E-02  5.130E-03  5.338E-03  7.450E-03  8.746E-03  8.007E-03
 100.00  1.015E-02  1.322E-03  1.332E-03  3.734E-03  3.768E-03  2.910E-03
 150.00  3.102E-03  2.788E-04  2.728E-04  1.695E-03  1.418E-03  8.990E-04
 200.00  1.330E-03  9.202E-05  8.902E-05  9.703E-04  7.031E-04  3.880E-04
 300.00  4.088E-04  1.963E-05  1.901E-05  4.609E-04  2.662E-04  1.205E-04
 400.00  1.812E-04  6.637E-06  6.539E-06  2.821E-04  1.366E-04  5.353E-05
 500.00  9.633E-05  2.860E-06  2.929E-06  1.939E-04  8.173E-05  2.857E-05
 600.00  5.924E-05  1.474E-06  1.560E-06  1.474E-04  5.490E-05  1.759E-05
 800.00  2.781E-05  5.168E-07  6.018E-07  9.525E-05  2.971E-05  8.279E-06
1000.00  1.544E-05  2.280E-07  2.981E-07  6.752E-05  1.825E-05  4.599E-06

Multipolarity E2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  4.512E+05  8.268E+03  3.107E+03  3.898E+03  1.484E+05  1.358E+05
  15.00  5.925E+04  1.087E+03  3.953E+02  6.504E+02  2.036E+04  1.785E+04
  20.00  1.403E+04  2.582E+02  9.198E+01  1.870E+02  5.023E+03  4.229E+03
  30.00  1.843E+03  3.417E+01  1.180E+01  3.317E+01  7.099E+02  5.549E+02
  40.00  4.349E+02  8.117E+00  2.739E+00  9.887E+00  1.797E+02  1.313E+02
  50.00  1.427E+02  2.677E+00  8.850E-01  3.925E+00  6.284E+01  4.314E+01
  70.00  2.673E+01  5.051E-01  1.611E-01  9.996E-01  1.320E+01  8.084E+00
 100.00  4.550E+00  8.661E-02  2.647E-02  2.455E-01  2.616E+00  1.377E+00
 150.00  6.170E-01  1.184E-02  3.444E-03  5.472E-02  4.394E-01  1.868E-01
 200.00  1.511E-01  2.920E-03  8.258E-04  2.048E-02  1.291E-01  4.576E-02
 300.00  2.151E-02  4.192E-04  1.172E-04  5.945E-03  2.479E-02  6.522E-03
 400.00  5.580E-03  1.089E-04  3.107E-05  2.748E-03  8.158E-03  1.689E-03
 500.00  1.979E-03  3.847E-05  1.144E-05  1.574E-03  3.531E-03  5.995E-04
 600.00  8.798E-04  1.692E-05  5.289E-06  1.047E-03  1.852E-03  2.660E-04
 800.00  2.527E-04  4.674E-06  1.639E-06  5.678E-04  6.942E-04  7.637E-05
1000.00  9.793E-05  1.719E-06  6.873E-07  3.564E-04  3.281E-04  2.956E-05

Multipolarity E3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.389E+08  4.872E+07  1.062E+08  4.759E+05  7.593E+07  4.828E+07
  15.00  1.003E+07  2.856E+06  6.170E+06  5.268E+04  5.556E+06  3.390E+06
  20.00  1.597E+06  3.822E+05  8.177E+05  1.176E+04  9.037E+05  5.297E+05
  30.00  1.245E+05  2.256E+04  4.719E+04  1.526E+03  7.413E+04  4.022E+04
  40.00  2.080E+04  3.036E+03  6.201E+03  3.714E+02  1.313E+04  6.638E+03
  50.00  5.290E+03  6.474E+02  1.290E+03  1.268E+02  3.537E+03  1.672E+03
  70.00  6.870E+02  6.400E+01  1.211E+02  2.574E+01  5.135E+02  2.145E+02
 100.00  8.107E+01  5.655E+00  9.883E+00  4.918E+00  7.069E+01  2.508E+01
 150.00  7.421E+00  3.784E-01  5.790E-01  8.005E-01  8.101E+00  2.278E+00
 200.00  1.397E+00  5.820E-02  7.813E-02  2.346E-01  1.850E+00  4.275E-01
 300.00  1.407E-01  4.597E-03  4.818E-03  4.726E-02  2.560E-01  4.296E-02
 400.00  2.921E-02  8.310E-04  6.972E-04  1.691E-02  6.821E-02  8.893E-03
 500.00  8.851E-03  2.304E-04  1.597E-04  8.031E-03  2.537E-02  2.696E-03
 600.00  3.501E-03  8.560E-05  5.059E-05  4.634E-03  1.187E-02  1.064E-03
 800.00  8.552E-04  1.911E-05  8.999E-06  2.071E-03  3.770E-03  2.594E-04
1000.00  2.974E-04  6.184E-06  2.587E-06  1.143E-03  1.590E-03  9.012E-05

Multipolarity E4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  8.022E+09  1.393E+11  1.677E+11  2.962E+07  9.942E+09  4.775E+09
  15.00  4.558E+08  4.289E+09  5.006E+09  2.450E+06  4.686E+08  2.175E+08
  20.00  6.020E+07  3.727E+08  4.233E+08  4.419E+05  5.684E+07  2.557E+07
  30.00  3.550E+06  1.241E+07  1.342E+07  4.270E+04  3.152E+06  1.334E+06
  40.00  4.826E+05  1.141E+06  1.182E+06  8.520E+03  4.285E+05  1.708E+05
  50.00  1.042E+05  1.835E+05  1.827E+05  2.500E+03  9.462E+04  3.555E+04
  70.00  1.051E+04  1.209E+04  1.120E+04  4.051E+02  1.026E+04  3.444E+03
 100.00  9.454E+02  7.098E+02  5.970E+02  6.089E+01  1.049E+03  3.010E+02
 150.00  6.358E+01  3.042E+01  2.220E+01  7.491E+00  8.689E+01  1.984E+01
 200.00  9.668E+00  3.431E+00  2.206E+00  1.787E+00  1.591E+01  2.992E+00
 300.00  7.348E-01  1.746E-01  9.010E-02  2.672E-01  1.642E+00  2.261E-01
 400.00  1.278E-01  2.291E-02  9.794E-03  7.726E-02  3.606E-01  3.916E-02
 500.00  3.434E-02  4.924E-03  1.789E-03  3.130E-02  1.166E-01  1.052E-02
 600.00  1.246E-02  1.479E-03  4.666E-04  1.595E-02  4.903E-02  3.809E-03
 800.00  2.708E-03  2.357E-04  5.926E-05  5.956E-03  1.336E-02  8.266E-04
1000.00  8.689E-04  5.893E-05  1.264E-05  2.910E-03  5.068E-03  2.648E-04

Multipolarity M1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.330E+01  2.787E+00  1.239E+00  1.364E+03  2.575E+02  3.896E+00
  15.00  3.911E+00  7.515E-01  3.333E-01  4.068E+02  7.731E+01  1.149E+00
  20.00  1.641E+00  2.932E-01  1.302E-01  1.725E+02  3.302E+01  4.828E-01
  30.00  4.823E-01  7.642E-02  3.403E-02  5.153E+01  9.992E+00  1.419E-01
  40.00  2.015E-01  2.893E-02  1.294E-02  2.186E+01  4.294E+00  5.950E-02
  50.00  1.029E-01  1.356E-02  6.096E-03  1.129E+01  2.244E+00  3.043E-02
  70.00  3.751E-02  4.273E-03  1.938E-03  4.190E+00  8.504E-01  1.111E-02
 100.00  1.290E-02  1.231E-03  5.666E-04  1.469E+00  3.064E-01  3.825E-03
 150.00  3.860E-03  2.931E-04  1.378E-04  4.502E-01  9.740E-02  1.147E-03
 200.00  1.645E-03  1.041E-04  5.015E-05  1.956E-01  4.349E-02  4.894E-04
 300.00  5.013E-04  2.396E-05  1.222E-05  6.155E-02  1.420E-02  1.497E-04
 400.00  2.188E-04  8.383E-06  4.535E-06  2.746E-02  6.478E-03  6.532E-05
 500.00  1.142E-04  3.663E-06  2.137E-06  1.462E-02  3.496E-03  3.417E-05
 600.00  6.887E-05  1.893E-06  1.182E-06  8.900E-03  2.147E-03  2.058E-05
 800.00  3.106E-05  6.512E-07  4.828E-07  4.055E-03  9.868E-04  9.300E-06
1000.00  1.664E-05  2.796E-07  2.504E-07  2.158E-03  5.249E-04  4.978E-06

Multipolarity M2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.938E+06  4.471E+04  8.751E+02  8.934E+05  3.672E+04  5.917E+05
  15.00  2.563E+05  5.881E+03  1.160E+02  1.244E+05  5.889E+03  7.820E+04
  20.00  6.102E+04  1.393E+03  2.769E+01  3.113E+04  1.663E+03  1.860E+04
  30.00  8.072E+03  1.829E+02  3.690E+00  4.529E+03  2.944E+02  2.455E+03
  40.00  1.913E+03  4.309E+01  8.843E-01  1.178E+03  8.945E+01  5.831E+02
  50.00  6.295E+02  1.410E+01  2.948E-01  4.230E+02  3.643E+01  1.918E+02
  70.00  1.180E+02  2.625E+00  5.700E-02  9.334E+01  9.769E+00  3.594E+01
 100.00  1.999E+01  4.424E-01  1.020E-02  1.974E+01  2.536E+00  6.089E+00
 150.00  2.668E+00  5.884E-02  1.499E-03  3.639E+00  5.813E-01  8.121E-01
 200.00  6.397E-01  1.411E-02  3.967E-04  1.156E+00  2.119E-01  1.947E-01
 300.00  8.661E-02  1.914E-03  6.495E-05  2.519E-01  5.423E-02  2.639E-02
 400.00  2.127E-02  4.702E-04  1.896E-05  9.158E-02  2.151E-02  6.472E-03
 500.00  7.126E-03  1.571E-04  7.462E-06  4.295E-02  1.062E-02  2.170E-03
 600.00  2.992E-03  6.559E-05  3.623E-06  2.411E-02  6.147E-03  9.096E-04
 800.00  7.685E-04  1.650E-05  1.202E-06  1.004E-02  2.638E-03  2.335E-04
1000.00  2.684E-04  5.561E-06  5.286E-07  5.142E-03  1.361E-03  8.149E-05

Multipolarity M3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  5.730E+09  4.735E+07  1.896E+08  1.775E+08  2.945E+06  1.834E+09
  15.00  3.538E+08  3.235E+06  1.114E+07  1.295E+07  3.058E+05  1.131E+08
  20.00  4.974E+07  4.940E+05  1.491E+06  2.104E+06  6.470E+04  1.586E+07
  30.00  3.207E+06  3.626E+04  8.755E+04  1.733E+05  7.803E+03  1.017E+06
  40.00  4.665E+05  5.819E+03  1.167E+04  3.102E+04  1.831E+03  1.479E+05
  50.00  1.067E+05  1.437E+03  2.454E+03  8.465E+03  6.142E+02  3.376E+04
  70.00  1.190E+04  1.795E+02  2.342E+02  1.267E+03  1.242E+02  3.750E+03
 100.00  1.215E+03  2.051E+01  1.940E+01  1.836E+02  2.418E+01  3.814E+02
 150.00  9.713E+01  1.829E+00  1.147E+00  2.288E+01  4.056E+00  3.032E+01
 200.00  1.693E+01  3.395E-01  1.544E-01  5.648E+00  1.198E+00  5.267E+00
 300.00  1.561E+00  3.341E-02  9.286E-03  8.943E-01  2.327E-01  4.841E-01
 400.00  3.056E-01  6.731E-03  1.289E-03  2.666E-01  7.715E-02  9.436E-02
 500.00  8.790E-02  1.962E-03  2.796E-04  1.091E-01  3.353E-02  2.712E-02
 600.00  3.300E-02  7.402E-04  8.299E-05  5.541E-02  1.763E-02  1.015E-02
 800.00  7.217E-03  1.618E-04  1.275E-05  2.016E-02  6.609E-03  2.215E-03
1000.00  2.232E-03  4.964E-05  3.139E-06  9.485E-03  3.116E-03  6.841E-04

Multipolarity M4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  2.308E+12  8.752E+09  1.339E+12  1.541E+10  1.512E+08  8.945E+11
  15.00  7.647E+10  4.312E+08  3.669E+10  7.228E+08  1.216E+07  2.878E+10
  20.00  7.105E+09  5.172E+07  2.896E+09  8.708E+07  2.099E+06  2.613E+09
  30.00  2.659E+08  2.683E+06  8.261E+07  4.777E+06  1.871E+05  9.463E+07
  40.00  2.704E+07  3.354E+05  6.737E+06  6.467E+05  3.519E+04  9.442E+06
  50.00  4.757E+06  6.820E+04  9.825E+05  1.428E+05  9.944E+03  1.635E+06
  70.00  3.659E+05  6.361E+03  5.552E+04  1.566E+04  1.550E+03  1.231E+05
 100.00  2.599E+04  5.351E+02  2.752E+03  1.649E+03  2.297E+02  8.572E+03
 150.00  1.426E+03  3.401E+01  9.638E+01  1.454E+02  2.844E+01  4.614E+02
 200.00  1.949E+02  5.012E+00  9.329E+00  2.841E+01  6.821E+00  6.238E+01
 300.00  1.322E+01  3.631E-01  3.742E-01  3.314E+00  1.002E+00  4.182E+00
 400.00  2.137E+00  5.988E-02  4.046E-02  8.108E-01  2.767E-01  6.704E-01
 500.00  5.385E-01  1.511E-02  7.343E-03  2.883E-01  1.053E-01  1.684E-01
 600.00  1.834E-01  5.112E-03  1.892E-03  1.318E-01  5.008E-02  5.705E-02
 800.00  3.504E-02  9.551E-04  2.294E-04  4.138E-02  1.625E-02  1.085E-02
1000.00  9.904E-03  2.631E-04  4.529E-05  1.765E-02  6.945E-03  3.058E-03

Multipolarity E1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  9.377E-01  1.212E+00  3.396E-01  4.077E-01  6.406E-02  9.403E-02
  15.00  2.933E-01  3.619E-01  6.359E-02  7.539E-02  3.489E-02  5.361E-02
  20.00  1.209E-01  1.446E-01  1.846E-02  2.166E-02  2.198E-02  3.316E-02
  30.00  3.217E-02  3.674E-02  3.026E-03  3.509E-03  1.086E-02  1.548E-02
  40.00  1.199E-02  1.325E-02  8.086E-04  9.262E-04  6.445E-03  8.578E-03
  50.00  5.462E-03  5.894E-03  2.850E-04  3.269E-04  4.259E-03  5.309E-03
  70.00  1.617E-03  1.685E-03  5.772E-05  6.600E-05  2.243E-03  2.490E-03
 100.00  4.303E-04  4.337E-04  1.039E-05  1.183E-05  1.116E-03  1.079E-03
 150.00  9.325E-05  9.118E-05  1.458E-06  1.708E-06  5.026E-04  4.061E-04
 200.00  3.124E-05  3.018E-05  3.587E-07  4.264E-07  2.889E-04  2.018E-04
 300.00  6.768E-06  6.554E-06  5.112E-08  6.507E-08  1.369E-04  7.661E-05
 400.00  2.305E-06  2.285E-06  1.343E-08  1.836E-08  8.383E-05  3.930E-05
 500.00  9.986E-07  1.022E-06  4.480E-09  6.441E-09  5.761E-05  2.353E-05
 600.00  5.162E-07  5.426E-07  2.014E-09  3.067E-09  4.367E-05  1.583E-05
 800.00  1.817E-07  2.116E-07  5.481E-10  1.074E-09  2.840E-05  8.564E-06
1000.00  8.058E-08  1.048E-07  2.036E-10  4.999E-10  2.008E-05  5.264E-06

Multipolarity E2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.796E+03  9.367E+02  5.010E+01  5.477E+01  1.252E+03  4.314E+04
  15.00  3.684E+02  1.198E+02  6.007E+00  6.502E+00  2.059E+02  5.917E+03
  20.00  8.772E+01  2.806E+01  1.298E+00  1.391E+00  5.864E+01  1.459E+03
  30.00  1.164E+01  3.652E+00  1.431E-01  1.508E-01  1.027E+01  2.058E+02
  40.00  2.783E+00  8.615E-01  2.908E-02  3.023E-02  3.052E+00  5.219E+01
  50.00  9.217E-01  2.818E-01  8.335E-03  8.572E-03  1.208E+00  1.825E+01
  70.00  1.750E-01  5.227E-02  1.241E-03  1.256E-03  3.064E-01  3.833E+00
 100.00  3.021E-02  8.751E-03  1.615E-04  1.610E-04  7.503E-02  7.592E-01
 150.00  4.157E-03  1.160E-03  1.581E-05  1.573E-05  1.665E-02  1.274E-01
 200.00  1.029E-03  2.814E-04  3.070E-06  3.079E-06  6.213E-03  3.743E-02
 300.00  1.485E-04  4.048E-05  3.181E-07  3.264E-07  1.795E-03  7.185E-03
 400.00  3.865E-05  1.082E-05  6.600E-08  7.188E-08  8.268E-04  2.364E-03
 500.00  1.367E-05  3.998E-06  1.998E-08  2.229E-08  4.727E-04  1.023E-03
 600.00  6.017E-06  1.846E-06  7.878E-09  9.266E-09  3.134E-04  5.361E-04
 800.00  1.665E-06  5.771E-07  1.883E-09  2.479E-09  1.701E-04  2.008E-04
1000.00  6.121E-07  2.422E-07  5.695E-10  1.004E-09  1.065E-04  9.499E-05

Multipolarity E3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.712E+07  3.814E+07  1.011E+05  3.513E+04  1.871E+05  2.354E+07
  15.00  1.004E+06  2.214E+06  5.906E+03  2.001E+03  1.935E+04  1.705E+06
  20.00  1.344E+05  2.933E+05  7.877E+02  2.617E+02  4.141E+03  2.752E+05
  30.00  7.926E+03  1.690E+04  4.596E+01  1.483E+01  5.102E+02  2.229E+04
  40.00  1.070E+03  2.228E+03  6.131E+00  1.936E+00  1.212E+02  3.929E+03
  50.00  2.285E+02  4.637E+02  1.289E+00  4.004E-01  4.071E+01  1.053E+03
  70.00  2.263E+01  4.356E+01  1.233E-01  3.740E-02  8.116E+00  1.519E+02
 100.00  2.003E+00  3.558E+00  1.030E-02  3.065E-03  1.531E+00  2.080E+01
 150.00  1.343E-01  2.086E-01  6.217E-04  1.850E-04  2.468E-01  2.373E+00
 200.00  2.068E-02  2.815E-02  8.599E-05  2.617E-05  7.192E-02  5.404E-01
 300.00  1.638E-03  1.737E-03  5.501E-06  1.835E-06  1.440E-02  7.461E-02
 400.00  2.961E-04  2.508E-04  8.126E-07  3.072E-07  5.123E-03  1.984E-02
 500.00  8.230E-05  5.743E-05  1.872E-07  7.971E-08  2.428E-03  7.377E-03
 600.00  3.053E-05  1.812E-05  5.921E-08  2.860E-08  1.397E-03  3.445E-03
 800.00  6.820E-06  3.219E-06  9.944E-09  6.247E-09  6.226E-04  1.093E-03
1000.00  2.210E-06  9.216E-07  2.535E-09  2.081E-09  3.430E-04  4.614E-04

Multipolarity E4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  5.528E+10  6.569E+10  2.983E+08  1.256E+09  1.545E+07  3.623E+09
  15.00  1.675E+09  1.937E+09  7.705E+06  3.242E+07  1.089E+06  1.618E+08
  20.00  1.439E+08  1.623E+08  5.753E+05  2.414E+06  1.796E+05  1.898E+07
  30.00  4.711E+06  5.074E+06  1.484E+04  6.166E+04  1.569E+04  1.010E+06
  40.00  4.298E+05  4.444E+05  1.116E+03  4.560E+03  2.974E+03  1.345E+05
  50.00  6.866E+04  6.832E+04  1.516E+02  6.056E+02  8.453E+02  2.925E+04
  70.00  4.483E+03  4.158E+03  7.665E+00  2.887E+01  1.322E+02  3.119E+03
 100.00  2.613E+02  2.203E+02  3.410E-01  1.147E+00  1.939E+01  3.144E+02
 150.00  1.112E+01  8.148E+00  1.101E-02  2.966E-02  2.342E+00  2.575E+01
 200.00  1.250E+00  8.078E-01  1.054E-03  2.248E-03  5.537E-01  4.689E+00
 300.00  6.347E-02  3.292E-02  4.503E-05  6.226E-05  8.200E-02  4.812E-01
 400.00  8.300E-03  3.567E-03  5.342E-06  5.223E-06  2.357E-02  1.053E-01
 500.00  1.784E-03  6.513E-04  1.071E-06  8.105E-07  9.517E-03  3.403E-02
 600.00  5.344E-04  1.694E-04  3.022E-07  1.921E-07  4.831E-03  1.428E-02
 800.00  8.500E-05  2.146E-05  4.328E-08  2.355E-08  1.798E-03  3.884E-03
1000.00  2.123E-05  4.564E-06  9.724E-09  5.612E-09  8.763E-04  1.473E-03

Multipolarity M1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  8.470E-01  3.733E-01  4.852E-02  3.316E-02  4.071E+02  7.456E+01
  15.00  2.339E-01  1.026E-01  1.063E-02  7.421E-03  1.214E+02  2.238E+01
  20.00  9.277E-02  4.064E-02  3.518E-03  2.498E-03  5.147E+01  9.558E+00
  30.00  2.467E-02  1.083E-02  7.078E-04  5.164E-04  1.534E+01  2.887E+00
  40.00  9.492E-03  4.185E-03  2.200E-04  1.637E-04  6.518E+00  1.242E+00
  50.00  4.496E-03  1.993E-03  8.757E-05  6.655E-05  3.368E+00  6.495E-01
  70.00  1.437E-03  6.432E-04  2.129E-05  1.669E-05  1.249E+00  2.461E-01
 100.00  4.193E-04  1.906E-04  4.588E-06  3.742E-06  4.379E-01  8.869E-02
 150.00  1.008E-04  4.700E-05  7.735E-07  6.800E-07  1.342E-01  2.818E-02
 200.00  3.609E-05  1.725E-05  2.145E-07  1.964E-07  5.831E-02  1.258E-02
 300.00  8.377E-06  4.242E-06  3.467E-08  3.644E-08  1.835E-02  4.107E-03
 400.00  2.946E-06  1.592E-06  9.434E-09  1.158E-08  8.185E-03  1.874E-03
 500.00  1.289E-06  7.492E-07  3.362E-09  4.475E-09  4.357E-03  1.012E-03
 600.00  6.670E-07  4.121E-07  1.551E-09  2.186E-09  2.651E-03  6.206E-04
 800.00  2.311E-07  1.697E-07  4.639E-10  8.249E-10  1.208E-03  2.851E-04
1000.00  9.944E-08  8.797E-08  1.517E-10  4.655E-10  6.435E-04  1.519E-04

Multipolarity M2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.595E+04  3.064E+02  1.398E+01  4.231E+00  2.720E+05  1.131E+04
  15.00  2.097E+03  4.045E+01  1.779E+00  5.616E-01  3.782E+04  1.797E+03
  20.00  4.966E+02  9.629E+00  4.069E-01  1.330E-01  9.458E+03  5.040E+02
  30.00  6.504E+01  1.277E+00  4.973E-02  1.722E-02  1.372E+03  8.823E+01
  40.00  1.536E+01  3.064E-01  1.104E-02  4.007E-03  3.571E+02  2.668E+01
  50.00  5.032E+00  1.021E-01  3.416E-03  1.290E-03  1.281E+02  1.082E+01
  70.00  9.373E-01  1.973E-02  5.759E-04  2.323E-04  2.822E+01  2.884E+00
 100.00  1.581E-01  3.529E-03  8.605E-05  3.754E-05  5.959E+00  7.449E-01
 150.00  2.103E-02  5.198E-04  9.843E-06  4.786E-06  1.096E+00  1.699E-01
 200.00  5.045E-03  1.379E-04  2.109E-06  1.123E-06  3.477E-01  6.178E-02
 300.00  6.854E-04  2.268E-05  2.442E-07  1.496E-07  7.564E-02  1.578E-02
 400.00  1.682E-04  6.641E-06  5.413E-08  3.790E-08  2.745E-02  6.248E-03
 500.00  5.630E-05  2.619E-06  1.666E-08  1.291E-08  1.287E-02  3.084E-03
 600.00  2.346E-05  1.269E-06  6.701E-09  5.782E-09  7.213E-03  1.782E-03
 800.00  5.900E-06  4.240E-07  1.587E-09  1.736E-09  3.002E-03  7.641E-04
1000.00  1.994E-06  1.866E-07  5.020E-10  7.336E-10  1.538E-03  3.945E-04

Multipolarity M3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.886E+07  6.906E+07  3.130E+05  5.263E+03  5.801E+07  1.065E+06
  15.00  1.269E+06  4.054E+06  1.827E+04  3.164E+02  4.187E+06  1.049E+05
  20.00  1.916E+05  5.422E+05  2.431E+03  4.324E+01  6.750E+05  2.149E+04
  30.00  1.382E+04  3.176E+04  1.408E+02  2.635E+00  5.489E+04  2.491E+03
  40.00  2.200E+03  4.240E+03  1.864E+01  3.660E-01  9.760E+03  5.727E+02
  50.00  5.396E+02  8.918E+02  3.891E+00  8.001E-02  2.648E+03  1.895E+02
  70.00  6.678E+01  8.510E+01  3.666E-01  8.247E-03  3.932E+02  3.765E+01
 100.00  7.566E+00  7.046E+00  2.998E-02  7.671E-04  5.653E+01  7.231E+00
 150.00  6.696E-01  4.163E-01  1.751E-03  5.500E-05  6.993E+00  1.200E+00
 200.00  1.238E-01  5.604E-02  2.344E-04  8.945E-06  1.718E+00  3.525E-01
 300.00  1.214E-02  3.373E-03  1.407E-05  7.721E-07  2.708E-01  6.807E-02
 400.00  2.438E-03  4.672E-04  1.949E-06  1.493E-07  8.044E-02  2.250E-02
 500.00  7.104E-04  1.014E-04  4.220E-07  4.290E-08  3.286E-02  9.768E-03
 600.00  2.674E-04  3.001E-05  1.239E-07  1.656E-08  1.666E-02  5.127E-03
 800.00  5.835E-05  4.596E-06  1.838E-08  4.025E-09  6.051E-03  1.919E-03
1000.00  1.789E-05  1.129E-06  4.232E-09  1.472E-09  2.844E-03  9.050E-04

Multipolarity M4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  5.296E+09  5.080E+11  1.060E+09  1.515E+09  5.962E+09  7.061E+07
  15.00  2.237E+08  1.389E+10  3.084E+07  3.952E+07  2.643E+08  4.915E+06
  20.00  2.472E+07  1.094E+09  2.558E+06  2.973E+06  3.078E+07  7.861E+05
  30.00  1.173E+06  3.106E+07  7.896E+04  7.734E+04  1.620E+06  6.449E+04
  40.00  1.404E+05  2.533E+06  6.868E+03  5.812E+03  2.145E+05  1.165E+04
  50.00  2.776E+04  3.688E+05  1.052E+03  7.822E+02  4.665E+04  3.203E+03
  70.00  2.505E+03  2.077E+04  6.383E+01  3.807E+01  5.017E+03  4.841E+02
 100.00  2.053E+02  1.026E+03  3.392E+00  1.545E+00  5.196E+02  7.007E+01
 150.00  1.278E+01  3.577E+01  1.267E-01  4.059E-02  4.514E+01  8.518E+00
 200.00  1.865E+00  3.453E+00  1.270E-02  3.080E-03  8.753E+00  2.025E+00
 300.00  1.339E-01  1.381E-01  5.260E-04  8.320E-05  1.012E+00  2.950E-01
 400.00  2.193E-02  1.487E-02  5.732E-05  6.630E-06  2.463E-01  8.104E-02
 500.00  5.523E-03  2.697E-03  1.041E-05  9.577E-07  8.734E-02  3.079E-02
 600.00  1.861E-03  6.927E-04  2.670E-06  2.106E-07  3.981E-02  1.461E-02
 800.00  3.467E-04  8.383E-05  3.191E-07  2.246E-08  1.246E-02  4.730E-03
1000.00  9.531E-05  1.653E-05  6.176E-08  4.812E-09  5.308E-03  2.020E-03

Multipolarity E1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.526E-01  2.242E-01  2.859E-01  6.461E-02  7.641E-02  1.567E-02
  15.00  1.081E-01  7.152E-02  8.714E-02  1.271E-02  1.482E-02  8.476E-03
  20.00  5.641E-02  2.990E-02  3.528E-02  3.794E-03  4.375E-03  5.292E-03
  30.00  2.114E-02  8.077E-03  9.100E-03  6.394E-04  7.271E-04  2.600E-03
  40.00  1.012E-02  3.047E-03  3.324E-03  1.738E-04  1.960E-04  1.539E-03
  50.00  5.610E-03  1.397E-03  1.490E-03  6.188E-05  6.943E-05  1.014E-03
  70.00  2.237E-03  4.177E-04  4.295E-04  1.271E-05  1.426E-05  5.328E-04
 100.00  8.156E-04  1.120E-04  1.114E-04  2.317E-06  2.591E-06  2.654E-04
 150.00  2.528E-04  2.445E-05  2.355E-05  3.229E-07  3.691E-07  1.196E-04
 200.00  1.093E-04  8.225E-06  7.828E-06  8.119E-08  9.467E-08  6.873E-05
 300.00  3.401E-05  1.782E-06  1.700E-06  1.179E-08  1.417E-08  3.258E-05
 400.00  1.512E-05  6.099E-07  5.929E-07  3.032E-09  3.840E-09  1.992E-05
 500.00  8.085E-06  2.645E-07  2.672E-07  1.058E-09  1.403E-09  1.371E-05
 600.00  4.968E-06  1.369E-07  1.421E-07  4.495E-10  6.408E-10  1.038E-05
 800.00  2.341E-06  4.835E-08  5.568E-08  1.324E-10  2.589E-10  6.749E-06
1000.00  1.306E-06  2.136E-08  2.709E-08  4.566E-11  1.198E-10  4.762E-06

Multipolarity E2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  3.858E+04  7.373E+02  2.375E+02  9.823E+00  1.046E+01  3.039E+02
  15.00  5.071E+03  9.717E+01  3.041E+01  1.214E+00  1.282E+00  4.980E+01
  20.00  1.202E+03  2.314E+01  7.129E+00  2.678E-01  2.804E-01  1.415E+01
  30.00  1.575E+02  3.066E+00  9.279E-01  3.023E-02  3.118E-02  2.469E+00
  40.00  3.735E+01  7.352E-01  2.198E-01  6.244E-03  6.353E-03  7.331E-01
  50.00  1.227E+01  2.436E-01  7.209E-02  1.809E-03  1.820E-03  2.899E-01
  70.00  2.299E+00  4.630E-02  1.342E-02  2.726E-04  2.702E-04  7.345E-02
 100.00  3.918E-01  8.007E-03  2.258E-03  3.585E-05  3.507E-05  1.798E-02
 150.00  5.314E-02  1.104E-03  3.008E-04  3.547E-06  3.432E-06  3.985E-03
 200.00  1.302E-02  2.735E-04  7.312E-05  6.908E-07  6.759E-07  1.486E-03
 300.00  1.856E-03  3.949E-05  1.054E-05  7.099E-08  7.296E-08  4.285E-04
 400.00  4.805E-04  1.028E-05  2.819E-06  1.522E-08  1.570E-08  1.972E-04
 500.00  1.706E-04  3.642E-06  1.046E-06  4.549E-09  4.932E-09  1.127E-04
 600.00  7.560E-05  1.600E-06  4.829E-07  1.814E-09  2.010E-09  7.460E-05
 800.00  2.170E-05  4.430E-07  1.515E-07  3.991E-10  5.979E-10  4.045E-05
1000.00  8.412E-06  1.628E-07  6.292E-08  1.376E-10  2.218E-10  2.534E-05

Multipolarity E3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.423E+07  4.545E+06  1.004E+07  2.273E+04  7.487E+03  4.779E+04
  15.00  9.928E+05  2.665E+05  5.831E+05  1.329E+03  4.270E+02  4.865E+03
  20.00  1.544E+05  3.569E+04  7.725E+04  1.774E+02  5.597E+01  1.030E+03
  30.00  1.163E+04  2.101E+03  4.444E+03  1.035E+01  3.183E+00  1.251E+02
  40.00  1.916E+03  2.844E+02  5.869E+02  1.385E+00  4.180E-01  2.956E+01
  50.00  4.813E+02  6.073E+01  1.222E+02  2.916E-01  8.675E-02  9.887E+00
  70.00  6.156E+01  6.016E+00  1.148E+01  2.794E-02  8.147E-03  1.962E+00
 100.00  7.179E+00  5.329E-01  9.382E-01  2.337E-03  6.716E-04  3.689E-01
 150.00  6.509E-01  3.574E-02  5.499E-02  1.413E-04  4.069E-05  5.929E-02
 200.00  1.220E-01  5.507E-03  7.424E-03  1.956E-05  5.784E-06  1.725E-02
 300.00  1.225E-02  4.365E-04  4.578E-04  1.253E-06  4.067E-07  3.446E-03
 400.00  2.534E-03  7.888E-05  6.608E-05  1.854E-07  6.790E-08  1.225E-03
 500.00  7.680E-04  2.194E-05  1.514E-05  4.262E-08  1.762E-08  5.804E-04
 600.00  3.026E-04  8.132E-06  4.769E-06  1.354E-08  6.253E-09  3.331E-04
 800.00  7.382E-05  1.818E-06  8.470E-07  2.302E-09  1.436E-09  1.483E-04
1000.00  2.566E-05  5.897E-07  2.419E-07  5.685E-10  4.696E-10  8.177E-05

Multipolarity E4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.574E+09  1.513E+10  1.768E+10  6.759E+07  2.819E+08  4.228E+06
  15.00  6.897E+07  4.568E+08  5.199E+08  1.746E+06  7.275E+06  2.876E+05
  20.00  7.916E+06  3.914E+07  4.346E+07  1.303E+05  5.418E+05  4.637E+04
  30.00  4.010E+05  1.274E+06  1.353E+06  3.359E+03  1.382E+04  3.947E+03
  40.00  5.069E+04  1.162E+05  1.185E+05  2.531E+02  1.023E+03  7.388E+02
  50.00  1.045E+04  1.853E+04  1.819E+04  3.440E+01  1.359E+02  2.083E+02
  70.00  1.001E+03  1.207E+03  1.105E+03  1.740E+00  6.480E+00  3.227E+01
 100.00  8.685E+01  7.023E+01  5.847E+01  7.754E-02  2.577E-01  4.700E+00
 150.00  5.693E+00  2.985E+00  2.159E+00  2.508E-03  6.662E-03  5.648E-01
 200.00  8.567E-01  3.352E-01  2.139E-01  2.403E-04  5.048E-04  1.332E-01
 300.00  6.462E-02  1.699E-02  8.710E-03  1.027E-05  1.398E-05  1.967E-02
 400.00  1.118E-02  2.220E-03  9.433E-04  1.220E-06  1.173E-06  5.645E-03
 500.00  3.004E-03  4.773E-04  1.722E-04  2.443E-07  1.816E-07  2.278E-03
 600.00  1.086E-03  1.428E-04  4.472E-05  6.906E-08  4.292E-08  1.153E-03
 800.00  2.356E-04  2.271E-05  5.662E-06  9.852E-09  5.377E-09  4.288E-04
1000.00  7.552E-05  5.681E-06  1.204E-06  2.225E-09  1.242E-09  2.091E-04

Multipolarity M1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.099E+00  2.172E-01  9.429E-02  1.014E-02  6.742E-03  9.688E+01
  15.00  3.242E-01  6.028E-02  2.603E-02  2.264E-03  1.538E-03  2.888E+01
  20.00  1.363E-01  2.400E-02  1.035E-02  7.577E-04  5.237E-04  1.225E+01
  30.00  4.001E-02  6.403E-03  2.766E-03  1.543E-04  1.095E-04  3.646E+00
  40.00  1.681E-02  2.477E-03  1.074E-03  4.847E-05  3.520E-05  1.551E+00
  50.00  8.600E-03  1.176E-03  5.130E-04  1.937E-05  1.437E-05  8.013E-01
  70.00  3.140E-03  3.771E-04  1.661E-04  4.757E-06  3.646E-06  2.971E-01
 100.00  1.082E-03  1.105E-04  4.936E-05  1.032E-06  8.213E-07  1.042E-01
 150.00  3.246E-04  2.664E-05  1.220E-05  1.733E-07  1.479E-07  3.194E-02
 200.00  1.386E-04  9.550E-06  4.489E-06  4.909E-08  4.417E-08  1.388E-02
 300.00  4.240E-05  2.221E-06  1.102E-06  7.525E-09  7.831E-09  4.363E-03
 400.00  1.851E-05  7.828E-07  4.136E-07  2.238E-09  2.421E-09  1.947E-03
 500.00  9.688E-06  3.425E-07  1.956E-07  7.794E-10  9.435E-10  1.037E-03
 600.00  5.826E-06  1.764E-07  1.079E-07  3.673E-10  4.560E-10  6.302E-04
 800.00  2.634E-06  6.147E-08  4.470E-08  8.955E-11  2.154E-10  2.872E-04
1000.00  1.416E-06  2.631E-08  2.273E-08  3.924E-11  1.000E-10  1.531E-04

Multipolarity M2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.687E+05  4.251E+03  8.020E+01  3.037E+00  8.896E-01  6.507E+04
  15.00  2.229E+04  5.587E+02  1.058E+01  3.885E-01  1.186E-01  9.048E+03
  20.00  5.303E+03  1.323E+02  2.517E+00  8.923E-02  2.825E-02  2.262E+03
  30.00  6.986E+02  1.730E+01  3.331E-01  1.097E-02  3.682E-03  3.275E+02
  40.00  1.662E+02  4.095E+00  8.001E-02  2.450E-03  8.624E-04  8.535E+01
  50.00  5.467E+01  1.341E+00  2.665E-02  7.603E-04  2.789E-04  3.061E+01
  70.00  1.024E+01  2.498E-01  5.149E-03  1.289E-04  5.055E-05  6.740E+00
 100.00  1.735E+00  4.214E-02  9.213E-04  1.935E-05  8.233E-06  1.423E+00
 150.00  2.314E-01  5.608E-03  1.357E-04  2.217E-06  1.048E-06  2.616E-01
 200.00  5.550E-02  1.346E-03  3.600E-05  4.772E-07  2.470E-07  8.296E-02
 300.00  7.521E-03  1.828E-04  5.924E-06  5.534E-08  3.350E-08  1.802E-02
 400.00  1.844E-03  4.485E-05  1.735E-06  1.236E-08  8.242E-09  6.541E-03
 500.00  6.185E-04  1.502E-05  6.857E-07  3.803E-09  2.876E-09  3.068E-03
 600.00  2.589E-04  6.252E-06  3.321E-07  1.534E-09  1.255E-09  1.717E-03
 800.00  6.646E-05  1.574E-06  1.114E-07  3.595E-10  4.139E-10  7.141E-04
1000.00  2.322E-05  5.323E-07  4.840E-08  1.155E-10  1.693E-10  3.662E-04

Multipolarity M3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  5.302E+08  5.166E+06  1.825E+07  7.145E+04  1.171E+03  1.415E+07
  15.00  3.266E+07  3.464E+05  1.071E+06  4.170E+03  7.028E+01  1.018E+06
  20.00  4.577E+06  5.216E+04  1.433E+05  5.547E+02  9.597E+00  1.638E+05
  30.00  2.929E+05  3.742E+03  8.375E+03  3.209E+01  5.834E-01  1.327E+04
  40.00  4.263E+04  5.953E+02  1.120E+03  4.254E+00  8.107E-02  2.357E+03
  50.00  9.724E+03  1.457E+02  2.356E+02  8.880E-01  1.772E-02  6.385E+02
  70.00  1.079E+03  1.799E+01  2.248E+01  8.370E-02  1.826E-03  9.460E+01
 100.00  1.096E+02  2.034E+00  1.862E+00  6.848E-03  1.699E-04  1.357E+01
 150.00  8.702E+00  1.797E-01  1.100E-01  3.999E-04  1.218E-05  1.676E+00
 200.00  1.510E+00  3.319E-02  1.481E-02  5.356E-05  1.985E-06  4.113E-01
 300.00  1.386E-01  3.252E-03  8.908E-04  3.214E-06  1.713E-07  6.469E-02
 400.00  2.699E-02  6.521E-04  1.234E-04  4.451E-07  3.296E-08  1.921E-02
 500.00  7.756E-03  1.901E-04  2.677E-05  9.658E-08  9.479E-09  7.845E-03
 600.00  2.898E-03  7.145E-05  7.916E-06  2.823E-08  3.617E-09  3.969E-03
 800.00  6.324E-04  1.559E-05  1.211E-06  4.161E-09  9.304E-10  1.441E-03
1000.00  1.954E-04  4.787E-06  2.975E-07  9.773E-10  3.302E-10  6.781E-04

Multipolarity M4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.716E+11  1.582E+09  1.357E+11  2.460E+08  3.410E+08  1.519E+09
  15.00  8.673E+09  6.503E+07  3.709E+09  7.143E+06  8.896E+06  6.642E+07
  20.00  7.835E+08  7.069E+06  2.919E+08  5.918E+05  6.692E+05  7.667E+06
  30.00  2.810E+07  3.285E+05  8.270E+06  1.820E+04  1.739E+04  3.988E+05
  40.00  2.793E+06  3.897E+04  6.753E+05  1.583E+03  1.308E+03  5.256E+04
  50.00  4.819E+05  7.652E+03  9.827E+04  2.422E+02  1.760E+02  1.138E+04
  70.00  3.607E+04  6.847E+02  5.530E+03  1.468E+01  8.568E+00  1.218E+03
 100.00  2.498E+03  5.579E+01  2.730E+02  7.796E-01  3.478E-01  1.256E+02
 150.00  1.338E+02  3.455E+00  9.504E+00  2.909E-02  9.136E-03  1.087E+01
 200.00  1.803E+01  5.027E-01  9.169E-01  2.914E-03  6.932E-04  2.102E+00
 300.00  1.205E+00  3.597E-02  3.663E-02  1.205E-04  1.872E-05  2.424E-01
 400.00  1.927E-01  5.882E-03  3.942E-03  1.314E-05  1.491E-06  5.891E-02
 500.00  4.833E-02  1.482E-03  7.148E-04  2.389E-06  2.153E-07  2.088E-02
 600.00  1.634E-02  4.983E-04  1.833E-04  6.102E-07  4.707E-08  9.497E-03
 800.00  3.105E-03  9.276E-05  2.217E-05  7.281E-08  5.114E-09  2.971E-03
1000.00  8.753E-04  2.553E-05  4.373E-06  1.420E-08  1.077E-09  1.267E-03

Multipolarity E1
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  2.043E-02  4.663E-02  2.340E-02  2.655E-02  1.762E-03  1.999E+01
  15.00  1.149E-02  1.992E-02  7.479E-03  8.102E-03  9.509E-04  6.911E+00
  20.00  7.118E-03  1.040E-02  3.135E-03  3.290E-03  5.931E-04  3.269E+00
  30.00  3.305E-03  3.893E-03  8.511E-04  8.530E-04  2.923E-04  2.580E+00
  40.00  1.831E-03  1.866E-03  3.213E-04  3.120E-04  1.723E-04  1.975E+00
  50.00  1.133E-03  1.035E-03  1.478E-04  1.396E-04  1.135E-04  1.141E+00
  70.00  5.315E-04  4.125E-04  4.421E-05  4.040E-05  5.962E-05  4.940E-01
 100.00  2.301E-04  1.507E-04  1.190E-05  1.050E-05  2.967E-05  2.045E-01
 150.00  8.671E-05  4.675E-05  2.596E-06  2.226E-06  1.341E-05  7.665E-02
 200.00  4.313E-05  2.022E-05  8.766E-07  7.421E-07  7.707E-06  1.326E-01
 300.00  1.636E-05  6.290E-06  1.903E-07  1.611E-07  3.657E-06  5.965E-02
 400.00  8.409E-06  2.799E-06  6.483E-08  5.653E-08  2.237E-06  3.464E-02
 500.00  5.031E-06  1.498E-06  2.827E-08  2.544E-08  1.544E-06  2.350E-02
 600.00  3.385E-06  9.173E-07  1.452E-08  1.361E-08  1.162E-06  1.718E-02
 800.00  1.831E-06  4.332E-07  5.087E-09  5.250E-09  7.499E-07  1.079E-02
1000.00  1.130E-06  2.417E-07  2.303E-09  2.633E-09  5.331E-07  7.617E-03

Multipolarity E2
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  9.252E+03  7.149E+03  7.840E+01  2.234E+01  3.416E+01  1.360E+06
  15.00  1.269E+03  9.397E+02  1.033E+01  2.858E+00  5.588E+00  1.834E+05
  20.00  3.129E+02  2.227E+02  2.460E+00  6.701E-01  1.587E+00  4.456E+04
  30.00  4.409E+01  2.918E+01  3.262E-01  8.738E-02  2.772E-01  1.209E+04
  40.00  1.119E+01  6.922E+00  7.819E-02  2.070E-02  8.221E-02  5.052E+03
  50.00  3.913E+00  2.274E+00  2.591E-02  6.788E-03  3.248E-02  1.734E+03
  70.00  8.217E-01  4.261E-01  4.925E-03  1.264E-03  8.227E-03  3.503E+02
 100.00  1.628E-01  7.266E-02  8.519E-04  2.128E-04  2.013E-03  6.691E+01
 150.00  2.732E-02  9.856E-03  1.176E-04  2.843E-05  4.470E-04  1.080E+01
 200.00  8.024E-03  2.416E-03  2.916E-05  6.928E-06  1.668E-04  3.210E+00
 300.00  1.539E-03  3.438E-04  4.209E-06  9.995E-07  4.811E-05  6.998E-01
 400.00  5.065E-04  8.908E-05  1.097E-06  2.682E-07  2.216E-05  2.812E-01
 500.00  2.193E-04  3.165E-05  3.894E-07  9.957E-08  1.268E-05  1.517E-01
 600.00  1.148E-04  1.399E-05  1.702E-07  4.595E-08  8.361E-06  9.714E-02
 800.00  4.297E-05  4.016E-06  4.704E-08  1.427E-08  4.500E-06  5.198E-02
1000.00  2.038E-05  1.561E-06  1.738E-08  5.997E-09  2.835E-06  3.329E-02

Multipolarity E3
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  5.134E+06  2.660E+06  4.840E+05  9.518E+05  5.424E+03  7.303E+08
  15.00  3.709E+05  1.854E+05  2.837E+04  5.519E+04  5.499E+02  5.049E+07
  20.00  5.974E+04  2.879E+04  3.798E+03  7.311E+03  1.162E+02  7.855E+06
  30.00  4.821E+03  2.166E+03  2.238E+02  4.213E+02  1.411E+01  8.945E+05
  40.00  8.491E+02  3.564E+02  3.028E+01  5.560E+01  3.325E+00  2.310E+05
  50.00  2.273E+02  8.949E+01  6.467E+00  1.157E+01  1.111E+00  6.470E+04
  70.00  3.273E+01  1.143E+01  6.404E-01  1.087E+00  2.200E-01  9.751E+03
 100.00  4.477E+00  1.333E+00  5.674E-02  8.880E-02  4.135E-02  1.378E+03
 150.00  5.100E-01  1.208E-01  3.809E-03  5.219E-03  6.653E-03  1.603E+02
 200.00  1.161E-01  2.265E-02  5.874E-04  7.050E-04  1.937E-03  3.704E+01
 300.00  1.601E-02  2.271E-03  4.653E-05  4.351E-05  3.870E-04  5.432E+00
 400.00  4.257E-03  4.699E-04  8.422E-06  6.291E-06  1.377E-04  1.626E+00
 500.00  1.583E-03  1.425E-04  2.344E-06  1.442E-06  6.528E-05  7.011E-01
 600.00  7.380E-04  5.604E-05  8.667E-07  4.528E-07  3.734E-05  3.819E-01
 800.00  2.342E-04  1.366E-05  1.930E-07  7.967E-08  1.651E-05  1.651E-01
1000.00  9.904E-05  4.765E-06  6.284E-08  2.293E-08  9.145E-06  9.292E-02

Multipolarity E4
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  8.216E+08  3.022E+08  1.621E+09  1.683E+09  4.861E+05  5.053E+11
  15.00  3.624E+07  1.312E+07  4.888E+07  4.939E+07  3.281E+04  1.617E+10
  20.00  4.217E+06  1.498E+06  4.185E+06  4.127E+06  5.268E+03  1.478E+09
  30.00  2.219E+05  7.538E+04  1.362E+05  1.286E+05  4.470E+02  5.869E+07
  40.00  2.942E+04  9.495E+03  1.242E+04  1.125E+04  8.339E+01  7.117E+06
  50.00  6.377E+03  1.953E+03  1.979E+03  1.726E+03  2.346E+01  1.524E+06
  70.00  6.767E+02  1.866E+02  1.288E+02  1.047E+02  3.626E+00  1.655E+05
 100.00  6.800E+01  1.616E+01  7.494E+00  5.541E+00  5.275E-01  1.746E+04
 150.00  5.551E+00  1.058E+00  3.186E-01  2.051E-01  6.344E-02  1.504E+03
 200.00  1.010E+00  1.591E-01  3.580E-02  2.033E-02  1.497E-02  2.834E+02
 300.00  1.034E-01  1.198E-02  1.814E-03  8.283E-04  2.209E-03  3.081E+01
 400.00  2.262E-02  2.074E-03  2.373E-04  8.984E-05  6.348E-04  7.364E+00
 500.00  7.310E-03  5.577E-04  5.103E-05  1.641E-05  2.562E-04  2.648E+00
 600.00  3.061E-03  2.011E-04  1.522E-05  4.246E-06  1.294E-04  1.250E+00
 800.00  8.322E-04  4.361E-05  2.412E-06  5.328E-07  4.774E-05  4.395E-01
1000.00  3.164E-04  1.403E-05  6.055E-07  1.140E-07  2.340E-05  2.157E-01

Multipolarity M1
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  1.597E+01  2.032E-01  2.297E-02  8.864E-03  1.085E+01  7.771E+03
  15.00  4.795E+00  5.996E-02  6.378E-03  2.447E-03  3.230E+00  2.317E+03
  20.00  2.048E+00  2.521E-02  2.541E-03  9.730E-04  1.370E+00  9.847E+02
  30.00  6.179E-01  7.401E-03  6.790E-04  2.607E-04  4.084E-01  2.969E+02
  40.00  2.662E-01  3.111E-03  2.629E-04  1.012E-04  1.736E-01  4.763E+02
  50.00  1.391E-01  1.592E-03  1.248E-04  4.830E-05  8.966E-02  2.473E+02
  70.00  5.271E-02  5.811E-04  4.003E-05  1.566E-05  3.323E-02  9.168E+01
 100.00  1.900E-02  2.004E-04  1.172E-05  4.661E-06  1.165E-02  3.239E+01
 150.00  6.038E-03  6.013E-05  2.837E-06  1.155E-06  3.578E-03  1.001E+01
 200.00  2.695E-03  2.568E-05  1.018E-06  4.255E-07  1.556E-03  1.701E+01
 300.00  8.792E-04  7.848E-06  2.359E-07  1.045E-07  4.895E-04  5.386E+00
 400.00  4.012E-04  3.427E-06  8.328E-08  3.950E-08  2.187E-04  2.402E+00
 500.00  2.167E-04  1.796E-06  3.674E-08  1.867E-08  1.166E-04  1.300E+00
 600.00  1.328E-04  1.077E-06  1.882E-08  1.035E-08  7.059E-05  7.853E-01
 800.00  6.098E-05  4.874E-07  6.516E-09  4.214E-09  3.197E-05  3.587E-01
1000.00  3.258E-05  2.621E-07  2.845E-09  2.185E-09  1.711E-05  1.955E-01

Multipolarity M2
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  2.463E+03  3.130E+04  4.529E+02  7.592E+00  7.293E+03  7.009E+06
  15.00  3.904E+02  4.134E+03  5.951E+01  9.999E-01  1.013E+03  9.625E+05
  20.00  1.093E+02  9.836E+02  1.409E+01  2.379E-01  2.532E+02  2.376E+05
  30.00  1.906E+01  1.295E+02  1.844E+00  3.152E-02  3.672E+01  5.869E+04
  40.00  5.762E+00  3.082E+01  4.363E-01  7.567E-03  9.562E+00  2.705E+04
  50.00  2.334E+00  1.014E+01  1.429E-01  2.519E-03  3.428E+00  9.633E+03
  70.00  6.211E-01  1.899E+00  2.661E-02  4.864E-04  7.543E-01  2.084E+03
 100.00  1.602E-01  3.219E-01  4.489E-03  8.703E-05  1.592E-01  4.355E+02
 150.00  3.650E-02  4.293E-02  5.979E-04  1.285E-05  2.932E-02  7.947E+01
 200.00  1.327E-02  1.030E-02  1.436E-04  3.415E-06  9.306E-03  5.127E+01
 300.00  3.383E-03  1.394E-03  1.950E-05  5.622E-07  2.023E-03  1.324E+01
 400.00  1.340E-03  3.419E-04  4.789E-06  1.651E-07  7.349E-04  5.329E+00
 500.00  6.615E-04  1.148E-04  1.605E-06  6.531E-08  3.449E-04  2.715E+00
 600.00  3.817E-04  4.793E-05  6.668E-07  3.161E-08  1.923E-04  1.590E+00
 800.00  1.636E-04  1.230E-05  1.671E-07  1.050E-08  7.947E-05  7.114E-01
1000.00  8.467E-05  4.312E-06  5.675E-08  4.610E-09  4.095E-05  3.900E-01

Multipolarity M3
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  2.412E+05  9.865E+07  5.536E+05  1.731E+06  1.592E+06  9.226E+09
  15.00  2.347E+04  6.076E+06  3.707E+04  1.015E+05  1.144E+05  5.785E+08
  20.00  4.770E+03  8.516E+05  5.578E+03  1.357E+04  1.840E+04  8.260E+07
  30.00  5.470E+02  5.447E+04  4.002E+02  7.945E+02  1.491E+03  1.388E+07
  40.00  1.252E+02  7.929E+03  6.362E+01  1.062E+02  2.646E+02  2.201E+06
  50.00  4.127E+01  1.808E+03  1.557E+01  2.233E+01  7.163E+01  5.272E+05
  70.00  8.164E+00  2.006E+02  1.920E+00  2.129E+00  1.060E+01  6.440E+04
 100.00  1.563E+00  2.038E+01  2.171E-01  1.763E-01  1.521E+00  7.610E+03
 150.00  2.585E-01  1.617E+00  1.918E-02  1.044E-02  1.880E-01  7.730E+02
 200.00  7.586E-02  2.807E-01  3.545E-03  1.406E-03  4.617E-02  1.881E+02
 300.00  1.462E-02  2.572E-02  3.471E-04  8.471E-05  7.262E-03  3.390E+01
 400.00  4.831E-03  5.010E-03  6.969E-05  1.175E-05  2.159E-03  1.150E+01
 500.00  2.097E-03  1.441E-03  2.032E-05  2.550E-06  8.822E-04  5.270E+00
 600.00  1.099E-03  5.372E-04  7.617E-06  7.515E-07  4.448E-04  2.882E+00
 800.00  4.111E-04  1.171E-04  1.656E-06  1.139E-07  1.604E-04  1.181E+00
1000.00  1.943E-04  3.632E-05  5.101E-07  2.815E-08  7.583E-05  6.137E-01

Multipolarity M4
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  1.696E+07  5.114E+10  1.725E+08  1.290E+10  1.723E+08  5.575E+12
  15.00  1.144E+06  1.631E+09  7.048E+06  3.520E+08  7.508E+06  1.731E+11
  20.00  1.797E+05  1.471E+08  7.636E+05  2.770E+07  8.651E+05  1.533E+10
  30.00  1.444E+04  5.265E+06  3.537E+04  7.859E+05  4.498E+04  9.298E+08
  40.00  2.584E+03  5.228E+05  4.187E+03  6.413E+04  5.917E+03  9.918E+07
  50.00  7.058E+02  9.011E+04  8.209E+02  9.328E+03  1.280E+03  1.816E+07
  70.00  1.058E+02  6.735E+03  7.330E+01  5.244E+02  1.367E+02  1.497E+06
 100.00  1.523E+01  4.661E+02  5.965E+00  2.588E+01  1.409E+01  1.178E+05
 150.00  1.842E+00  2.493E+01  3.694E-01  9.033E-01  1.220E+00  7.627E+03
 200.00  4.369E-01  3.358E+00  5.375E-02  8.718E-02  2.362E-01  1.236E+03
 300.00  6.345E-02  2.239E-01  3.842E-03  3.485E-03  2.722E-02  1.269E+02
 400.00  1.742E-02  3.580E-02  6.289E-04  3.756E-04  6.623E-03  3.183E+01
 500.00  6.618E-03  8.986E-03  1.585E-04  6.812E-05  2.349E-03  1.212E+01
 600.00  3.132E-03  3.031E-03  5.315E-05  1.742E-05  1.065E-03  5.903E+00
 800.00  1.014E-03  5.755E-04  9.857E-06  2.087E-06  3.308E-04  2.093E+00
1000.00  4.339E-04  1.628E-04  2.723E-06  4.142E-07  1.416E-04  9.978E-01



==> 111.txt <==
              ZZZZZZ           1    1    1
                  Z           11   11   11
                 Z     ===   1 1  1 1  1 1
                Z      ===  1  1 1  1 1  1
               Z               1    1    1
              ZZZZZZ           1    1    1

Evaluating total, the following occupation numbers were assumed

 K   2,   L1   2,   L2   2,   L3   4,   M1   2,   M2   2,   
M3   4,   M4   4,   M5   6,   N1   2,   N2   2,   N3   4,   
N4   4,   N5   6,   N6   6,   N7   8,   O1   2,   O2   2,   
O3   4,   O4   4,   O5   6,   O6   6,   O7   8,   P1   2,   
P2   2,   P3   4,   P4   4,   P5   5,   Q1   2,   

Multipolarity E1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***     7.086E-01
  15.00     ***        ***        ***        ***     2.985E-01  5.571E-01
  20.00     ***        ***        ***        ***     2.047E-01  3.848E-01
  30.00     ***        ***        ***     1.456E+00  1.112E-01  1.941E-01
  40.00     ***     2.160E-01  5.814E-01  6.448E-01  6.867E-02  1.097E-01
  50.00     ***     1.596E-01  3.479E-01  3.364E-01  4.651E-02  6.847E-02
  70.00     ***     9.386E-02  1.529E-01  1.228E-01  2.521E-02  3.229E-02
 100.00     ***     5.072E-02  6.233E-02  4.172E-02  1.286E-02  1.397E-02
 150.00     ***     2.413E-02  2.210E-02  1.211E-02  5.915E-03  5.250E-03
 200.00  9.407E-02  1.418E-02  1.061E-02  5.043E-03  3.429E-03  2.605E-03
 300.00  4.429E-02  6.840E-03  3.860E-03  1.500E-03  1.646E-03  9.870E-04
 400.00  2.650E-02  4.248E-03  1.956E-03  6.559E-04  1.016E-03  5.084E-04
 500.00  1.838E-02  2.946E-03  1.158E-03  3.459E-04  7.022E-04  3.041E-04
 600.00  1.362E-02  2.228E-03  7.711E-04  2.105E-04  5.344E-04  2.054E-04
 800.00  8.713E-03  1.458E-03  4.144E-04  9.783E-05  3.493E-04  1.114E-04
1000.00  6.254E-03  1.035E-03  2.542E-04  5.418E-05  2.475E-04  6.862E-05

Multipolarity E2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***     5.518E+05
  15.00     ***        ***        ***        ***     2.007E+03  7.576E+04
  20.00     ***        ***        ***        ***     6.012E+02  1.872E+04
  30.00     ***        ***        ***     6.473E+03  1.118E+02  2.655E+03
  40.00     ***     8.091E+01  2.280E+03  1.535E+03  3.411E+01  6.718E+02
  50.00     ***     3.482E+01  7.997E+02  5.023E+02  1.375E+01  2.351E+02
  70.00     ***     9.519E+00  1.679E+02  9.311E+01  3.565E+00  4.951E+01
 100.00     ***     2.485E+00  3.362E+01  1.582E+01  8.889E-01  9.839E+00
 150.00     ***     5.928E-01  5.707E+00  2.136E+00  2.008E-01  1.659E+00
 200.00  8.642E-02  2.353E-01  1.690E+00  5.220E-01  7.573E-02  4.889E-01
 300.00  1.030E-01  7.393E-02  3.261E-01  7.385E-02  2.214E-02  9.414E-02
 400.00  7.874E-02  3.632E-02  1.087E-01  1.920E-02  1.030E-02  3.115E-02
 500.00  6.055E-02  2.162E-02  4.738E-02  6.812E-03  5.913E-03  1.350E-02
 600.00  4.717E-02  1.464E-02  2.485E-02  3.020E-03  3.937E-03  7.105E-03
 800.00  3.128E-02  8.232E-03  9.390E-03  8.659E-04  2.144E-03  2.669E-03
1000.00  2.251E-02  5.268E-03  4.476E-03  3.359E-04  1.345E-03  1.265E-03

Multipolarity E3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***     2.149E+08
  15.00     ***        ***        ***        ***     7.719E+04  1.651E+07
  20.00     ***        ***        ***        ***     2.223E+04  2.779E+06
  30.00     ***        ***        ***     3.058E+05  3.698E+03  2.387E+05
  40.00     ***     5.364E+02  8.026E+04  5.596E+04  1.011E+03  4.342E+04
  50.00     ***     3.936E+02  2.542E+04  1.496E+04  3.692E+02  1.192E+04
  70.00     ***     1.343E+02  4.364E+03  2.042E+03  8.062E+01  1.774E+03
 100.00     ***     3.419E+01  6.850E+02  2.514E+02  1.623E+01  2.497E+02
 150.00     ***     6.775E+00  8.678E+01  2.370E+01  2.753E+00  2.920E+01
 200.00  4.468E-02  2.204E+00  2.087E+01  4.522E+00  8.241E-01  6.741E+00
 300.00  1.937E-01  5.014E-01  3.031E+00  4.598E-01  1.697E-01  9.439E-01
 400.00  1.739E-01  1.952E-01  8.362E-01  9.640E-02  6.163E-02  2.540E-01
 500.00  1.383E-01  9.816E-02  3.173E-01  2.938E-02  2.951E-02  9.494E-02
 600.00  1.079E-01  5.861E-02  1.497E-01  1.164E-02  1.714E-02  4.464E-02
 800.00  7.008E-02  2.771E-02  4.855E-02  2.857E-03  7.715E-03  1.426E-02
1000.00  4.932E-02  1.585E-02  2.081E-02  9.999E-04  4.276E-03  6.047E-03

Multipolarity E4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***     1.105E+10
  15.00     ***        ***        ***        ***     1.122E+06  7.798E+08
  20.00     ***        ***        ***        ***     3.992E+05  1.147E+08
  30.00     ***        ***        ***     3.055E+06  6.821E+04  7.745E+06
  40.00     ***     6.458E+02  4.981E+05  7.307E+05  1.746E+04  1.162E+06
  50.00     ***     1.971E+03  2.418E+05  2.004E+05  5.886E+03  2.728E+05
  70.00     ***     1.036E+03  4.790E+04  2.505E+04  1.103E+03  3.180E+04
 100.00     ***     2.782E+02  7.029E+03  2.580E+03  1.831E+02  3.436E+03
 150.00     ***     4.893E+01  7.421E+02  1.887E+02  2.420E+01  2.974E+02
 200.00  1.432E-02  1.382E+01  1.523E+02  2.971E+01  5.979E+00  5.572E+01
 300.00  3.058E-01  2.456E+00  1.742E+01  2.315E+00  9.259E-01  5.880E+00
 400.00  3.243E-01  7.923E-01  4.063E+00  4.088E-01  2.738E-01  1.312E+00
 500.00  2.656E-01  3.450E-01  1.361E+00  1.108E-01  1.123E-01  4.277E-01
 600.00  2.061E-01  1.841E-01  5.826E-01  4.035E-02  5.777E-02  1.812E-01
 800.00  1.296E-01  7.401E-02  1.640E-01  8.838E-03  2.184E-02  4.979E-02
1000.00  8.829E-02  3.795E-02  6.371E-02  2.860E-03  1.075E-02  1.902E-02

Multipolarity M1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***     1.023E+03
  15.00     ***        ***        ***        ***     1.600E+03  3.069E+02
  20.00     ***        ***        ***        ***     6.797E+02  1.312E+02
  30.00     ***        ***        ***     1.796E+00  2.035E+02  3.982E+01
  40.00     ***     3.439E+02  6.041E+01  7.507E-01  8.620E+01  1.708E+01
  50.00     ***     1.788E+02  3.165E+01  3.813E-01  4.453E+01  8.928E+00
  70.00     ***     6.601E+01  1.194E+01  1.370E-01  1.651E+01  3.384E+00
 100.00     ***     2.323E+01  4.324E+00  4.679E-02  5.791E+00  1.220E+00
 150.00     ***     7.129E+00  1.380E+00  1.387E-02  1.775E+00  3.883E-01
 200.00  1.431E+01  3.102E+00  6.181E-01  5.875E-03  7.708E-01  1.734E-01
 300.00  4.538E+00  9.700E-01  2.012E-01  1.770E-03  2.417E-01  5.654E-02
 400.00  2.016E+00  4.350E-01  9.249E-02  7.705E-04  1.079E-01  2.586E-02
 500.00  1.095E+00  2.316E-01  5.001E-02  4.012E-04  5.731E-02  1.394E-02
 600.00  6.592E-01  1.401E-01  3.056E-02  2.403E-04  3.488E-02  8.565E-03
 800.00  3.002E-01  6.383E-02  1.405E-02  1.078E-04  1.585E-02  3.927E-03
1000.00  1.642E-01  3.397E-02  7.493E-03  5.775E-05  8.410E-03  2.088E-03

Multipolarity M2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***     1.089E+05
  15.00     ***        ***        ***        ***     4.524E+05  1.821E+04
  20.00     ***        ***        ***        ***     1.135E+05  5.298E+03
  30.00     ***        ***        ***     2.784E+04  1.661E+04  9.777E+02
  40.00     ***     1.354E+04  5.876E+02  6.655E+03  4.328E+03  3.041E+02
  50.00     ***     4.964E+03  2.770E+02  2.191E+03  1.557E+03  1.260E+02
  70.00     ***     1.122E+03  8.715E+01  4.083E+02  3.451E+02  3.459E+01
 100.00     ***     2.460E+02  2.569E+01  6.935E+01  7.338E+01  9.167E+00
 150.00     ***     4.713E+01  6.501E+00  9.251E+00  1.362E+01  2.141E+00
 200.00  2.803E+01  1.540E+01  2.494E+00  2.218E+00  4.344E+00  7.886E-01
 300.00  8.438E+00  3.454E+00  6.688E-01  2.990E-01  9.503E-01  2.041E-01
 400.00  3.616E+00  1.291E+00  2.742E-01  7.361E-02  3.475E-01  8.171E-02
 500.00  1.930E+00  6.163E-01  1.379E-01  2.467E-02  1.633E-01  4.051E-02
 600.00  1.158E+00  3.481E-01  8.040E-02  1.033E-02  9.195E-02  2.357E-02
 800.00  5.354E-01  1.478E-01  3.511E-02  2.647E-03  3.841E-02  1.016E-02
1000.00  3.023E-01  7.676E-02  1.837E-02  9.253E-04  1.973E-02  5.270E-03

Multipolarity M3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***     3.445E+06
  15.00     ***        ***        ***        ***     3.686E+07  5.275E+05
  20.00     ***        ***        ***        ***     6.196E+06  1.344E+05
  30.00     ***        ***        ***     9.292E+06  5.352E+05  1.963E+04
  40.00     ***     1.392E+05  2.264E+03  1.377E+06  9.850E+04  5.068E+03
  50.00     ***     4.668E+04  1.641E+03  3.177E+05  2.746E+04  1.806E+03
  70.00     ***     8.767E+03  6.020E+02  3.573E+04  4.234E+03  3.916E+02
 100.00     ***     1.531E+03  1.683E+02  3.718E+03  6.302E+02  8.050E+01
 150.00     ***     2.239E+02  3.600E+01  3.029E+02  8.060E+01  1.411E+01
 200.00  1.754E+01  6.036E+01  1.191E+01  5.350E+01  2.019E+01  4.261E+00
 300.00  1.053E+01  1.049E+01  2.561E+00  5.004E+00  3.247E+00  8.456E-01
 400.00  5.040E+00  3.323E+00  9.008E-01  9.938E-01  9.798E-01  2.846E-01
 500.00  2.757E+00  1.412E+00  4.047E-01  2.885E-01  4.033E-01  1.246E-01
 600.00  1.656E+00  7.319E-01  2.165E-01  1.087E-01  2.060E-01  6.602E-02
 800.00  7.565E-01  2.766E-01  8.364E-02  2.396E-02  7.548E-02  2.495E-02
1000.00  4.219E-01  1.336E-01  4.027E-02  7.467E-03  3.569E-02  1.184E-02

Multipolarity M4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***     1.117E+07
  15.00     ***        ***        ***        ***     1.135E+09  8.038E+06
  20.00     ***        ***        ***        ***     1.663E+08  2.386E+06
  30.00     ***        ***        ***     4.290E+08  1.111E+07  3.328E+05
  40.00     ***     4.223E+05  3.189E+03  5.028E+07  1.661E+06  7.654E+04
  50.00     ***     2.321E+05  7.156E+03  9.652E+06  3.906E+05  2.429E+04
  70.00     ***     5.163E+04  3.756E+03  8.231E+05  4.623E+04  4.314E+03
 100.00     ***     8.529E+03  1.063E+03  6.420E+04  5.177E+03  7.028E+02
 150.00     ***     1.043E+03  1.982E+02  3.819E+03  4.809E+02  9.355E+01
 200.00  5.821E+00  2.408E+02  5.710E+01  5.464E+02  9.668E+01  2.325E+01
 300.00  1.265E+01  3.314E+01  9.867E+00  3.888E+01  1.161E+01  3.534E+00
 400.00  7.109E+00  8.928E+00  2.967E+00  6.491E+00  2.894E+00  9.960E-01
 500.00  4.023E+00  3.369E+00  1.186E+00  1.669E+00  1.040E+00  3.834E-01
 600.00  2.418E+00  1.596E+00  5.793E-01  5.750E-01  4.796E-01  1.840E-01
 800.00  1.081E+00  5.302E-01  1.962E-01  1.118E-01  1.522E-01  6.037E-02
1000.00  5.885E-01  2.349E-01  8.626E-02  3.203E-02  6.538E-02  2.601E-02

Multipolarity E1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.154E+00  4.539E+00  5.789E+00  1.903E-01  2.919E-01  9.041E-01
  15.00  1.410E+00  1.260E+00  1.538E+00  1.088E-01  1.788E-01  3.923E-01
  20.00  7.451E-01  4.848E-01  5.744E-01  6.981E-02  1.142E-01  2.059E-01
  30.00  2.804E-01  1.194E-01  1.355E-01  3.547E-02  5.482E-02  7.764E-02
  40.00  1.330E-01  4.246E-02  4.670E-02  2.126E-02  3.069E-02  3.718E-02
  50.00  7.327E-02  1.879E-02  2.019E-02  1.415E-02  1.912E-02  2.061E-02
  70.00  2.890E-02  5.380E-03  5.575E-03  7.529E-03  9.047E-03  8.225E-03
 100.00  1.042E-02  1.390E-03  1.395E-03  3.788E-03  3.943E-03  3.000E-03
 150.00  3.197E-03  2.946E-04  2.866E-04  1.728E-03  1.495E-03  9.301E-04
 200.00  1.373E-03  9.734E-05  9.374E-05  9.982E-04  7.466E-04  4.022E-04
 300.00  4.236E-04  2.083E-05  2.005E-05  4.789E-04  2.854E-04  1.253E-04
 400.00  1.881E-04  7.071E-06  6.907E-06  2.946E-04  1.474E-04  5.576E-05
 500.00  1.001E-04  3.050E-06  3.090E-06  2.038E-04  8.853E-05  2.982E-05
 600.00  6.161E-05  1.575E-06  1.653E-06  1.549E-04  5.985E-05  1.837E-05
 800.00  2.894E-05  5.524E-07  6.344E-07  1.013E-04  3.256E-05  8.647E-06
1000.00  1.607E-05  2.416E-07  3.143E-07  7.183E-05  2.008E-05  4.814E-06

Multipolarity E2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  4.928E+05  9.115E+03  3.256E+03  4.476E+03  1.661E+05  1.491E+05
  15.00  6.472E+04  1.199E+03  4.142E+02  7.451E+02  2.280E+04  1.960E+04
  20.00  1.533E+04  2.849E+02  9.637E+01  2.140E+02  5.627E+03  4.644E+03
  30.00  2.014E+03  3.772E+01  1.237E+01  3.800E+01  7.958E+02  6.095E+02
  40.00  4.753E+02  8.963E+00  2.873E+00  1.135E+01  2.016E+02  1.442E+02
  50.00  1.560E+02  2.957E+00  9.286E-01  4.514E+00  7.052E+01  4.737E+01
  70.00  2.921E+01  5.580E-01  1.692E-01  1.154E+00  1.483E+01  8.876E+00
 100.00  4.970E+00  9.572E-02  2.785E-02  2.843E-01  2.942E+00  1.512E+00
 150.00  6.733E-01  1.309E-02  3.630E-03  6.333E-02  4.951E-01  2.048E-01
 200.00  1.648E-01  3.225E-03  8.717E-04  2.362E-02  1.457E-01  5.014E-02
 300.00  2.340E-02  4.625E-04  1.239E-04  6.797E-03  2.804E-02  7.129E-03
 400.00  6.057E-03  1.200E-04  3.288E-05  3.118E-03  9.252E-03  1.842E-03
 500.00  2.142E-03  4.230E-05  1.212E-05  1.777E-03  4.011E-03  6.523E-04
 600.00  9.502E-04  1.858E-05  5.606E-06  1.175E-03  2.107E-03  2.887E-04
 800.00  2.716E-04  5.125E-06  1.735E-06  6.356E-04  7.911E-04  8.246E-05
1000.00  1.048E-04  1.880E-06  7.274E-07  3.970E-04  3.748E-04  3.178E-05

Multipolarity E3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.485E+08  5.269E+07  1.172E+08  5.456E+05  8.494E+07  5.196E+07
  15.00  1.070E+07  3.089E+06  6.812E+06  5.992E+04  6.206E+06  3.642E+06
  20.00  1.702E+06  4.136E+05  9.030E+05  1.332E+04  1.008E+06  5.681E+05
  30.00  1.325E+05  2.442E+04  5.214E+04  1.719E+03  8.252E+04  4.307E+04
  40.00  2.212E+04  3.287E+03  6.853E+03  4.179E+02  1.461E+04  7.099E+03
  50.00  5.621E+03  7.011E+02  1.426E+03  1.426E+02  3.933E+03  1.787E+03
  70.00  7.296E+02  6.933E+01  1.339E+02  2.901E+01  5.708E+02  2.291E+02
 100.00  8.608E+01  6.127E+00  1.092E+01  5.561E+00  7.864E+01  2.677E+01
 150.00  7.882E+00  4.101E-01  6.397E-01  9.088E-01  9.027E+00  2.432E+00
 200.00  1.484E+00  6.310E-02  8.625E-02  2.667E-01  2.065E+00  4.564E-01
 300.00  1.495E-01  4.986E-03  5.305E-03  5.370E-02  2.867E-01  4.590E-02
 400.00  3.106E-02  9.018E-04  7.656E-04  1.916E-02  7.660E-02  9.504E-03
 500.00  9.415E-03  2.501E-04  1.749E-04  9.082E-03  2.856E-02  2.881E-03
 600.00  3.725E-03  9.296E-05  5.521E-05  5.225E-03  1.338E-02  1.137E-03
 800.00  9.097E-04  2.077E-05  9.762E-06  2.327E-03  4.264E-03  2.773E-04
1000.00  3.162E-04  6.724E-06  2.788E-06  1.280E-03  1.804E-03  9.628E-05

Multipolarity E4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  8.383E+09  1.530E+11  1.836E+11  3.364E+07  1.109E+10  5.084E+09
  15.00  4.764E+08  4.703E+09  5.473E+09  2.769E+06  5.211E+08  2.307E+08
  20.00  6.292E+07  4.084E+08  4.624E+08  4.972E+05  6.305E+07  2.706E+07
  30.00  3.710E+06  1.359E+07  1.465E+07  4.777E+04  3.485E+06  1.408E+06
  40.00  5.044E+05  1.249E+06  1.289E+06  9.498E+03  4.731E+05  1.801E+05
  50.00  1.089E+05  2.008E+05  1.991E+05  2.784E+03  1.043E+05  3.744E+04
  70.00  1.099E+04  1.323E+04  1.220E+04  4.513E+02  1.132E+04  3.626E+03
 100.00  9.895E+02  7.770E+02  6.502E+02  6.801E+01  1.157E+03  3.169E+02
 150.00  6.664E+01  3.333E+01  2.418E+01  8.400E+00  9.600E+01  2.091E+01
 200.00  1.015E+01  3.761E+00  2.403E+00  2.009E+00  1.761E+01  3.157E+00
 300.00  7.735E-01  1.916E-01  9.817E-02  3.010E-01  1.824E+00  2.393E-01
 400.00  1.349E-01  2.517E-02  1.067E-02  8.706E-02  4.018E-01  4.154E-02
 500.00  3.632E-02  5.413E-03  1.949E-03  3.524E-02  1.303E-01  1.119E-02
 600.00  1.320E-02  1.627E-03  5.083E-04  1.793E-02  5.490E-02  4.056E-03
 800.00  2.876E-03  2.594E-04  6.444E-05  6.683E-03  1.501E-02  8.823E-04
1000.00  9.242E-04  6.491E-05  1.372E-05  3.258E-03  5.712E-03  2.831E-04

Multipolarity M1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.397E+01  2.942E+00  1.299E+00  1.579E+03  3.035E+02  4.112E+00
  15.00  4.111E+00  7.944E-01  3.496E-01  4.709E+02  9.113E+01  1.213E+00
  20.00  1.725E+00  3.104E-01  1.366E-01  1.998E+02  3.892E+01  5.097E-01
  30.00  5.071E-01  8.102E-02  3.576E-02  5.966E+01  1.178E+01  1.498E-01
  40.00  2.118E-01  3.070E-02  1.361E-02  2.530E+01  5.060E+00  6.282E-02
  50.00  1.082E-01  1.441E-02  6.415E-03  1.307E+01  2.645E+00  3.213E-02
  70.00  3.944E-02  4.547E-03  2.042E-03  4.845E+00  1.002E+00  1.173E-02
 100.00  1.356E-02  1.313E-03  5.975E-04  1.698E+00  3.612E-01  4.040E-03
 150.00  4.059E-03  3.130E-04  1.455E-04  5.201E-01  1.148E-01  1.211E-03
 200.00  1.730E-03  1.114E-04  5.301E-05  2.258E-01  5.124E-02  5.168E-04
 300.00  5.270E-04  2.567E-05  1.291E-05  7.089E-02  1.672E-02  1.580E-04
 400.00  2.299E-04  8.991E-06  4.790E-06  3.159E-02  7.630E-03  6.893E-05
 500.00  1.200E-04  3.923E-06  2.258E-06  1.679E-02  4.116E-03  3.605E-05
 600.00  7.227E-05  2.030E-06  1.251E-06  1.021E-02  2.526E-03  2.170E-05
 800.00  3.255E-05  6.994E-07  5.095E-07  4.639E-03  1.159E-03  9.782E-06
1000.00  1.742E-05  3.000E-07  2.630E-07  2.462E-03  6.161E-04  5.237E-06

Multipolarity M2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  2.173E+06  5.065E+04  9.331E+02  1.023E+06  4.183E+04  6.667E+05
  15.00  2.873E+05  6.664E+03  1.237E+02  1.424E+05  6.693E+03  8.810E+04
  20.00  6.842E+04  1.579E+03  2.952E+01  3.562E+04  1.887E+03  2.096E+04
  30.00  9.049E+03  2.073E+02  3.932E+00  5.177E+03  3.335E+02  2.766E+03
  40.00  2.145E+03  4.886E+01  9.421E-01  1.346E+03  1.012E+02  6.566E+02
  50.00  7.054E+02  1.600E+01  3.140E-01  4.827E+02  4.119E+01  2.160E+02
  70.00  1.322E+02  2.978E+00  6.068E-02  1.064E+02  1.104E+01  4.045E+01
 100.00  2.239E+01  5.018E-01  1.085E-02  2.248E+01  2.867E+00  6.850E+00
 150.00  2.985E+00  6.673E-02  1.594E-03  4.138E+00  6.577E-01  9.128E-01
 200.00  7.151E-01  1.600E-02  4.217E-04  1.313E+00  2.401E-01  2.187E-01
 300.00  9.662E-02  2.167E-03  6.901E-05  2.858E-01  6.162E-02  2.958E-02
 400.00  2.369E-02  5.319E-04  2.014E-05  1.039E-01  2.451E-02  7.241E-03
 500.00  7.919E-03  1.774E-04  7.919E-06  4.870E-02  1.213E-02  2.424E-03
 600.00  3.318E-03  7.399E-05  3.847E-06  2.733E-02  7.032E-03  1.014E-03
 800.00  8.487E-04  1.856E-05  1.273E-06  1.138E-02  3.026E-03  2.591E-04
1000.00  2.951E-04  6.240E-06  5.602E-07  5.831E-03  1.566E-03  9.005E-05

Multipolarity M3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  6.412E+09  5.274E+07  2.141E+08  2.035E+08  3.318E+06  2.064E+09
  15.00  3.957E+08  3.599E+06  1.258E+07  1.481E+07  3.433E+05  1.271E+08
  20.00  5.560E+07  5.492E+05  1.684E+06  2.403E+06  7.246E+04  1.782E+07
  30.00  3.582E+06  4.028E+04  9.883E+04  1.975E+05  8.715E+03  1.142E+06
  40.00  5.207E+05  6.459E+03  1.317E+04  3.525E+04  2.041E+03  1.660E+05
  50.00  1.190E+05  1.595E+03  2.769E+03  9.605E+03  6.841E+02  3.785E+04
  70.00  1.326E+04  1.992E+02  2.642E+02  1.435E+03  1.382E+02  4.200E+03
 100.00  1.352E+03  2.276E+01  2.187E+01  2.075E+02  2.692E+01  4.266E+02
 150.00  1.079E+02  2.031E+00  1.292E+00  2.580E+01  4.522E+00  3.387E+01
 200.00  1.879E+01  3.773E-01  1.737E-01  6.360E+00  1.338E+00  5.877E+00
 300.00  1.731E+00  3.718E-02  1.042E-02  1.006E+00  2.606E-01  5.395E-01
 400.00  3.386E-01  7.502E-03  1.443E-03  2.996E-01  8.668E-02  1.051E-01
 500.00  9.736E-02  2.188E-03  3.120E-04  1.226E-01  3.777E-02  3.019E-02
 600.00  3.654E-02  8.265E-04  9.230E-05  6.223E-02  1.990E-02  1.130E-02
 800.00  7.988E-03  1.809E-04  1.407E-05  2.265E-02  7.486E-03  2.464E-03
1000.00  2.470E-03  5.557E-05  3.436E-06  1.065E-02  3.541E-03  7.607E-04

Multipolarity M4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  2.591E+12  9.624E+09  1.515E+12  1.759E+10  1.675E+08  1.012E+12
  15.00  8.566E+10  4.742E+08  4.148E+10  8.229E+08  1.348E+07  3.248E+10
  20.00  7.945E+09  5.688E+07  3.272E+09  9.892E+07  2.324E+06  2.944E+09
  30.00  2.966E+08  2.950E+06  9.326E+07  5.413E+06  2.067E+05  1.063E+08
  40.00  3.011E+07  3.688E+05  7.599E+06  7.310E+05  3.883E+04  1.058E+07
  50.00  5.288E+06  7.500E+04  1.107E+06  1.612E+05  1.096E+04  1.830E+06
  70.00  4.059E+05  6.997E+03  6.251E+04  1.764E+04  1.708E+03  1.375E+05
 100.00  2.877E+04  5.889E+02  3.095E+03  1.853E+03  2.532E+02  9.550E+03
 150.00  1.575E+03  3.747E+01  1.082E+02  1.630E+02  3.140E+01  5.129E+02
 200.00  2.150E+02  5.528E+00  1.047E+01  3.183E+01  7.546E+00  6.924E+01
 300.00  1.456E+01  4.012E-01  4.192E-01  3.707E+00  1.113E+00  4.635E+00
 400.00  2.353E+00  6.627E-02  4.528E-02  9.064E-01  3.082E-01  7.423E-01
 500.00  5.927E-01  1.674E-02  8.213E-03  3.223E-01  1.177E-01  1.863E-01
 600.00  2.018E-01  5.671E-03  2.115E-03  1.473E-01  5.607E-02  6.310E-02
 800.00  3.855E-02  1.061E-03  2.562E-04  4.625E-02  1.826E-02  1.200E-02
1000.00  1.089E-02  2.928E-04  5.052E-05  1.973E-02  7.831E-03  3.381E-03

Multipolarity E1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  9.603E-01  1.241E+00  3.585E-01  4.299E-01  6.291E-02  9.157E-02
  15.00  3.023E-01  3.728E-01  6.750E-02  7.986E-02  3.468E-02  5.320E-02
  20.00  1.252E-01  1.495E-01  1.966E-02  2.302E-02  2.184E-02  3.336E-02
  30.00  3.351E-02  3.816E-02  3.239E-03  3.743E-03  1.089E-02  1.578E-02
  40.00  1.253E-02  1.381E-02  8.675E-04  9.927E-04  6.480E-03  8.820E-03
  50.00  5.723E-03  6.159E-03  3.071E-04  3.518E-04  4.290E-03  5.491E-03
  70.00  1.703E-03  1.769E-03  6.239E-05  7.122E-05  2.270E-03  2.598E-03
 100.00  4.547E-04  4.563E-04  1.123E-05  1.274E-05  1.138E-03  1.135E-03
 150.00  9.892E-05  9.628E-05  1.579E-06  1.835E-06  5.181E-04  4.313E-04
 200.00  3.327E-05  3.193E-05  3.918E-07  4.728E-07  2.990E-04  2.157E-04
 300.00  7.207E-06  6.954E-06  5.676E-08  6.777E-08  1.434E-04  8.265E-05
 400.00  2.470E-06  2.428E-06  1.451E-08  1.867E-08  8.813E-05  4.271E-05
 500.00  1.073E-06  1.081E-06  5.088E-09  6.860E-09  6.099E-05  2.569E-05
 600.00  5.533E-07  5.799E-07  2.160E-09  3.742E-09  4.633E-05  1.736E-05
 800.00  1.947E-07  2.270E-07  5.796E-10  1.249E-09  3.030E-05  9.446E-06
1000.00  8.654E-08  1.099E-07  2.437E-10  4.280E-10  2.148E-05  5.841E-06

Multipolarity E2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  3.111E+03  9.878E+02  5.325E+01  5.801E+01  1.450E+03  4.867E+04
  15.00  4.100E+02  1.263E+02  6.403E+00  6.907E+00  2.380E+02  6.679E+03
  20.00  9.764E+01  2.958E+01  1.387E+00  1.482E+00  6.771E+01  1.647E+03
  30.00  1.295E+01  3.849E+00  1.536E-01  1.613E-01  1.187E+01  2.325E+02
  40.00  3.098E+00  9.083E-01  3.129E-02  3.242E-02  3.531E+00  5.900E+01
  50.00  1.026E+00  2.973E-01  8.988E-03  9.212E-03  1.400E+00  2.064E+01
  70.00  1.947E-01  5.520E-02  1.343E-03  1.355E-03  3.563E-01  4.338E+00
 100.00  3.362E-02  9.258E-03  1.755E-04  1.743E-04  8.748E-02  8.603E-01
 150.00  4.625E-03  1.230E-03  1.724E-05  1.708E-05  1.941E-02  1.447E-01
 200.00  1.144E-03  2.986E-04  3.352E-06  3.342E-06  7.218E-03  4.255E-02
 300.00  1.649E-04  4.305E-05  3.478E-07  3.532E-07  2.067E-03  8.190E-03
 400.00  4.283E-05  1.152E-05  7.303E-08  7.648E-08  9.446E-04  2.699E-03
 500.00  1.514E-05  4.249E-06  2.192E-08  2.413E-08  5.373E-04  1.171E-03
 600.00  6.648E-06  1.973E-06  8.543E-09  1.062E-08  3.545E-04  6.144E-04
 800.00  1.835E-06  6.177E-07  2.019E-09  2.878E-09  1.912E-04  2.305E-04
1000.00  6.749E-07  2.562E-07  6.478E-10  9.065E-10  1.194E-04  1.093E-04

Multipolarity E3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.863E+07  4.239E+07  1.146E+05  3.798E+04  2.172E+05  2.660E+07
  15.00  1.093E+06  2.462E+06  6.696E+03  2.163E+03  2.228E+04  1.922E+06
  20.00  1.464E+05  3.262E+05  8.934E+02  2.830E+02  4.743E+03  3.097E+05
  30.00  8.634E+03  1.881E+04  5.216E+01  1.605E+01  5.810E+02  2.504E+04
  40.00  1.166E+03  2.479E+03  6.960E+00  2.097E+00  1.377E+02  4.410E+03
  50.00  2.490E+02  5.161E+02  1.464E+00  4.340E-01  4.624E+01  1.181E+03
  70.00  2.467E+01  4.850E+01  1.401E-01  4.058E-02  9.229E+00  1.703E+02
 100.00  2.184E+00  3.961E+00  1.170E-02  3.330E-03  1.746E+00  2.333E+01
 150.00  1.465E-01  2.320E-01  7.059E-04  2.011E-04  2.823E-01  2.665E+00
 200.00  2.256E-02  3.129E-02  9.755E-05  2.855E-05  8.238E-02  6.080E-01
 300.00  1.788E-03  1.926E-03  6.235E-06  1.992E-06  1.648E-02  8.418E-02
 400.00  3.234E-04  2.773E-04  9.193E-07  3.313E-07  5.848E-03  2.244E-02
 500.00  8.992E-05  6.329E-05  2.115E-07  8.711E-08  2.764E-03  8.366E-03
 600.00  3.337E-05  1.993E-05  6.636E-08  3.208E-08  1.586E-03  3.914E-03
 800.00  7.461E-06  3.518E-06  1.112E-08  6.973E-09  7.036E-04  1.245E-03
1000.00  2.417E-06  9.984E-07  2.896E-09  2.072E-09  3.864E-04  5.271E-04

Multipolarity E4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  6.119E+10  7.249E+10  3.247E+08  1.428E+09  1.793E+07  4.098E+09
  15.00  1.853E+09  2.134E+09  8.389E+06  3.685E+07  1.254E+06  1.822E+08
  20.00  1.590E+08  1.787E+08  6.266E+05  2.745E+06  2.054E+05  2.130E+07
  30.00  5.200E+06  5.581E+06  1.618E+04  7.015E+04  1.780E+04  1.129E+06
  40.00  4.742E+05  4.883E+05  1.217E+03  5.189E+03  3.358E+03  1.500E+05
  50.00  7.572E+04  7.504E+04  1.655E+02  6.894E+02  9.525E+02  3.260E+04
  70.00  4.943E+03  4.564E+03  8.378E+00  3.286E+01  1.488E+02  3.471E+03
 100.00  2.881E+02  2.418E+02  3.737E-01  1.306E+00  2.185E+01  3.499E+02
 150.00  1.227E+01  8.940E+00  1.212E-02  3.376E-02  2.648E+00  2.869E+01
 200.00  1.380E+00  8.863E-01  1.165E-03  2.554E-03  6.274E-01  5.233E+00
 300.00  7.013E-02  3.613E-02  5.000E-05  7.058E-05  9.309E-02  5.388E-01
 400.00  9.179E-03  3.915E-03  5.955E-06  5.891E-06  2.675E-02  1.182E-01
 500.00  1.974E-03  7.147E-04  1.195E-06  9.098E-07  1.079E-02  3.831E-02
 600.00  5.918E-04  1.858E-04  3.379E-07  2.153E-07  5.469E-03  1.611E-02
 800.00  9.420E-05  2.351E-05  4.844E-08  2.654E-08  2.030E-03  4.394E-03
1000.00  2.354E-05  4.984E-06  1.090E-08  5.856E-09  9.871E-04  1.673E-03

Multipolarity M1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  8.985E-01  3.931E-01  5.202E-02  3.543E-02  4.745E+02  8.855E+01
  15.00  2.484E-01  1.081E-01  1.142E-02  7.947E-03  1.414E+02  2.658E+01
  20.00  9.866E-02  4.286E-02  3.789E-03  2.679E-03  5.997E+01  1.135E+01
  30.00  2.628E-02  1.144E-02  7.646E-04  5.549E-04  1.788E+01  3.429E+00
  40.00  1.013E-02  4.424E-03  2.383E-04  1.764E-04  7.593E+00  1.476E+00
  50.00  4.802E-03  2.108E-03  9.496E-05  7.201E-05  3.922E+00  7.713E-01
  70.00  1.537E-03  6.815E-04  2.314E-05  1.810E-05  1.454E+00  2.922E-01
 100.00  4.497E-04  2.021E-04  5.008E-06  4.041E-06  5.095E-01  1.053E-01
 150.00  1.084E-04  4.990E-05  8.442E-07  7.333E-07  1.560E-01  3.345E-02
 200.00  3.883E-05  1.833E-05  2.331E-07  2.188E-07  6.774E-02  1.493E-02
 300.00  9.022E-06  4.509E-06  3.798E-08  3.744E-08  2.128E-02  4.873E-03
 400.00  3.173E-06  1.692E-06  1.049E-08  1.157E-08  9.474E-03  2.222E-03
 500.00  1.395E-06  7.921E-07  3.753E-09  4.720E-09  5.037E-03  1.199E-03
 600.00  7.177E-07  4.406E-07  1.636E-09  2.695E-09  3.061E-03  7.354E-04
 800.00  2.493E-07  1.819E-07  4.708E-10  1.016E-09  1.391E-03  3.372E-04
1000.00  1.079E-07  9.239E-08  1.790E-10  3.930E-10  7.384E-04  1.795E-04

Multipolarity M2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.819E+04  3.290E+02  1.515E+01  4.554E+00  3.136E+05  1.301E+04
  15.00  2.392E+03  4.341E+01  1.930E+00  6.050E-01  4.359E+04  2.062E+03
  20.00  5.667E+02  1.033E+01  4.419E-01  1.434E-01  1.089E+04  5.772E+02
  30.00  7.424E+01  1.370E+00  5.410E-02  1.860E-02  1.579E+03  1.008E+02
  40.00  1.754E+01  3.286E-01  1.203E-02  4.332E-03  4.107E+02  3.045E+01
  50.00  5.745E+00  1.094E-01  3.725E-03  1.396E-03  1.472E+02  1.234E+01
  70.00  1.070E+00  2.113E-02  6.291E-04  2.520E-04  3.239E+01  3.286E+00
 100.00  1.805E-01  3.779E-03  9.417E-05  4.083E-05  6.832E+00  8.488E-01
 150.00  2.401E-02  5.559E-04  1.079E-05  5.214E-06  1.255E+00  1.938E-01
 200.00  5.757E-03  1.474E-04  2.313E-06  1.221E-06  3.977E-01  7.055E-02
 300.00  7.812E-04  2.425E-05  2.695E-07  1.623E-07  8.641E-02  1.807E-02
 400.00  1.915E-04  7.100E-06  5.969E-08  4.040E-08  3.133E-02  7.170E-03
 500.00  6.401E-05  2.790E-06  1.851E-08  1.392E-08  1.469E-02  3.547E-03
 600.00  2.663E-05  1.359E-06  7.288E-09  6.654E-09  8.230E-03  2.054E-03
 800.00  6.684E-06  4.544E-07  1.711E-09  2.006E-09  3.423E-03  8.829E-04
1000.00  2.250E-06  1.972E-07  5.791E-10  6.532E-10  1.754E-03  4.573E-04

Multipolarity M3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.119E+07  7.852E+07  3.616E+05  5.784E+03  6.707E+07  1.218E+06
  15.00  1.424E+06  4.608E+06  2.111E+04  3.476E+02  4.829E+06  1.194E+05
  20.00  2.147E+05  6.164E+05  2.809E+03  4.750E+01  7.771E+05  2.437E+04
  30.00  1.547E+04  3.609E+04  1.628E+02  2.893E+00  6.302E+04  2.813E+03
  40.00  2.462E+03  4.818E+03  2.155E+01  4.016E-01  1.118E+04  6.452E+02
  50.00  6.035E+02  1.013E+03  4.498E+00  8.776E-02  3.029E+03  2.131E+02
  70.00  7.465E+01  9.664E+01  4.239E-01  9.040E-03  4.487E+02  4.229E+01
 100.00  8.458E+00  7.998E+00  3.467E-02  8.402E-04  6.436E+01  8.121E+00
 150.00  7.490E-01  4.720E-01  2.024E-03  6.018E-05  7.945E+00  1.348E+00
 200.00  1.385E-01  6.347E-02  2.707E-04  9.799E-06  1.949E+00  3.968E-01
 300.00  1.361E-02  3.811E-03  1.622E-05  8.404E-07  3.067E-01  7.685E-02
 400.00  2.735E-03  5.266E-04  2.241E-06  1.612E-07  9.101E-02  2.547E-02
 500.00  7.978E-04  1.139E-04  4.846E-07  4.686E-08  3.716E-02  1.109E-02
 600.00  3.005E-04  3.361E-05  1.421E-07  1.866E-08  1.883E-02  5.830E-03
 800.00  6.569E-05  5.109E-06  2.093E-08  4.514E-09  6.837E-03  2.189E-03
1000.00  2.016E-05  1.245E-06  4.793E-09  1.463E-09  3.214E-03  1.036E-03

Multipolarity M4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  5.932E+09  5.787E+11  1.215E+09  1.759E+09  6.902E+09  8.015E+07
  15.00  2.498E+08  1.581E+10  3.530E+07  4.589E+07  3.047E+08  5.551E+06
  20.00  2.756E+07  1.245E+09  2.927E+06  3.452E+06  3.537E+07  8.848E+05
  30.00  1.305E+06  3.533E+07  9.025E+04  8.978E+04  1.854E+06  7.226E+04
  40.00  1.560E+05  2.878E+06  7.845E+03  6.744E+03  2.449E+05  1.302E+04
  50.00  3.082E+04  4.188E+05  1.201E+03  9.076E+02  5.315E+04  3.573E+03
  70.00  2.780E+03  2.356E+04  7.286E+01  4.416E+01  5.699E+03  5.391E+02
 100.00  2.279E+02  1.162E+03  3.871E+00  1.791E+00  5.889E+02  7.799E+01
 150.00  1.420E+01  4.045E+01  1.447E-01  4.699E-02  5.103E+01  9.489E+00
 200.00  2.072E+00  3.901E+00  1.451E-02  3.560E-03  9.881E+00  2.259E+00
 300.00  1.490E-01  1.558E-01  6.012E-04  9.591E-05  1.141E+00  3.302E-01
 400.00  2.443E-02  1.677E-02  6.556E-05  7.608E-06  2.773E-01  9.096E-02
 500.00  6.162E-03  3.038E-03  1.192E-05  1.095E-06  9.829E-02  3.466E-02
 600.00  2.079E-03  7.800E-04  3.056E-06  2.406E-07  4.479E-02  1.648E-02
 800.00  3.878E-04  9.430E-05  3.652E-07  2.552E-08  1.402E-02  5.353E-03
1000.00  1.068E-04  1.857E-05  7.091E-08  5.016E-09  5.969E-03  2.295E-03

Multipolarity E1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.561E-01  2.320E-01  2.960E-01  7.015E-02  8.310E-02  1.570E-02
  15.00  1.101E-01  7.447E-02  9.070E-02  1.390E-02  1.622E-02  8.563E-03
  20.00  5.761E-02  3.128E-02  3.688E-02  4.163E-03  4.807E-03  5.372E-03
  30.00  2.168E-02  8.496E-03  9.561E-03  7.057E-04  8.027E-04  2.660E-03
  40.00  1.042E-02  3.219E-03  3.503E-03  1.926E-04  2.177E-04  1.581E-03
  50.00  5.789E-03  1.482E-03  1.573E-03  6.872E-05  7.723E-05  1.045E-03
  70.00  2.315E-03  4.452E-04  4.560E-04  1.423E-05  1.585E-05  5.526E-04
 100.00  8.474E-04  1.199E-04  1.187E-04  2.577E-06  2.909E-06  2.768E-04
 150.00  2.634E-04  2.627E-05  2.525E-05  3.694E-07  4.204E-07  1.259E-04
 200.00  1.142E-04  8.843E-06  8.413E-06  9.211E-08  1.075E-07  7.266E-05
 300.00  3.564E-05  1.931E-06  1.836E-06  1.310E-08  1.555E-08  3.481E-05
 400.00  1.587E-05  6.619E-07  6.416E-07  3.463E-09  4.238E-09  2.141E-05
 500.00  8.502E-06  2.872E-07  2.862E-07  1.131E-09  1.571E-09  1.482E-05
 600.00  5.230E-06  1.486E-07  1.544E-07  5.231E-10  7.738E-10  1.124E-05
 800.00  2.467E-06  5.239E-08  5.927E-08  1.628E-10  2.650E-10  7.350E-06
1000.00  1.375E-06  2.337E-08  2.956E-08  3.843E-11  9.542E-11  5.227E-06

Multipolarity E2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  4.271E+04  8.309E+02  2.536E+02  1.076E+01  1.143E+01  3.601E+02
  15.00  5.614E+03  1.095E+02  3.246E+01  1.334E+00  1.406E+00  5.885E+01
  20.00  1.330E+03  2.609E+01  7.608E+00  2.951E-01  3.083E-01  1.670E+01
  30.00  1.744E+02  3.457E+00  9.902E-01  3.349E-02  3.444E-02  2.916E+00
  40.00  4.135E+01  8.287E-01  2.347E-01  6.937E-03  7.043E-03  8.671E-01
  50.00  1.358E+01  2.746E-01  7.699E-02  2.015E-03  2.022E-03  3.434E-01
  70.00  2.545E+00  5.218E-02  1.435E-02  3.047E-04  3.011E-04  8.732E-02
 100.00  4.335E-01  9.023E-03  2.418E-03  4.025E-05  3.933E-05  2.143E-02
 150.00  5.875E-02  1.243E-03  3.229E-04  3.985E-06  3.878E-06  4.748E-03
 200.00  1.438E-02  3.078E-04  7.864E-05  7.788E-07  7.625E-07  1.764E-03
 300.00  2.045E-03  4.442E-05  1.136E-05  8.068E-08  8.110E-08  5.042E-04
 400.00  5.284E-04  1.154E-05  3.046E-06  1.704E-08  1.776E-08  2.303E-04
 500.00  1.871E-04  4.083E-06  1.126E-06  5.157E-09  5.510E-09  1.310E-04
 600.00  8.272E-05  1.790E-06  5.226E-07  2.095E-09  2.350E-09  8.623E-05
 800.00  2.362E-05  4.954E-07  1.627E-07  4.852E-10  6.327E-10  4.649E-05
1000.00  9.113E-06  1.819E-07  6.841E-08  1.493E-10  2.096E-10  2.908E-05

Multipolarity E3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.545E+07  5.008E+06  1.131E+07  2.667E+04  8.378E+03  5.683E+04
  15.00  1.076E+06  2.938E+05  6.568E+05  1.559E+03  4.779E+02  5.736E+03
  20.00  1.671E+05  3.935E+04  8.704E+04  2.082E+02  6.266E+01  1.208E+03
  30.00  1.257E+04  2.318E+03  5.010E+03  1.215E+01  3.566E+00  1.459E+02
  40.00  2.067E+03  3.138E+02  6.616E+02  1.627E+00  4.686E-01  3.437E+01
  50.00  5.189E+02  6.701E+01  1.378E+02  3.426E-01  9.731E-02  1.149E+01
  70.00  6.630E+01  6.640E+00  1.295E+01  3.282E-02  9.148E-03  2.281E+00
 100.00  7.728E+00  5.883E-01  1.058E+00  2.747E-03  7.553E-04  4.299E-01
 150.00  7.006E-01  3.947E-02  6.198E-02  1.660E-04  4.589E-05  6.931E-02
 200.00  1.314E-01  6.083E-03  8.359E-03  2.297E-05  6.534E-06  2.020E-02
 300.00  1.320E-02  4.822E-04  5.144E-04  1.467E-06  4.576E-07  4.030E-03
 400.00  2.730E-03  8.719E-05  7.406E-05  2.163E-07  7.630E-08  1.429E-03
 500.00  8.278E-04  2.427E-05  1.690E-05  4.959E-08  1.999E-08  6.753E-04
 600.00  3.262E-04  9.001E-06  5.310E-06  1.570E-08  7.236E-09  3.863E-04
 800.00  7.953E-05  2.011E-06  9.355E-07  2.681E-09  1.557E-09  1.713E-04
1000.00  2.764E-05  6.528E-07  2.664E-07  6.463E-10  4.659E-10  9.424E-05

Multipolarity E4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.697E+09  1.697E+10  1.978E+10  7.606E+07  3.319E+08  5.037E+06
  15.00  7.398E+07  5.118E+08  5.807E+08  1.965E+06  8.567E+06  3.395E+05
  20.00  8.468E+06  4.381E+07  4.850E+07  1.468E+05  6.382E+05  5.437E+04
  30.00  4.275E+05  1.425E+06  1.508E+06  3.785E+03  1.628E+04  4.586E+03
  40.00  5.394E+04  1.298E+05  1.319E+05  2.855E+02  1.207E+03  8.541E+02
  50.00  1.111E+04  2.070E+04  2.024E+04  3.882E+01  1.603E+02  2.401E+02
  70.00  1.064E+03  1.348E+03  1.229E+03  1.967E+00  7.643E+00  3.715E+01
 100.00  9.226E+01  7.842E+01  6.501E+01  8.788E-02  3.039E-01  5.417E+00
 150.00  6.052E+00  3.334E+00  2.400E+00  2.855E-03  7.854E-03  6.528E-01
 200.00  9.117E-01  3.747E-01  2.378E-01  2.746E-04  5.944E-04  1.543E-01
 300.00  6.895E-02  1.901E-02  9.683E-03  1.180E-05  1.641E-05  2.282E-02
 400.00  1.196E-02  2.486E-03  1.049E-03  1.406E-06  1.371E-06  6.548E-03
 500.00  3.220E-03  5.348E-04  1.915E-04  2.827E-07  2.112E-07  2.640E-03
 600.00  1.166E-03  1.601E-04  4.969E-05  7.971E-08  4.991E-08  1.334E-03
 800.00  2.535E-04  2.547E-05  6.280E-06  1.137E-08  6.088E-09  4.947E-04
1000.00  8.141E-05  6.373E-06  1.334E-06  2.616E-09  1.363E-09  2.410E-04

Multipolarity M1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.169E+00  2.331E-01  1.005E-01  1.122E-02  7.448E-03  1.154E+02
  15.00  3.449E-01  6.479E-02  2.778E-02  2.512E-03  1.702E-03  3.438E+01
  20.00  1.450E-01  2.582E-02  1.105E-02  8.427E-04  5.813E-04  1.458E+01
  30.00  4.258E-02  6.903E-03  2.957E-03  1.722E-04  1.219E-04  4.340E+00
  40.00  1.789E-02  2.674E-03  1.149E-03  5.416E-05  3.935E-05  1.846E+00
  50.00  9.155E-03  1.271E-03  5.491E-04  2.176E-05  1.604E-05  9.534E-01
  70.00  3.343E-03  4.082E-04  1.782E-04  5.314E-06  4.069E-06  3.534E-01
 100.00  1.152E-03  1.198E-04  5.301E-05  1.159E-06  9.271E-07  1.239E-01
 150.00  3.454E-04  2.895E-05  1.315E-05  1.943E-07  1.682E-07  3.794E-02
 200.00  1.475E-04  1.041E-05  4.840E-06  5.536E-08  4.979E-08  1.647E-02
 300.00  4.513E-05  2.425E-06  1.193E-06  8.624E-09  8.563E-09  5.171E-03
 400.00  1.968E-05  8.538E-07  4.480E-07  2.503E-09  2.618E-09  2.303E-03
 500.00  1.030E-05  3.756E-07  2.098E-07  8.532E-10  1.090E-09  1.225E-03
 600.00  6.194E-06  1.935E-07  1.173E-07  4.356E-10  5.702E-10  7.431E-04
 800.00  2.794E-06  6.730E-08  4.766E-08  1.224E-10  2.156E-10  3.377E-04
1000.00  1.498E-06  2.903E-08  2.471E-08  3.567E-11  8.010E-11  1.797E-04

Multipolarity M2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.917E+05  4.909E+03  8.721E+01  3.401E+00  9.905E-01  7.668E+04
  15.00  2.532E+04  6.453E+02  1.150E+01  4.355E-01  1.322E-01  1.066E+04
  20.00  6.023E+03  1.529E+02  2.736E+00  1.002E-01  3.150E-02  2.663E+03
  30.00  7.933E+02  1.999E+01  3.619E-01  1.233E-02  4.112E-03  3.852E+02
  40.00  1.887E+02  4.733E+00  8.690E-02  2.757E-03  9.647E-04  1.003E+02
  50.00  6.206E+01  1.550E+00  2.893E-02  8.571E-04  3.122E-04  3.595E+01
  70.00  1.162E+01  2.888E-01  5.586E-03  1.455E-04  5.668E-05  7.907E+00
 100.00  1.968E+00  4.871E-02  9.992E-04  2.189E-05  9.277E-06  1.667E+00
 150.00  2.622E-01  6.481E-03  1.471E-04  2.513E-06  1.188E-06  3.061E-01
 200.00  6.283E-02  1.555E-03  3.902E-05  5.427E-07  2.790E-07  9.697E-02
 300.00  8.499E-03  2.110E-04  6.419E-06  6.287E-08  3.730E-08  2.104E-02
 400.00  2.080E-03  5.168E-05  1.881E-06  1.404E-08  9.379E-09  7.631E-03
 500.00  6.962E-04  1.729E-05  7.402E-07  4.268E-09  3.180E-09  3.578E-03
 600.00  2.908E-04  7.191E-06  3.600E-07  1.760E-09  1.457E-09  2.001E-03
 800.00  7.435E-05  1.802E-06  1.197E-07  4.309E-10  4.402E-10  8.321E-04
1000.00  2.587E-05  6.079E-07  5.273E-08  1.178E-10  1.571E-10  4.272E-04

Multipolarity M3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  6.014E+08  5.879E+06  2.102E+07  8.538E+04  1.333E+03  1.673E+07
  15.00  3.703E+07  3.937E+05  1.234E+06  4.984E+03  7.998E+01  1.201E+06
  20.00  5.187E+06  5.922E+04  1.650E+05  6.630E+02  1.092E+01  1.929E+05
  30.00  3.317E+05  4.243E+03  9.644E+03  3.836E+01  6.634E-01  1.557E+04
  40.00  4.824E+04  6.747E+02  1.289E+03  5.088E+00  9.215E-02  2.761E+03
  50.00  1.099E+04  1.651E+02  2.712E+02  1.062E+00  2.013E-02  7.466E+02
  70.00  1.219E+03  2.037E+01  2.586E+01  1.001E-01  2.073E-03  1.103E+02
 100.00  1.236E+02  2.303E+00  2.141E+00  8.190E-03  1.928E-04  1.580E+01
 150.00  9.801E+00  2.035E-01  1.263E-01  4.782E-04  1.382E-05  1.946E+00
 200.00  1.699E+00  3.762E-02  1.699E-02  6.399E-05  2.252E-06  4.768E-01
 300.00  1.558E-01  3.690E-03  1.020E-03  3.832E-06  1.934E-07  7.486E-02
 400.00  3.031E-02  7.407E-04  1.409E-04  5.304E-07  3.710E-08  2.221E-02
 500.00  8.706E-03  2.161E-04  3.048E-05  1.147E-07  1.078E-08  9.069E-03
 600.00  3.252E-03  8.131E-05  8.981E-06  3.352E-08  4.194E-09  4.584E-03
 800.00  7.091E-04  1.776E-05  1.365E-06  4.933E-09  1.008E-09  1.664E-03
1000.00  2.191E-04  5.458E-06  3.325E-07  1.136E-09  3.216E-10  7.836E-04

Multipolarity M4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  3.100E+11  1.800E+09  1.567E+11  2.917E+08  4.103E+08  1.800E+09
  15.00  9.879E+09  7.370E+07  4.279E+09  8.462E+06  1.070E+07  7.838E+07
  20.00  8.906E+08  7.994E+06  3.366E+08  7.006E+05  8.049E+05  9.018E+06
  30.00  3.185E+07  3.705E+05  9.528E+06  2.152E+04  2.090E+04  4.670E+05
  40.00  3.159E+06  4.390E+04  7.774E+05  1.872E+03  1.572E+03  6.137E+04
  50.00  5.442E+05  8.613E+03  1.130E+05  2.862E+02  2.116E+02  1.326E+04
  70.00  4.064E+04  7.700E+02  6.355E+03  1.734E+01  1.029E+01  1.415E+03
 100.00  2.808E+03  6.272E+01  3.133E+02  9.205E-01  4.175E-01  1.455E+02
 150.00  1.500E+02  3.886E+00  1.089E+01  3.436E-02  1.096E-02  1.256E+01
 200.00  2.019E+01  5.658E-01  1.049E+00  3.443E-03  8.302E-04  2.426E+00
 300.00  1.346E+00  4.055E-02  4.186E-02  1.425E-04  2.234E-05  2.791E-01
 400.00  2.151E-01  6.638E-03  4.502E-03  1.554E-05  1.774E-06  6.779E-02
 500.00  5.394E-02  1.674E-03  8.159E-04  2.827E-06  2.547E-07  2.402E-02
 600.00  1.823E-02  5.636E-04  2.092E-04  7.239E-07  5.571E-08  1.092E-02
 800.00  3.462E-03  1.050E-04  2.527E-05  8.668E-08  5.841E-09  3.414E-03
1000.00  9.760E-04  2.895E-05  4.981E-06  1.665E-08  1.178E-09  1.457E-03

Multipolarity E1
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  2.050E-02  4.890E-02  2.645E-02  3.043E-02  1.907E-03  1.980E+01
  15.00  1.177E-02  2.097E-02  8.510E-03  9.337E-03  1.037E-03  7.017E+00
  20.00  7.345E-03  1.098E-02  3.584E-03  3.809E-03  6.494E-04  3.322E+00
  30.00  3.461E-03  4.129E-03  9.764E-04  9.918E-04  3.217E-04  2.624E+00
  40.00  1.934E-03  1.985E-03  3.708E-04  3.646E-04  1.910E-04  1.999E+00
  50.00  1.204E-03  1.103E-03  1.711E-04  1.636E-04  1.263E-04  1.160E+00
  70.00  5.698E-04  4.413E-04  5.144E-05  4.745E-05  6.663E-05  5.052E-01
 100.00  2.490E-04  1.618E-04  1.390E-05  1.239E-05  3.337E-05  2.106E-01
 150.00  9.464E-05  5.031E-05  3.046E-06  2.636E-06  1.522E-05  7.919E-02
 200.00  4.739E-05  2.183E-05  1.027E-06  8.824E-07  8.784E-06  1.345E-01
 300.00  1.815E-05  6.812E-06  2.243E-07  1.927E-07  4.215E-06  6.082E-02
 400.00  9.386E-06  3.038E-06  7.678E-08  6.701E-08  2.594E-06  3.578E-02
 500.00  5.648E-06  1.630E-06  3.359E-08  3.040E-08  1.797E-06  2.439E-02
 600.00  3.812E-06  9.980E-07  1.724E-08  1.603E-08  1.359E-06  1.796E-02
 800.00  2.075E-06  4.714E-07  6.054E-09  6.196E-09  8.801E-07  1.137E-02
1000.00  1.285E-06  2.639E-07  2.717E-09  3.105E-09  6.289E-07  8.063E-03

Multipolarity E2
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  1.073E+04  8.179E+03  9.651E+01  2.642E+01  4.365E+01  1.494E+06
  15.00  1.472E+03  1.075E+03  1.272E+01  3.380E+00  7.119E+00  2.031E+05
  20.00  3.630E+02  2.549E+02  3.030E+00  7.922E-01  2.020E+00  4.937E+04
  30.00  5.118E+01  3.339E+01  4.017E-01  1.033E-01  3.531E-01  1.328E+04
  40.00  1.300E+01  7.921E+00  9.628E-02  2.448E-02  1.049E-01  5.576E+03
  50.00  4.546E+00  2.602E+00  3.191E-02  8.031E-03  4.151E-02  1.913E+03
  70.00  9.556E-01  4.876E-01  6.063E-03  1.498E-03  1.054E-02  3.875E+02
 100.00  1.895E-01  8.310E-02  1.049E-03  2.526E-04  2.586E-03  7.421E+01
 150.00  3.186E-02  1.126E-02  1.446E-04  3.379E-05  5.744E-04  1.203E+01
 200.00  9.373E-03  2.758E-03  3.585E-05  8.247E-06  2.135E-04  3.567E+00
 300.00  1.802E-03  3.917E-04  5.170E-06  1.193E-06  6.110E-05  7.744E-01
 400.00  5.942E-04  1.013E-04  1.346E-06  3.193E-07  2.793E-05  3.101E-01
 500.00  2.578E-04  3.589E-05  4.763E-07  1.189E-07  1.588E-05  1.668E-01
 600.00  1.351E-04  1.582E-05  2.083E-07  5.468E-08  1.043E-05  1.066E-01
 800.00  5.068E-05  4.518E-06  5.744E-08  1.700E-08  5.568E-06  5.692E-02
1000.00  2.408E-05  1.749E-06  2.119E-08  7.159E-09  3.500E-06  3.641E-02

Multipolarity E3
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  5.962E+06  2.987E+06  5.825E+05  1.187E+06  6.960E+03  8.011E+08
  15.00  4.298E+05  2.077E+05  3.415E+04  6.889E+04  6.994E+02  5.537E+07
  20.00  6.912E+04  3.221E+04  4.575E+03  9.128E+03  1.469E+02  8.606E+06
  30.00  5.567E+03  2.418E+03  2.697E+02  5.261E+02  1.773E+01  9.665E+05
  40.00  9.795E+02  3.975E+02  3.650E+01  6.945E+01  4.169E+00  2.483E+05
  50.00  2.621E+02  9.971E+01  7.795E+00  1.446E+01  1.392E+00  6.979E+04
  70.00  3.771E+01  1.273E+01  7.722E-01  1.358E+00  2.759E-01  1.055E+04
 100.00  5.160E+00  1.484E+00  6.843E-02  1.110E-01  5.195E-02  1.499E+03
 150.00  5.886E-01  1.344E-01  4.596E-03  6.512E-03  8.392E-03  1.754E+02
 200.00  1.342E-01  2.520E-02  7.087E-04  8.792E-04  2.446E-03  4.070E+01
 300.00  1.855E-02  2.528E-03  5.617E-05  5.410E-05  4.884E-04  5.990E+00
 400.00  4.947E-03  5.235E-04  1.017E-05  7.796E-06  1.734E-04  1.794E+00
 500.00  1.844E-03  1.588E-04  2.830E-06  1.782E-06  8.190E-05  7.729E-01
 600.00  8.611E-04  6.243E-05  1.046E-06  5.578E-07  4.673E-05  4.204E-01
 800.00  2.740E-04  1.522E-05  2.331E-07  9.768E-08  2.052E-05  1.815E-01
1000.00  1.162E-04  5.305E-06  7.608E-08  2.795E-08  1.135E-05  1.020E-01

Multipolarity E4
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  9.571E+08  3.370E+08  1.986E+09  2.086E+09  6.255E+05  5.556E+11
  15.00  4.200E+07  1.456E+07  5.983E+07  6.115E+07  4.181E+04  1.775E+10
  20.00  4.871E+06  1.657E+06  5.119E+06  5.104E+06  6.666E+03  1.620E+09
  30.00  2.553E+05  8.310E+04  1.664E+05  1.588E+05  5.605E+02  6.380E+07
  40.00  3.376E+04  1.045E+04  1.516E+04  1.388E+04  1.040E+02  7.625E+06
  50.00  7.306E+03  2.147E+03  2.415E+03  2.129E+03  2.918E+01  1.628E+06
  70.00  7.742E+02  2.050E+02  1.572E+02  1.291E+02  4.502E+00  1.768E+05
 100.00  7.778E+01  1.775E+01  9.143E+00  6.828E+00  6.554E-01  1.872E+04
 150.00  6.357E+00  1.163E+00  3.889E-01  2.525E-01  7.911E-02  1.624E+03
 200.00  1.158E+00  1.751E-01  4.372E-02  2.503E-02  1.870E-02  3.079E+02
 300.00  1.189E-01  1.322E-02  2.217E-03  1.019E-03  2.767E-03  3.373E+01
 400.00  2.609E-02  2.294E-03  2.902E-04  1.105E-04  7.948E-04  8.084E+00
 500.00  8.455E-03  6.180E-04  6.243E-05  2.020E-05  3.203E-04  2.911E+00
 600.00  3.547E-03  2.232E-04  1.863E-05  5.221E-06  1.615E-04  1.373E+00
 800.00  9.675E-04  4.852E-05  2.955E-06  6.559E-07  5.929E-05  4.823E-01
1000.00  3.690E-04  1.563E-05  7.426E-07  1.399E-07  2.903E-05  2.363E-01

Multipolarity M1
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  1.949E+01  2.234E-01  2.692E-02  1.046E-02  1.393E+01  3.644E+03
  15.00  5.850E+00  6.594E-02  7.486E-03  2.891E-03  4.145E+00  2.689E+03
  20.00  2.498E+00  2.772E-02  2.986E-03  1.151E-03  1.758E+00  1.143E+03
  30.00  7.540E-01  8.141E-03  7.997E-04  3.085E-04  5.242E-01  3.444E+02
  40.00  3.248E-01  3.422E-03  3.098E-04  1.201E-04  2.228E-01  5.505E+02
  50.00  1.697E-01  1.751E-03  1.474E-04  5.734E-05  1.150E-01  2.861E+02
  70.00  6.430E-02  6.394E-04  4.733E-05  1.859E-05  4.261E-02  1.061E+02
 100.00  2.318E-02  2.205E-04  1.390E-05  5.548E-06  1.493E-02  3.747E+01
 150.00  7.363E-03  6.612E-05  3.366E-06  1.375E-06  4.585E-03  1.157E+01
 200.00  3.287E-03  2.824E-05  1.212E-06  5.079E-07  1.992E-03  1.937E+01
 300.00  1.072E-03  8.630E-06  2.821E-07  1.252E-07  6.260E-04  6.130E+00
 400.00  4.888E-04  3.767E-06  9.938E-08  4.676E-08  2.792E-04  2.732E+00
 500.00  2.640E-04  1.975E-06  4.365E-08  2.229E-08  1.485E-04  1.477E+00
 600.00  1.616E-04  1.183E-06  2.259E-08  1.219E-08  8.983E-05  8.911E-01
 800.00  7.411E-05  5.343E-07  7.772E-09  4.994E-09  4.044E-05  4.060E-01
1000.00  3.954E-05  2.875E-07  3.409E-09  2.586E-09  2.163E-05  2.205E-01

Multipolarity M2
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  2.910E+03  3.674E+04  5.714E+02  9.144E+00  9.267E+03  4.733E+06
  15.00  4.603E+02  4.854E+03  7.508E+01  1.205E+00  1.286E+03  1.093E+06
  20.00  1.286E+02  1.155E+03  1.779E+01  2.865E-01  3.214E+02  2.699E+05
  30.00  2.239E+01  1.520E+02  2.327E+00  3.794E-02  4.657E+01  6.614E+04
  40.00  6.758E+00  3.617E+01  5.508E-01  9.105E-03  1.212E+01  3.052E+04
  50.00  2.735E+00  1.189E+01  1.804E-01  3.031E-03  4.341E+00  1.086E+04
  70.00  7.272E-01  2.228E+00  3.360E-02  5.848E-04  9.540E-01  2.350E+03
 100.00  1.876E-01  3.774E-01  5.669E-03  1.046E-04  2.011E-01  4.910E+02
 150.00  4.278E-02  5.028E-02  7.550E-04  1.542E-05  3.701E-02  8.958E+01
 200.00  1.557E-02  1.205E-02  1.812E-04  4.096E-06  1.173E-02  5.645E+01
 300.00  3.980E-03  1.628E-03  2.458E-05  6.744E-07  2.549E-03  1.463E+01
 400.00  1.580E-03  3.986E-04  6.026E-06  1.972E-07  9.253E-04  5.895E+00
 500.00  7.817E-04  1.336E-04  2.016E-06  7.819E-08  4.338E-04  3.009E+00
 600.00  4.517E-04  5.565E-05  8.362E-07  3.767E-08  2.419E-04  1.764E+00
 800.00  1.942E-04  1.422E-05  2.088E-07  1.252E-08  9.968E-05  7.906E-01
1000.00  1.008E-04  4.965E-06  7.091E-08  5.508E-09  5.144E-05  4.340E-01

Multipolarity M3
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  2.837E+05  1.157E+08  6.883E+05  2.209E+06  2.030E+06  9.887E+09
  15.00  2.748E+04  7.121E+06  4.604E+04  1.295E+05  1.455E+05  6.499E+08
  20.00  5.564E+03  9.977E+05  6.921E+03  1.732E+04  2.335E+04  9.275E+07
  30.00  6.354E+02  6.375E+04  4.959E+02  1.013E+03  1.888E+03  1.546E+07
  40.00  1.451E+02  9.273E+03  7.878E+01  1.354E+02  3.342E+02  2.447E+06
  50.00  4.774E+01  2.113E+03  1.927E+01  2.847E+01  9.033E+01  5.861E+05
  70.00  9.428E+00  2.342E+02  2.376E+00  2.714E+00  1.333E+01  7.152E+04
 100.00  1.804E+00  2.376E+01  2.685E-01  2.247E-01  1.908E+00  8.447E+03
 150.00  2.986E-01  1.883E+00  2.374E-02  1.328E-02  2.355E-01  8.581E+02
 200.00  8.774E-02  3.265E-01  4.389E-03  1.787E-03  5.773E-02  2.059E+02
 300.00  1.696E-02  2.988E-02  4.302E-04  1.073E-04  9.071E-03  3.695E+01
 400.00  5.618E-03  5.817E-03  8.645E-05  1.484E-05  2.694E-03  1.255E+01
 500.00  2.446E-03  1.672E-03  2.523E-05  3.213E-06  1.100E-03  5.753E+00
 600.00  1.283E-03  6.229E-04  9.461E-06  9.436E-07  5.544E-04  3.151E+00
 800.00  4.818E-04  1.358E-04  2.060E-06  1.426E-07  1.993E-04  1.294E+00
1000.00  2.284E-04  4.209E-05  6.359E-07  3.484E-08  9.437E-05  6.739E-01

Multipolarity M4
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  1.988E+07  6.037E+10  2.145E+08  1.649E+10  2.204E+08  6.285E+12
  15.00  1.332E+06  1.921E+09  8.732E+06  4.501E+08  9.555E+06  1.952E+11
  20.00  2.084E+05  1.729E+08  9.440E+05  3.540E+07  1.097E+06  1.725E+10
  30.00  1.666E+04  6.170E+06  4.361E+04  1.003E+06  5.682E+04  1.033E+09
  40.00  2.971E+03  6.114E+05  5.154E+03  8.180E+04  7.452E+03  1.099E+08
  50.00  8.100E+02  1.052E+05  1.010E+03  1.189E+04  1.608E+03  2.009E+07
  70.00  1.212E+02  7.845E+03  9.010E+01  6.679E+02  1.712E+02  1.652E+06
 100.00  1.742E+01  5.416E+02  7.329E+00  3.292E+01  1.759E+01  1.298E+05
 150.00  2.109E+00  2.889E+01  4.540E-01  1.146E+00  1.521E+00  8.390E+03
 200.00  5.009E-01  3.886E+00  6.609E-02  1.105E-01  2.939E-01  1.357E+03
 300.00  7.297E-02  2.586E-01  4.731E-03  4.409E-03  3.384E-02  1.384E+02
 400.00  2.009E-02  4.133E-02  7.752E-04  4.747E-04  8.226E-03  3.458E+01
 500.00  7.654E-03  1.037E-02  1.955E-04  8.610E-05  2.914E-03  1.316E+01
 600.00  3.630E-03  3.495E-03  6.562E-05  2.198E-05  1.321E-03  6.410E+00
 800.00  1.179E-03  6.634E-04  1.219E-05  2.641E-06  4.092E-04  2.277E+00
1000.00  5.064E-04  1.876E-04  3.375E-06  5.224E-07  1.755E-04  1.087E+00



==> 112.txt <==
              ZZZZZZ           1    1  222
                  Z           11   11 2   2
                 Z     ===   1 1  1 1    2
                Z      ===  1  1 1  1   2
               Z               1    1  2
              ZZZZZZ           1    1 22222

Evaluating total, the following occupation numbers were assumed

 K   2,   L1   2,   L2   2,   L3   4,   M1   2,   M2   2,   
M3   4,   M4   4,   M5   6,   N1   2,   N2   2,   N3   4,   
N4   4,   N5   6,   N6   6,   N7   8,   O1   2,   O2   2,   
O3   4,   O4   4,   O5   6,   O6   6,   O7   8,   P1   2,   
P2   2,   P3   4,   P4   4,   P5   6,   Q1   2,   

Multipolarity E1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     2.907E-01  5.354E-01
  20.00     ***        ***        ***        ***     2.001E-01  3.775E-01
  30.00     ***        ***        ***     1.480E+00  1.094E-01  1.942E-01
  40.00     ***     2.099E-01  5.890E-01  6.572E-01  6.794E-02  1.109E-01
  50.00     ***     1.559E-01  3.552E-01  3.436E-01  4.612E-02  6.973E-02
  70.00     ***     9.266E-02  1.578E-01  1.258E-01  2.513E-02  3.320E-02
 100.00     ***     5.053E-02  6.484E-02  4.283E-02  1.289E-02  1.449E-02
 150.00     ***     2.427E-02  2.319E-02  1.246E-02  5.973E-03  5.498E-03
 200.00  9.402E-02  1.436E-02  1.121E-02  5.202E-03  3.481E-03  2.746E-03
 300.00  4.483E-02  6.987E-03  4.108E-03  1.551E-03  1.684E-03  1.049E-03
 400.00  2.702E-02  4.366E-03  2.094E-03  6.792E-04  1.045E-03  5.437E-04
 500.00  1.879E-02  3.041E-03  1.245E-03  3.586E-04  7.258E-04  3.267E-04
 600.00  1.400E-02  2.307E-03  8.312E-04  2.184E-04  5.541E-04  2.214E-04
 800.00  8.993E-03  1.518E-03  4.492E-04  1.015E-04  3.639E-04  1.208E-04
1000.00  6.472E-03  1.081E-03  2.765E-04  5.622E-05  2.587E-04  7.467E-05

Multipolarity E2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     2.221E+03  8.367E+04
  20.00     ***        ***        ***        ***     6.653E+02  2.067E+04
  30.00     ***        ***        ***     7.000E+03  1.240E+02  2.935E+03
  40.00     ***     8.718E+01  2.507E+03  1.660E+03  3.797E+01  7.430E+02
  50.00     ***     3.790E+01  8.792E+02  5.433E+02  1.532E+01  2.602E+02
  70.00     ***     1.049E+01  1.850E+02  1.007E+02  3.988E+00  5.483E+01
 100.00     ***     2.762E+00  3.709E+01  1.710E+01  9.976E-01  1.091E+01
 150.00     ***     6.607E-01  6.311E+00  2.306E+00  2.254E-01  1.843E+00
 200.00  7.937E-02  2.616E-01  1.873E+00  5.631E-01  8.477E-02  5.436E-01
 300.00  1.048E-01  8.158E-02  3.623E-01  7.950E-02  2.459E-02  1.049E-01
 400.00  8.165E-02  3.983E-02  1.211E-01  2.063E-02  1.137E-02  3.477E-02
 500.00  6.316E-02  2.361E-02  5.283E-02  7.302E-03  6.495E-03  1.509E-02
 600.00  4.951E-02  1.594E-02  2.773E-02  3.230E-03  4.309E-03  7.949E-03
 800.00  3.296E-02  8.927E-03  1.050E-02  9.223E-04  2.335E-03  2.991E-03
1000.00  2.377E-02  5.700E-03  5.012E-03  3.564E-04  1.461E-03  1.420E-03

Multipolarity E3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     8.288E+04  1.809E+07
  20.00     ***        ***        ***        ***     2.394E+04  3.043E+06
  30.00     ***        ***        ***     3.212E+05  3.996E+03  2.613E+05
  40.00     ***     4.842E+02  8.496E+04  5.883E+04  1.097E+03  4.751E+04
  50.00     ***     3.934E+02  2.708E+04  1.573E+04  4.011E+02  1.305E+04
  70.00     ***     1.405E+02  4.688E+03  2.150E+03  8.797E+01  1.943E+03
 100.00     ***     3.658E+01  7.406E+02  2.649E+02  1.780E+01  2.737E+02
 150.00     ***     7.353E+00  9.443E+01  2.499E+01  3.034E+00  3.207E+01
 200.00  3.026E-02  2.406E+00  2.279E+01  4.772E+00  9.099E-01  7.419E+00
 300.00  1.898E-01  5.486E-01  3.326E+00  4.857E-01  1.874E-01  1.042E+00
 400.00  1.767E-01  2.135E-01  9.209E-01  1.019E-01  6.791E-02  2.811E-01
 500.00  1.424E-01  1.072E-01  3.505E-01  3.107E-02  3.245E-02  1.053E-01
 600.00  1.121E-01  6.387E-02  1.656E-01  1.231E-02  1.880E-02  4.959E-02
 800.00  7.341E-02  3.012E-02  5.390E-02  3.021E-03  8.435E-03  1.589E-02
1000.00  5.186E-02  1.720E-02  2.316E-02  1.057E-03  4.663E-03  6.749E-03

Multipolarity E4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     1.130E+06  8.320E+08
  20.00     ***        ***        ***        ***     4.154E+05  1.231E+08
  30.00     ***        ***        ***     2.999E+06  7.211E+04  8.339E+06
  40.00     ***     2.957E+02  4.542E+05  7.400E+05  1.860E+04  1.254E+06
  50.00     ***     1.761E+03  2.410E+05  2.049E+05  6.286E+03  2.946E+05
  70.00     ***     1.033E+03  4.967E+04  2.582E+04  1.185E+03  3.442E+04
 100.00     ***     2.885E+02  7.427E+03  2.672E+03  1.979E+02  3.727E+03
 150.00     ***     5.198E+01  7.937E+02  1.963E+02  2.633E+01  3.236E+02
 200.00  5.952E-03  1.482E+01  1.640E+02  3.097E+01  6.527E+00  6.077E+01
 300.00  2.855E-01  2.658E+00  1.891E+01  2.421E+00  1.014E+00  6.439E+00
 400.00  3.210E-01  8.594E-01  4.433E+00  4.287E-01  3.000E-01  1.441E+00
 500.00  2.682E-01  3.745E-01  1.490E+00  1.165E-01  1.229E-01  4.710E-01
 600.00  2.110E-01  1.997E-01  6.393E-01  4.248E-02  6.320E-02  1.999E-01
 800.00  1.343E-01  8.026E-02  1.809E-01  9.328E-03  2.384E-02  5.513E-02
1000.00  9.212E-02  4.113E-02  7.047E-02  3.024E-03  1.172E-02  2.111E-02

Multipolarity M1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     1.787E+03  3.542E+02
  20.00     ***        ***        ***        ***     7.590E+02  1.514E+02
  30.00     ***        ***        ***     1.880E+00  2.273E+02  4.595E+01
  40.00     ***     3.836E+02  6.958E+01  7.858E-01  9.637E+01  1.970E+01
  50.00     ***     1.992E+02  3.641E+01  3.993E-01  4.971E+01  1.030E+01
  70.00     ***     7.355E+01  1.374E+01  1.434E-01  1.843E+01  3.902E+00
 100.00     ***     2.587E+01  4.975E+00  4.899E-02  6.459E+00  1.407E+00
 150.00     ***     7.934E+00  1.586E+00  1.453E-02  1.979E+00  4.472E-01
 200.00  1.570E+01  3.450E+00  7.106E-01  6.151E-03  8.584E-01  1.996E-01
 300.00  4.980E+00  1.077E+00  2.311E-01  1.852E-03  2.688E-01  6.501E-02
 400.00  2.211E+00  4.825E-01  1.062E-01  8.059E-04  1.199E-01  2.971E-02
 500.00  1.197E+00  2.566E-01  5.736E-02  4.194E-04  6.358E-02  1.600E-02
 600.00  7.212E-01  1.550E-01  3.501E-02  2.510E-04  3.866E-02  9.824E-03
 800.00  3.277E-01  7.050E-02  1.609E-02  1.124E-04  1.753E-02  4.499E-03
1000.00  1.789E-01  3.746E-02  8.567E-03  6.012E-05  9.286E-03  2.389E-03

Multipolarity M2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     5.033E+05  2.032E+04
  20.00     ***        ***        ***        ***     1.263E+05  5.904E+03
  30.00     ***        ***        ***     3.068E+04  1.846E+04  1.088E+03
  40.00     ***     1.493E+04  6.340E+02  7.335E+03  4.812E+03  3.382E+02
  50.00     ***     5.467E+03  3.006E+02  2.414E+03  1.728E+03  1.401E+02
  70.00     ***     1.235E+03  9.529E+01  4.498E+02  3.825E+02  3.847E+01
 100.00     ***     2.707E+02  2.823E+01  7.637E+01  8.125E+01  1.020E+01
 150.00     ***     5.182E+01  7.181E+00  1.018E+01  1.505E+01  2.386E+00
 200.00  2.945E+01  1.693E+01  2.765E+00  2.438E+00  4.798E+00  8.799E-01
 300.00  8.971E+00  3.794E+00  7.446E-01  3.282E-01  1.048E+00  2.282E-01
 400.00  3.863E+00  1.418E+00  3.063E-01  8.068E-02  3.831E-01  9.160E-02
 500.00  2.064E+00  6.767E-01  1.544E-01  2.700E-02  1.800E-01  4.550E-02
 600.00  1.242E+00  3.820E-01  9.012E-02  1.128E-02  1.013E-01  2.650E-02
 800.00  5.757E-01  1.622E-01  3.949E-02  2.883E-03  4.228E-02  1.146E-02
1000.00  3.254E-01  8.425E-02  2.070E-02  1.005E-03  2.171E-02  5.951E-03

Multipolarity M3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     4.083E+07  5.691E+05
  20.00     ***        ***        ***        ***     6.855E+06  1.457E+05
  30.00     ***        ***        ***     1.026E+07  5.912E+05  2.135E+04
  40.00     ***     1.480E+05  2.101E+03  1.519E+06  1.088E+05  5.522E+03
  50.00     ***     4.994E+04  1.652E+03  3.504E+05  3.026E+04  1.969E+03
  70.00     ***     9.441E+03  6.303E+02  3.936E+04  4.659E+03  4.277E+02
 100.00     ***     1.655E+03  1.794E+02  4.091E+03  6.923E+02  8.809E+01
 150.00     ***     2.426E+02  3.889E+01  3.328E+02  8.841E+01  1.548E+01
 200.00  1.600E+01  6.548E+01  1.294E+01  5.873E+01  2.212E+01  4.686E+00
 300.00  1.070E+01  1.139E+01  2.804E+00  5.486E+00  3.554E+00  9.334E-01
 400.00  5.223E+00  3.612E+00  9.909E-01  1.089E+00  1.072E+00  3.151E-01
 500.00  2.877E+00  1.535E+00  4.468E-01  3.159E-01  4.411E-01  1.383E-01
 600.00  1.741E+00  7.960E-01  2.396E-01  1.190E-01  2.253E-01  7.339E-02
 800.00  8.002E-01  3.011E-01  9.293E-02  2.620E-02  8.252E-02  2.782E-02
1000.00  4.478E-01  1.454E-01  4.490E-02  8.162E-03  3.901E-02  1.324E-02

Multipolarity M4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     1.225E+09  8.118E+06
  20.00     ***        ***        ***        ***     1.805E+08  2.488E+06
  30.00     ***        ***        ***     4.686E+08  1.210E+07  3.535E+05
  40.00     ***     3.795E+05  1.883E+03  5.493E+07  1.813E+06  8.181E+04
  50.00     ***     2.319E+05  6.508E+03  1.055E+07  4.261E+05  2.606E+04
  70.00     ***     5.369E+04  3.762E+03  8.990E+05  5.043E+04  4.646E+03
 100.00     ***     9.017E+03  1.104E+03  7.008E+04  5.646E+03  7.598E+02
 150.00     ***     1.114E+03  2.101E+02  4.166E+03  5.241E+02  1.016E+02
 200.00  3.864E+00  2.581E+02  6.110E+01  5.957E+02  1.053E+02  2.531E+01
 300.00  1.223E+01  3.566E+01  1.067E+01  4.236E+01  1.264E+01  3.866E+00
 400.00  7.149E+00  9.627E+00  3.230E+00  7.071E+00  3.151E+00  1.093E+00
 500.00  4.104E+00  3.638E+00  1.297E+00  1.818E+00  1.132E+00  4.220E-01
 600.00  2.495E+00  1.724E+00  6.350E-01  6.261E-01  5.221E-01  2.030E-01
 800.00  1.127E+00  5.737E-01  2.163E-01  1.217E-01  1.656E-01  6.685E-02
1000.00  6.175E-01  2.544E-01  9.542E-02  3.487E-02  7.118E-02  2.888E-02

Multipolarity E1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.151E+00  4.655E+00  5.934E+00  1.869E-01  2.793E-01  9.094E-01
  15.00  1.418E+00  1.299E+00  1.583E+00  1.071E-01  1.753E-01  3.964E-01
  20.00  7.522E-01  5.014E-01  5.929E-01  6.888E-02  1.134E-01  2.088E-01
  30.00  2.845E-01  1.240E-01  1.404E-01  3.515E-02  5.520E-02  7.906E-02
  40.00  1.354E-01  4.425E-02  4.850E-02  2.114E-02  3.118E-02  3.797E-02
  50.00  7.475E-02  1.963E-02  2.101E-02  1.411E-02  1.954E-02  2.110E-02
  70.00  2.959E-02  5.638E-03  5.818E-03  7.540E-03  9.327E-03  8.448E-03
 100.00  1.071E-02  1.462E-03  1.460E-03  3.812E-03  4.100E-03  3.093E-03
 150.00  3.296E-03  3.111E-04  3.008E-04  1.751E-03  1.569E-03  9.623E-04
 200.00  1.419E-03  1.030E-04  9.862E-05  1.016E-03  7.886E-04  4.171E-04
 300.00  4.390E-04  2.208E-05  2.111E-05  4.913E-04  3.042E-04  1.303E-04
 400.00  1.953E-04  7.517E-06  7.299E-06  3.040E-04  1.580E-04  5.810E-05
 500.00  1.041E-04  3.244E-06  3.253E-06  2.112E-04  9.531E-05  3.115E-05
 600.00  6.409E-05  1.676E-06  1.748E-06  1.610E-04  6.466E-05  1.918E-05
 800.00  3.014E-05  5.876E-07  6.685E-07  1.058E-04  3.538E-05  9.036E-06
1000.00  1.674E-05  2.589E-07  3.303E-07  7.525E-05  2.191E-05  5.039E-06

Multipolarity E2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  5.360E+05  9.998E+03  3.411E+03  5.023E+03  1.842E+05  1.630E+05
  15.00  7.040E+04  1.315E+03  4.338E+02  8.342E+02  2.529E+04  2.142E+04
  20.00  1.668E+04  3.127E+02  1.009E+02  2.394E+02  6.243E+03  5.077E+03
  30.00  2.191E+03  4.142E+01  1.296E+01  4.251E+01  8.835E+02  6.662E+02
  40.00  5.170E+02  9.844E+00  3.011E+00  1.271E+01  2.238E+02  1.577E+02
  50.00  1.697E+02  3.249E+00  9.740E-01  5.064E+00  7.835E+01  5.177E+01
  70.00  3.176E+01  6.133E-01  1.777E-01  1.298E+00  1.649E+01  9.697E+00
 100.00  5.401E+00  1.052E-01  2.928E-02  3.205E-01  3.274E+00  1.650E+00
 150.00  7.309E-01  1.439E-02  3.825E-03  7.137E-02  5.518E-01  2.234E-01
 200.00  1.787E-01  3.545E-03  9.199E-04  2.654E-02  1.625E-01  5.463E-02
 300.00  2.532E-02  5.079E-04  1.309E-04  7.580E-03  3.135E-02  7.751E-03
 400.00  6.541E-03  1.316E-04  3.479E-05  3.456E-03  1.036E-02  1.999E-03
 500.00  2.309E-03  4.635E-05  1.281E-05  1.960E-03  4.496E-03  7.062E-04
 600.00  1.022E-03  2.035E-05  5.940E-06  1.291E-03  2.365E-03  3.119E-04
 800.00  2.908E-04  5.601E-06  1.837E-06  6.946E-04  8.892E-04  8.870E-05
1000.00  1.117E-04  2.048E-06  7.680E-07  4.325E-04  4.218E-04  3.406E-05

Multipolarity E3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.588E+08  5.695E+07  1.288E+08  6.116E+05  9.425E+07  5.590E+07
  15.00  1.141E+07  3.339E+06  7.489E+06  6.669E+04  6.872E+06  3.911E+06
  20.00  1.813E+06  4.473E+05  9.930E+05  1.475E+04  1.115E+06  6.092E+05
  30.00  1.409E+05  2.642E+04  5.736E+04  1.896E+03  9.111E+04  4.610E+04
  40.00  2.351E+04  3.557E+03  7.540E+03  4.602E+02  1.611E+04  7.589E+03
  50.00  5.971E+03  7.587E+02  1.569E+03  1.570E+02  4.335E+03  1.909E+03
  70.00  7.746E+02  7.506E+01  1.473E+02  3.198E+01  6.291E+02  2.446E+02
 100.00  9.136E+01  6.634E+00  1.202E+01  6.146E+00  8.670E+01  2.857E+01
 150.00  8.366E+00  4.442E-01  7.032E-01  1.007E+00  9.966E+00  2.595E+00
 200.00  1.576E+00  6.836E-02  9.473E-02  2.960E-01  2.283E+00  4.870E-01
 300.00  1.589E-01  5.403E-03  5.814E-03  5.956E-02  3.177E-01  4.900E-02
 400.00  3.301E-02  9.778E-04  8.369E-04  2.120E-02  8.509E-02  1.015E-02
 500.00  1.001E-02  2.713E-04  1.906E-04  1.003E-02  3.178E-02  3.078E-03
 600.00  3.960E-03  1.009E-04  6.003E-05  5.755E-03  1.492E-02  1.215E-03
 800.00  9.669E-04  2.255E-05  1.055E-05  2.553E-03  4.765E-03  2.962E-04
1000.00  3.359E-04  7.306E-06  2.997E-06  1.401E-03  2.020E-03  1.028E-04

Multipolarity E4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  8.758E+09  1.678E+11  2.009E+11  3.734E+07  1.227E+10  5.416E+09
  15.00  4.980E+08  5.153E+09  5.980E+09  3.063E+06  5.745E+08  2.449E+08
  20.00  6.576E+07  4.473E+08  5.047E+08  5.478E+05  6.935E+07  2.865E+07
  30.00  3.876E+06  1.487E+07  1.597E+07  5.234E+04  3.823E+06  1.486E+06
  40.00  5.270E+05  1.366E+06  1.404E+06  1.038E+04  5.181E+05  1.898E+05
  50.00  1.138E+05  2.196E+05  2.169E+05  3.037E+03  1.142E+05  3.944E+04
  70.00  1.149E+04  1.446E+04  1.328E+04  4.924E+02  1.237E+04  3.817E+03
 100.00  1.036E+03  8.497E+02  7.075E+02  7.433E+01  1.266E+03  3.337E+02
 150.00  6.986E+01  3.647E+01  2.631E+01  9.210E+00  1.052E+02  2.204E+01
 200.00  1.066E+01  4.118E+00  2.616E+00  2.208E+00  1.932E+01  3.332E+00
 300.00  8.142E-01  2.100E-01  1.068E-01  3.313E-01  2.007E+00  2.532E-01
 400.00  1.423E-01  2.762E-02  1.162E-02  9.585E-02  4.433E-01  4.406E-02
 500.00  3.840E-02  5.942E-03  2.121E-03  3.876E-02  1.441E-01  1.189E-02
 600.00  1.398E-02  1.787E-03  5.527E-04  1.970E-02  6.082E-02  4.317E-03
 800.00  3.054E-03  2.851E-04  7.002E-05  7.327E-03  1.668E-02  9.413E-04
1000.00  9.826E-04  7.137E-05  1.486E-05  3.564E-03  6.364E-03  3.024E-04

Multipolarity M1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.468E+01  3.105E+00  1.360E+00  1.769E+03  3.514E+02  4.337E+00
  15.00  4.317E+00  8.395E-01  3.665E-01  5.273E+02  1.055E+02  1.279E+00
  20.00  1.812E+00  3.283E-01  1.433E-01  2.237E+02  4.507E+01  5.377E-01
  30.00  5.329E-01  8.585E-02  3.755E-02  6.679E+01  1.364E+01  1.581E-01
  40.00  2.226E-01  3.257E-02  1.430E-02  2.832E+01  5.856E+00  6.630E-02
  50.00  1.137E-01  1.530E-02  6.746E-03  1.462E+01  3.060E+00  3.391E-02
  70.00  4.145E-02  4.837E-03  2.149E-03  5.420E+00  1.159E+00  1.238E-02
 100.00  1.425E-02  1.399E-03  6.297E-04  1.899E+00  4.175E-01  4.264E-03
 150.00  4.265E-03  3.341E-04  1.535E-04  5.811E-01  1.326E-01  1.278E-03
 200.00  1.818E-03  1.191E-04  5.599E-05  2.521E-01  5.915E-02  5.453E-04
 300.00  5.536E-04  2.748E-05  1.362E-05  7.904E-02  1.928E-02  1.667E-04
 400.00  2.414E-04  9.642E-06  5.065E-06  3.518E-02  8.790E-03  7.265E-05
 500.00  1.259E-04  4.203E-06  2.375E-06  1.867E-02  4.738E-03  3.800E-05
 600.00  7.577E-05  2.177E-06  1.326E-06  1.134E-02  2.906E-03  2.285E-05
 800.00  3.409E-05  7.530E-07  5.352E-07  5.145E-03  1.331E-03  1.028E-05
1000.00  1.821E-05  3.207E-07  2.768E-07  2.725E-03  7.069E-04  5.505E-06

Multipolarity M2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  2.408E+06  5.701E+04  9.944E+02  1.144E+06  4.719E+04  7.422E+05
  15.00  3.183E+05  7.503E+03  1.317E+02  1.591E+05  7.536E+03  9.807E+04
  20.00  7.580E+04  1.779E+03  3.145E+01  3.978E+04  2.121E+03  2.333E+04
  30.00  1.002E+04  2.335E+02  4.188E+00  5.776E+03  3.741E+02  3.078E+03
  40.00  2.375E+03  5.503E+01  1.003E+00  1.500E+03  1.134E+02  7.306E+02
  50.00  7.811E+02  1.802E+01  3.342E-01  5.378E+02  4.611E+01  2.403E+02
  70.00  1.463E+02  3.354E+00  6.456E-02  1.184E+02  1.235E+01  4.499E+01
 100.00  2.477E+01  5.650E-01  1.153E-02  2.498E+01  3.207E+00  7.615E+00
 150.00  3.300E+00  7.507E-02  1.693E-03  4.592E+00  7.363E-01  1.014E+00
 200.00  7.900E-01  1.798E-02  4.480E-04  1.456E+00  2.690E-01  2.427E-01
 300.00  1.066E-01  2.433E-03  7.326E-05  3.164E-01  6.920E-02  3.278E-02
 400.00  2.609E-02  5.963E-04  2.137E-05  1.149E-01  2.757E-02  8.012E-03
 500.00  8.709E-03  1.986E-04  8.401E-06  5.383E-02  1.366E-02  2.678E-03
 600.00  3.643E-03  8.272E-05  4.081E-06  3.019E-02  7.934E-03  1.118E-03
 800.00  9.291E-04  2.072E-05  1.350E-06  1.257E-02  3.422E-03  2.850E-04
1000.00  3.220E-04  6.951E-06  5.910E-07  6.435E-03  1.774E-03  9.874E-05

Multipolarity M3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  7.143E+09  5.868E+07  2.392E+08  2.281E+08  3.707E+06  2.311E+09
  15.00  4.406E+08  3.999E+06  1.405E+07  1.656E+07  3.822E+05  1.423E+08
  20.00  6.187E+07  6.098E+05  1.881E+06  2.682E+06  8.047E+04  1.994E+07
  30.00  3.983E+06  4.467E+04  1.104E+05  2.199E+05  9.650E+03  1.277E+06
  40.00  5.786E+05  7.160E+03  1.471E+04  3.918E+04  2.256E+03  1.854E+05
  50.00  1.321E+05  1.767E+03  3.092E+03  1.066E+04  7.554E+02  4.225E+04
  70.00  1.470E+04  2.207E+02  2.949E+02  1.589E+03  1.525E+02  4.683E+03
 100.00  1.498E+03  2.522E+01  2.440E+01  2.292E+02  2.970E+01  4.750E+02
 150.00  1.194E+02  2.251E+00  1.440E+00  2.845E+01  4.993E+00  3.765E+01
 200.00  2.076E+01  4.184E-01  1.934E-01  7.003E+00  1.480E+00  6.526E+00
 300.00  1.909E+00  4.128E-02  1.158E-02  1.105E+00  2.890E-01  5.981E-01
 400.00  3.732E-01  8.336E-03  1.601E-03  3.291E-01  9.636E-02  1.164E-01
 500.00  1.072E-01  2.433E-03  3.453E-04  1.345E-01  4.207E-02  3.342E-02
 600.00  4.022E-02  9.197E-04  1.019E-04  6.829E-02  2.221E-02  1.250E-02
 800.00  8.786E-03  2.015E-04  1.544E-05  2.484E-02  8.378E-03  2.724E-03
1000.00  2.715E-03  6.194E-05  3.747E-06  1.168E-02  3.973E-03  8.403E-04

Multipolarity M4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  2.900E+12  1.057E+10  1.707E+12  1.965E+10  1.840E+08  1.141E+12
  15.00  9.563E+10  5.210E+08  4.672E+10  9.167E+08  1.481E+07  3.652E+10
  20.00  8.854E+09  6.249E+07  3.683E+09  1.100E+08  2.552E+06  3.305E+09
  30.00  3.297E+08  3.240E+06  1.049E+08  6.000E+06  2.265E+05  1.190E+08
  40.00  3.340E+07  4.050E+05  8.540E+06  8.085E+05  4.250E+04  1.182E+07
  50.00  5.859E+06  8.237E+04  1.244E+06  1.780E+05  1.198E+04  2.042E+06
  70.00  4.489E+05  7.688E+03  7.013E+04  1.944E+04  1.866E+03  1.530E+05
 100.00  3.175E+04  6.474E+02  3.467E+03  2.038E+03  2.767E+02  1.060E+04
 150.00  1.735E+03  4.123E+01  1.211E+02  1.789E+02  3.437E+01  5.681E+02
 200.00  2.365E+02  6.089E+00  1.169E+01  3.489E+01  8.274E+00  7.658E+01
 300.00  1.599E+01  4.426E-01  4.676E-01  4.057E+00  1.224E+00  5.117E+00
 400.00  2.582E+00  7.321E-02  5.047E-02  9.914E-01  3.399E-01  8.188E-01
 500.00  6.500E-01  1.852E-02  9.145E-03  3.523E-01  1.301E-01  2.054E-01
 600.00  2.212E-01  6.277E-03  2.353E-03  1.610E-01  6.212E-02  6.954E-02
 800.00  4.224E-02  1.176E-03  2.847E-04  5.053E-02  2.030E-02  1.322E-02
1000.00  1.193E-02  3.249E-04  5.605E-05  2.155E-02  8.728E-03  3.722E-03

Multipolarity E1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  9.828E-01  1.271E+00  3.781E-01  4.530E-01  6.230E-02  8.898E-02
  15.00  3.113E-01  3.837E-01  7.158E-02  8.452E-02  3.442E-02  5.273E-02
  20.00  1.295E-01  1.544E-01  2.092E-02  2.445E-02  2.172E-02  3.341E-02
  30.00  3.487E-02  3.961E-02  3.464E-03  3.991E-03  1.086E-02  1.602E-02
  40.00  1.308E-02  1.439E-02  9.300E-04  1.065E-03  6.487E-03  9.026E-03
  50.00  5.993E-03  6.432E-03  3.302E-04  3.769E-04  4.306E-03  5.652E-03
  70.00  1.792E-03  1.854E-03  6.737E-05  7.655E-05  2.288E-03  2.698E-03
 100.00  4.805E-04  4.800E-04  1.216E-05  1.381E-05  1.152E-03  1.188E-03
 150.00  1.050E-04  1.015E-04  1.713E-06  1.977E-06  5.280E-04  4.557E-04
 200.00  3.533E-05  3.373E-05  4.288E-07  5.031E-07  3.063E-04  2.294E-04
 300.00  7.687E-06  7.363E-06  6.134E-08  7.503E-08  1.480E-04  8.867E-05
 400.00  2.633E-06  2.567E-06  1.592E-08  2.006E-08  9.148E-05  4.610E-05
 500.00  1.146E-06  1.145E-06  5.570E-09  8.151E-09  6.356E-05  2.784E-05
 600.00  5.910E-07  6.193E-07  2.406E-09  3.850E-09  4.844E-05  1.889E-05
 800.00  2.096E-07  2.406E-07  6.198E-10  1.176E-09  3.183E-05  1.034E-05
1000.00  9.281E-08  1.162E-07  2.670E-10  4.960E-10  2.265E-05  6.415E-06

Multipolarity E2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  3.442E+03  1.041E+03  5.654E+01  6.137E+01  1.642E+03  5.438E+04
  15.00  4.537E+02  1.331E+02  6.818E+00  7.330E+00  2.686E+02  7.463E+03
  20.00  1.081E+02  3.116E+01  1.481E+00  1.576E+00  7.635E+01  1.842E+03
  30.00  1.434E+01  4.054E+00  1.646E-01  1.723E-01  1.338E+01  2.601E+02
  40.00  3.428E+00  9.572E-01  3.363E-02  3.472E-02  3.985E+00  6.600E+01
  50.00  1.135E+00  3.134E-01  9.683E-03  9.888E-03  1.582E+00  2.310E+01
  70.00  2.155E-01  5.827E-02  1.452E-03  1.459E-03  4.036E-01  4.859E+00
 100.00  3.721E-02  9.787E-03  1.903E-04  1.884E-04  9.927E-02  9.644E-01
 150.00  5.118E-03  1.303E-03  1.877E-05  1.842E-05  2.202E-02  1.624E-01
 200.00  1.266E-03  3.169E-04  3.652E-06  3.622E-06  8.163E-03  4.782E-02
 300.00  1.822E-04  4.572E-05  3.811E-07  3.862E-07  2.320E-03  9.222E-03
 400.00  4.728E-05  1.224E-05  7.967E-08  8.397E-08  1.053E-03  3.044E-03
 500.00  1.670E-05  4.522E-06  2.423E-08  2.728E-08  5.961E-04  1.321E-03
 600.00  7.318E-06  2.106E-06  9.302E-09  1.119E-08  3.917E-04  6.943E-04
 800.00  2.018E-06  6.565E-07  2.194E-09  2.873E-09  2.103E-04  2.610E-04
1000.00  7.406E-07  2.727E-07  7.038E-10  1.052E-09  1.308E-04  1.238E-04

Multipolarity E3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.027E+07  4.691E+07  1.291E+05  4.101E+04  2.465E+05  2.978E+07
  15.00  1.189E+06  2.725E+06  7.551E+03  2.337E+03  2.510E+04  2.148E+06
  20.00  1.593E+05  3.613E+05  1.008E+03  3.058E+02  5.315E+03  3.456E+05
  30.00  9.401E+03  2.083E+04  5.886E+01  1.736E+01  6.476E+02  2.789E+04
  40.00  1.270E+03  2.747E+03  7.857E+00  2.269E+00  1.531E+02  4.905E+03
  50.00  2.712E+02  5.718E+02  1.653E+00  4.698E-01  5.138E+01  1.313E+03
  70.00  2.687E+01  5.374E+01  1.582E-01  4.398E-02  1.026E+01  1.892E+02
 100.00  2.380E+00  4.388E+00  1.321E-02  3.613E-03  1.944E+00  2.593E+01
 150.00  1.596E-01  2.568E-01  7.971E-04  2.185E-04  3.151E-01  2.965E+00
 200.00  2.460E-02  3.460E-02  1.101E-04  3.101E-05  9.204E-02  6.772E-01
 300.00  1.950E-03  2.125E-03  7.027E-06  2.181E-06  1.840E-02  9.400E-02
 400.00  3.528E-04  3.052E-04  1.035E-06  3.618E-07  6.514E-03  2.511E-02
 500.00  9.813E-05  6.946E-05  2.380E-07  9.687E-08  3.071E-03  9.375E-03
 600.00  3.644E-05  2.182E-05  7.427E-08  3.435E-08  1.757E-03  4.394E-03
 800.00  8.153E-06  3.824E-06  1.233E-08  7.195E-09  7.770E-04  1.402E-03
1000.00  2.641E-06  1.082E-06  3.252E-09  2.315E-09  4.256E-04  5.943E-04

Multipolarity E4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  6.768E+10  7.992E+10  3.531E+08  1.615E+09  2.034E+07  4.598E+09
  15.00  2.047E+09  2.351E+09  9.128E+06  4.170E+07  1.412E+06  2.035E+08
  20.00  1.755E+08  1.966E+08  6.820E+05  3.107E+06  2.299E+05  2.372E+07
  30.00  5.734E+06  6.133E+06  1.762E+04  7.944E+04  1.976E+04  1.252E+06
  40.00  5.226E+05  5.361E+05  1.327E+03  5.878E+03  3.712E+03  1.660E+05
  50.00  8.343E+04  8.235E+04  1.805E+02  7.810E+02  1.051E+03  3.602E+04
  70.00  5.445E+03  5.006E+03  9.154E+00  3.724E+01  1.639E+02  3.830E+03
 100.00  3.174E+02  2.650E+02  4.094E-01  1.480E+00  2.409E+01  3.860E+02
 150.00  1.352E+01  9.797E+00  1.334E-02  3.821E-02  2.925E+00  3.168E+01
 200.00  1.522E+00  9.714E-01  1.286E-03  2.888E-03  6.944E-01  5.787E+00
 300.00  7.738E-02  3.960E-02  5.551E-05  7.959E-05  1.032E-01  5.975E-01
 400.00  1.014E-02  4.291E-03  6.630E-06  6.629E-06  2.965E-02  1.314E-01
 500.00  2.181E-03  7.832E-04  1.333E-06  1.018E-06  1.195E-02  4.267E-02
 600.00  6.543E-04  2.035E-04  3.768E-07  2.391E-07  6.047E-03  1.797E-02
 800.00  1.042E-04  2.570E-05  5.408E-08  2.887E-08  2.240E-03  4.919E-03
1000.00  2.605E-05  5.442E-06  1.220E-08  6.573E-09  1.087E-03  1.876E-03

Multipolarity M1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  9.526E-01  4.136E-01  5.571E-02  3.781E-02  5.345E+02  1.033E+02
  15.00  2.637E-01  1.139E-01  1.227E-02  8.501E-03  1.593E+02  3.099E+01
  20.00  1.049E-01  4.519E-02  4.077E-03  2.869E-03  6.754E+01  1.324E+01
  30.00  2.799E-02  1.207E-02  8.250E-04  5.957E-04  2.013E+01  3.998E+00
  40.00  1.080E-02  4.673E-03  2.578E-04  1.901E-04  8.550E+00  1.720E+00
  50.00  5.126E-03  2.229E-03  1.029E-04  7.764E-05  4.415E+00  8.987E-01
  70.00  1.644E-03  7.216E-04  2.512E-05  1.954E-05  1.636E+00  3.403E-01
 100.00  4.817E-04  2.142E-04  5.449E-06  4.380E-06  5.731E-01  1.226E-01
 150.00  1.164E-04  5.291E-05  9.199E-07  7.910E-07  1.754E-01  3.891E-02
 200.00  4.177E-05  1.944E-05  2.542E-07  2.339E-07  7.608E-02  1.736E-02
 300.00  9.718E-06  4.792E-06  4.167E-08  4.184E-08  2.386E-02  5.658E-03
 400.00  3.427E-06  1.794E-06  1.138E-08  1.243E-08  1.061E-02  2.577E-03
 500.00  1.507E-06  8.375E-07  4.159E-09  5.571E-09  5.635E-03  1.390E-03
 600.00  7.742E-07  4.710E-07  1.778E-09  2.774E-09  3.419E-03  8.518E-04
 800.00  2.695E-07  1.927E-07  5.021E-10  9.115E-10  1.551E-03  3.900E-04
1000.00  1.161E-07  9.740E-08  1.902E-10  4.380E-10  8.222E-04  2.073E-04

Multipolarity M2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.061E+04  3.528E+02  1.640E+01  4.896E+00  3.527E+05  1.480E+04
  15.00  2.711E+03  4.656E+01  2.092E+00  6.510E-01  4.901E+04  2.341E+03
  20.00  6.422E+02  1.108E+01  4.794E-01  1.545E-01  1.224E+04  6.544E+02
  30.00  8.413E+01  1.469E+00  5.880E-02  2.006E-02  1.773E+03  1.141E+02
  40.00  1.988E+01  3.521E-01  1.309E-02  4.677E-03  4.608E+02  3.440E+01
  50.00  6.512E+00  1.172E-01  4.057E-03  1.509E-03  1.651E+02  1.393E+01
  70.00  1.213E+00  2.263E-02  6.864E-04  2.729E-04  3.628E+01  3.706E+00
 100.00  2.044E-01  4.043E-03  1.029E-04  4.433E-05  7.641E+00  9.568E-01
 150.00  2.718E-02  5.944E-04  1.181E-05  5.641E-06  1.401E+00  2.186E-01
 200.00  6.512E-03  1.575E-04  2.537E-06  1.327E-06  4.437E-01  7.965E-02
 300.00  8.826E-04  2.588E-05  2.960E-07  1.772E-07  9.625E-02  2.044E-02
 400.00  2.160E-04  7.572E-06  6.567E-08  4.433E-08  3.487E-02  8.124E-03
 500.00  7.211E-05  2.979E-06  2.044E-08  1.578E-08  1.633E-02  4.024E-03
 600.00  2.998E-05  1.452E-06  8.017E-09  7.015E-09  9.145E-03  2.334E-03
 800.00  7.507E-06  4.833E-07  1.857E-09  2.017E-09  3.803E-03  1.006E-03
1000.00  2.519E-06  2.102E-07  6.359E-10  7.744E-10  1.947E-03  5.216E-04

Multipolarity M3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.376E+07  8.834E+07  4.152E+05  6.350E+03  7.576E+07  1.379E+06
  15.00  1.595E+06  5.184E+06  2.424E+04  3.815E+02  5.443E+06  1.346E+05
  20.00  2.404E+05  6.933E+05  3.226E+03  5.211E+01  8.743E+05  2.738E+04
  30.00  1.730E+04  4.059E+04  1.870E+02  3.173E+00  7.071E+04  3.148E+03
  40.00  2.750E+03  5.417E+03  2.476E+01  4.402E-01  1.252E+04  7.204E+02
  50.00  6.738E+02  1.139E+03  5.167E+00  9.616E-02  3.386E+03  2.376E+02
  70.00  8.331E+01  1.086E+02  4.870E-01  9.898E-03  5.004E+02  4.708E+01
 100.00  9.438E+00  8.983E+00  3.981E-02  9.194E-04  7.161E+01  9.035E+00
 150.00  8.360E-01  5.297E-01  2.322E-03  6.579E-05  8.818E+00  1.501E+00
 200.00  1.547E-01  7.116E-02  3.104E-04  1.069E-05  2.161E+00  4.422E-01
 300.00  1.521E-02  4.265E-03  1.856E-05  9.217E-07  3.393E-01  8.587E-02
 400.00  3.059E-03  5.881E-04  2.560E-06  1.761E-07  1.006E-01  2.852E-02
 500.00  8.929E-04  1.269E-04  5.520E-07  5.220E-08  4.106E-02  1.244E-02
 600.00  3.366E-04  3.736E-05  1.618E-07  2.001E-08  2.079E-02  6.553E-03
 800.00  7.363E-05  5.647E-06  2.377E-08  4.629E-09  7.547E-03  2.468E-03
1000.00  2.261E-05  1.365E-06  5.395E-09  1.612E-09  3.547E-03  1.170E-03

Multipolarity M4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  6.637E+09  6.569E+11  1.390E+09  2.022E+09  7.811E+09  9.019E+07
  15.00  2.787E+08  1.794E+10  4.035E+07  5.274E+07  3.434E+08  6.216E+06
  20.00  3.069E+07  1.412E+09  3.343E+06  3.967E+06  3.974E+07  9.875E+05
  30.00  1.450E+06  4.002E+07  1.030E+05  1.032E+05  2.075E+06  8.029E+04
  40.00  1.732E+05  3.258E+06  8.945E+03  7.747E+03  2.734E+05  1.442E+04
  50.00  3.419E+04  4.737E+05  1.369E+03  1.042E+03  5.921E+04  3.952E+03
  70.00  3.081E+03  2.662E+04  8.300E+01  5.069E+01  6.332E+03  5.952E+02
 100.00  2.526E+02  1.311E+03  4.409E+00  2.054E+00  6.525E+02  8.604E+01
 150.00  1.574E+01  4.557E+01  1.648E-01  5.386E-02  5.641E+01  1.048E+01
 200.00  2.299E+00  4.390E+00  1.653E-02  4.076E-03  1.091E+01  2.497E+00
 300.00  1.655E-01  1.750E-01  6.854E-04  1.096E-04  1.257E+00  3.661E-01
 400.00  2.718E-02  1.882E-02  7.476E-05  8.672E-06  3.053E-01  1.011E-01
 500.00  6.860E-03  3.407E-03  1.360E-05  1.246E-06  1.082E-01  3.860E-02
 600.00  2.316E-03  8.742E-04  3.489E-06  2.704E-07  4.925E-02  1.839E-02
 800.00  4.327E-04  1.055E-04  4.169E-07  2.799E-08  1.541E-02  5.994E-03
1000.00  1.193E-04  2.074E-05  8.081E-08  5.749E-09  6.563E-03  2.576E-03

Multipolarity E1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.598E-01  2.399E-01  3.063E-01  7.588E-02  8.984E-02  1.586E-02
  15.00  1.121E-01  7.748E-02  9.430E-02  1.513E-02  1.762E-02  8.661E-03
  20.00  5.887E-02  3.271E-02  3.850E-02  4.549E-03  5.254E-03  5.446E-03
  30.00  2.224E-02  8.933E-03  1.004E-02  7.756E-04  8.844E-04  2.702E-03
  40.00  1.073E-02  3.399E-03  3.693E-03  2.125E-04  2.404E-04  1.612E-03
  50.00  5.971E-03  1.570E-03  1.661E-03  7.594E-05  8.562E-05  1.069E-03
  70.00  2.396E-03  4.731E-04  4.827E-04  1.576E-05  1.753E-05  5.670E-04
 100.00  8.798E-04  1.280E-04  1.263E-04  2.892E-06  3.235E-06  2.855E-04
 150.00  2.748E-04  2.816E-05  2.693E-05  4.061E-07  4.694E-07  1.307E-04
 200.00  1.194E-04  9.517E-06  8.988E-06  1.025E-07  1.188E-07  7.574E-05
 300.00  3.737E-05  2.083E-06  1.960E-06  1.466E-08  1.863E-08  3.657E-05
 400.00  1.669E-05  7.138E-07  6.863E-07  3.653E-09  4.978E-09  2.261E-05
 500.00  8.946E-06  3.115E-07  3.092E-07  1.432E-09  1.939E-09  1.572E-05
 600.00  5.506E-06  1.609E-07  1.651E-07  5.802E-10  8.189E-10  1.196E-05
 800.00  2.599E-06  5.716E-08  6.461E-08  1.441E-10  3.262E-10  7.858E-06
1000.00  1.451E-06  2.527E-08  3.170E-08  5.208E-11  1.138E-10  5.607E-06

Multipolarity E2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  4.705E+04  9.307E+02  2.705E+02  1.176E+01  1.244E+01  4.151E+02
  15.00  6.186E+03  1.227E+02  3.462E+01  1.461E+00  1.536E+00  6.765E+01
  20.00  1.466E+03  2.924E+01  8.112E+00  3.242E-01  3.379E-01  1.918E+01
  30.00  1.921E+02  3.874E+00  1.056E+00  3.694E-02  3.790E-02  3.348E+00
  40.00  4.556E+01  9.286E-01  2.503E-01  7.680E-03  7.778E-03  9.963E-01
  50.00  1.496E+01  3.077E-01  8.216E-02  2.235E-03  2.238E-03  3.950E-01
  70.00  2.803E+00  5.847E-02  1.533E-02  3.397E-04  3.345E-04  1.007E-01
 100.00  4.772E-01  1.011E-02  2.587E-03  4.494E-05  4.380E-05  2.475E-02
 150.00  6.460E-02  1.392E-03  3.460E-04  4.483E-06  4.329E-06  5.481E-03
 200.00  1.580E-02  3.447E-04  8.440E-05  8.772E-07  8.526E-07  2.031E-03
 300.00  2.242E-03  4.967E-05  1.221E-05  9.227E-08  9.228E-08  5.761E-04
 400.00  5.780E-04  1.289E-05  3.273E-06  1.928E-08  1.993E-08  2.614E-04
 500.00  2.042E-04  4.556E-06  1.217E-06  5.861E-09  6.531E-09  1.479E-04
 600.00  9.009E-05  1.997E-06  5.627E-07  2.194E-09  2.529E-09  9.699E-05
 800.00  2.561E-05  5.504E-07  1.767E-07  5.240E-10  7.293E-10  5.203E-05
1000.00  9.847E-06  2.015E-07  7.366E-08  1.824E-10  2.370E-10  3.243E-05

Multipolarity E3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.677E+07  5.513E+06  1.268E+07  3.102E+04  9.339E+03  6.580E+04
  15.00  1.165E+06  3.235E+05  7.364E+05  1.815E+03  5.328E+02  6.589E+03
  20.00  1.807E+05  4.334E+04  9.761E+04  2.424E+02  6.988E+01  1.380E+03
  30.00  1.356E+04  2.554E+03  5.620E+03  1.415E+01  3.979E+00  1.657E+02
  40.00  2.228E+03  3.458E+02  7.423E+02  1.895E+00  5.231E-01  3.893E+01
  50.00  5.590E+02  7.388E+01  1.546E+02  3.991E-01  1.087E-01  1.300E+01
  70.00  7.137E+01  7.320E+00  1.453E+01  3.825E-02  1.023E-02  2.582E+00
 100.00  8.314E+00  6.487E-01  1.187E+00  3.201E-03  8.460E-04  4.874E-01
 150.00  7.536E-01  4.353E-02  6.948E-02  1.934E-04  5.146E-05  7.876E-02
 200.00  1.413E-01  6.712E-03  9.362E-03  2.673E-05  7.326E-06  2.297E-02
 300.00  1.420E-02  5.324E-04  5.747E-04  1.710E-06  5.187E-07  4.578E-03
 400.00  2.940E-03  9.630E-05  8.250E-05  2.513E-07  8.630E-08  1.620E-03
 500.00  8.915E-04  2.680E-05  1.879E-05  5.838E-08  2.286E-08  7.635E-04
 600.00  3.513E-04  9.944E-06  5.887E-06  1.808E-08  7.975E-09  4.358E-04
 800.00  8.561E-05  2.225E-06  1.034E-06  3.009E-09  1.811E-09  1.925E-04
1000.00  2.974E-05  7.224E-07  2.924E-07  7.471E-10  5.307E-10  1.056E-04

Multipolarity E4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.828E+09  1.901E+10  2.209E+10  8.533E+07  3.879E+08  5.843E+06
  15.00  7.935E+07  5.726E+08  6.478E+08  2.206E+06  1.001E+07  3.905E+05
  20.00  9.056E+06  4.898E+07  5.406E+07  1.648E+05  7.462E+05  6.214E+04
  30.00  4.557E+05  1.591E+06  1.678E+06  4.253E+03  1.905E+04  5.195E+03
  40.00  5.740E+04  1.449E+05  1.467E+05  3.210E+02  1.412E+03  9.629E+02
  50.00  1.181E+04  2.309E+04  2.250E+04  4.368E+01  1.876E+02  2.700E+02
  70.00  1.130E+03  1.503E+03  1.365E+03  2.217E+00  8.946E+00  4.170E+01
 100.00  9.798E+01  8.745E+01  7.217E+01  9.929E-02  3.557E-01  6.081E+00
 150.00  6.432E+00  3.720E+00  2.664E+00  3.240E-03  9.183E-03  7.344E-01
 200.00  9.702E-01  4.182E-01  2.640E-01  3.128E-04  6.943E-04  1.739E-01
 300.00  7.356E-02  2.124E-02  1.075E-02  1.351E-05  1.910E-05  2.574E-02
 400.00  1.279E-02  2.780E-03  1.164E-03  1.618E-06  1.589E-06  7.387E-03
 500.00  3.450E-03  5.980E-04  2.125E-04  3.246E-07  2.447E-07  2.975E-03
 600.00  1.251E-03  1.792E-04  5.511E-05  9.179E-08  5.699E-08  1.502E-03
 800.00  2.726E-04  2.852E-05  6.957E-06  1.322E-08  6.933E-09  5.556E-04
1000.00  8.768E-05  7.138E-06  1.474E-06  2.988E-09  1.541E-09  2.701E-04

Multipolarity M1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.243E+00  2.500E-01  1.070E-01  1.237E-02  8.181E-03  1.323E+02
  15.00  3.667E-01  6.958E-02  2.961E-02  2.778E-03  1.875E-03  3.941E+01
  20.00  1.542E-01  2.776E-02  1.179E-02  9.345E-04  6.416E-04  1.671E+01
  30.00  4.529E-02  7.437E-03  3.158E-03  1.915E-04  1.353E-04  4.974E+00
  40.00  1.903E-02  2.884E-03  1.229E-03  6.048E-05  4.372E-05  2.115E+00
  50.00  9.739E-03  1.373E-03  5.872E-04  2.427E-05  1.790E-05  1.092E+00
  70.00  3.557E-03  4.415E-04  1.907E-04  5.954E-06  4.523E-06  4.047E-01
 100.00  1.226E-03  1.298E-04  5.692E-05  1.297E-06  1.035E-06  1.418E-01
 150.00  3.676E-04  3.149E-05  1.411E-05  2.200E-07  1.882E-07  4.339E-02
 200.00  1.569E-04  1.133E-05  5.199E-06  6.207E-08  5.550E-08  1.883E-02
 300.00  4.797E-05  2.637E-06  1.279E-06  1.030E-08  1.043E-08  5.901E-03
 400.00  2.093E-05  9.316E-07  4.796E-07  2.672E-09  3.122E-09  2.625E-03
 500.00  1.094E-05  4.082E-07  2.264E-07  1.029E-09  1.311E-09  1.395E-03
 600.00  6.572E-06  2.108E-07  1.255E-07  3.981E-10  5.742E-10  8.451E-04
 800.00  2.962E-06  7.343E-08  5.197E-08  1.119E-10  2.602E-10  3.834E-04
1000.00  1.588E-06  3.146E-08  2.646E-08  5.217E-11  8.836E-11  2.037E-04

Multipolarity M2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.151E+05  5.629E+03  9.472E+01  3.795E+00  1.099E+00  8.780E+04
  15.00  2.841E+04  7.402E+02  1.249E+01  4.865E-01  1.468E-01  1.219E+04
  20.00  6.758E+03  1.754E+02  2.971E+00  1.120E-01  3.500E-02  3.046E+03
  30.00  8.900E+02  2.294E+01  3.928E-01  1.381E-02  4.575E-03  4.402E+02
  40.00  2.116E+02  5.430E+00  9.429E-02  3.093E-03  1.075E-03  1.145E+02
  50.00  6.959E+01  1.779E+00  3.138E-02  9.625E-04  3.483E-04  4.102E+01
  70.00  1.303E+01  3.313E-01  6.055E-03  1.636E-04  6.336E-05  9.012E+00
 100.00  2.205E+00  5.586E-02  1.082E-03  2.468E-05  1.038E-05  1.898E+00
 150.00  2.936E-01  7.427E-03  1.591E-04  2.838E-06  1.331E-06  3.478E-01
 200.00  7.029E-02  1.780E-03  4.219E-05  6.115E-07  3.132E-07  1.101E-01
 300.00  9.495E-03  2.412E-04  6.934E-06  7.184E-08  4.247E-08  2.386E-02
 400.00  2.320E-03  5.903E-05  2.029E-06  1.573E-08  1.053E-08  8.642E-03
 500.00  7.755E-04  1.970E-05  8.023E-07  5.065E-09  3.819E-09  4.049E-03
 600.00  3.234E-04  8.185E-06  3.882E-07  1.925E-09  1.580E-09  2.263E-03
 800.00  8.240E-05  2.051E-06  1.301E-07  4.427E-10  5.091E-10  9.408E-04
1000.00  2.858E-05  6.899E-07  5.671E-08  1.449E-10  1.815E-10  4.828E-04

Multipolarity M3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  6.791E+08  6.679E+06  2.395E+07  1.012E+05  1.511E+03  1.925E+07
  15.00  4.179E+07  4.466E+05  1.406E+06  5.905E+03  9.066E+01  1.379E+06
  20.00  5.852E+06  6.713E+04  1.880E+05  7.857E+02  1.237E+01  2.210E+05
  30.00  3.738E+05  4.804E+03  1.098E+04  4.547E+01  7.512E-01  1.779E+04
  40.00  5.432E+04  7.632E+02  1.468E+03  6.030E+00  1.043E-01  3.147E+03
  50.00  1.237E+04  1.867E+02  3.087E+02  1.259E+00  2.278E-02  8.498E+02
  70.00  1.370E+03  2.302E+01  2.943E+01  1.187E-01  2.344E-03  1.253E+02
 100.00  1.388E+02  2.602E+00  2.435E+00  9.703E-03  2.178E-04  1.789E+01
 150.00  1.098E+01  2.300E-01  1.436E-01  5.660E-04  1.560E-05  2.198E+00
 200.00  1.903E+00  4.252E-02  1.929E-02  7.569E-05  2.538E-06  5.380E-01
 300.00  1.742E-01  4.175E-03  1.156E-03  4.522E-06  2.198E-07  8.430E-02
 400.00  3.385E-02  8.387E-04  1.593E-04  6.239E-07  4.214E-08  2.499E-02
 500.00  9.716E-03  2.448E-04  3.438E-05  1.344E-07  1.234E-08  1.020E-02
 600.00  3.628E-03  9.218E-05  1.011E-05  3.937E-08  4.629E-09  5.152E-03
 800.00  7.900E-04  2.015E-05  1.527E-06  5.764E-09  1.178E-09  1.869E-03
1000.00  2.440E-04  6.197E-06  3.694E-07  1.340E-09  3.651E-10  8.801E-04

Multipolarity M4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  3.526E+11  2.044E+09  1.801E+11  3.445E+08  4.871E+08  2.078E+09
  15.00  1.121E+10  8.341E+07  4.917E+09  9.984E+06  1.270E+07  9.007E+07
  20.00  1.009E+09  9.028E+06  3.867E+08  8.260E+05  9.555E+05  1.033E+07
  30.00  3.598E+07  4.174E+05  1.094E+07  2.535E+04  2.481E+04  5.327E+05
  40.00  3.561E+06  4.938E+04  8.914E+05  2.203E+03  1.866E+03  6.980E+04
  50.00  6.124E+05  9.681E+03  1.295E+05  3.367E+02  2.510E+02  1.505E+04
  70.00  4.562E+04  8.647E+02  7.273E+03  2.039E+01  1.221E+01  1.601E+03
 100.00  3.145E+03  7.041E+01  3.580E+02  1.082E+00  4.949E-01  1.642E+02
 150.00  1.676E+02  4.364E+00  1.243E+01  4.038E-02  1.297E-02  1.413E+01
 200.00  2.252E+01  6.357E-01  1.196E+00  4.048E-03  9.819E-04  2.726E+00
 300.00  1.499E+00  4.561E-02  4.763E-02  1.676E-04  2.637E-05  3.131E-01
 400.00  2.393E-01  7.475E-03  5.117E-03  1.828E-05  2.086E-06  7.597E-02
 500.00  5.996E-02  1.886E-03  9.265E-04  3.329E-06  2.999E-07  2.691E-02
 600.00  2.026E-02  6.357E-04  2.373E-04  8.510E-07  6.460E-08  1.222E-02
 800.00  3.844E-03  1.187E-04  2.864E-05  1.016E-07  6.781E-09  3.821E-03
1000.00  1.083E-03  3.273E-05  5.633E-06  1.978E-08  1.350E-09  1.630E-03

Multipolarity E1
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  2.046E-02  5.077E-02  2.874E-02  3.289E-02  1.959E-03  1.947E+01
  15.00  1.194E-02  2.187E-02  9.314E-03  1.015E-02  1.066E-03  7.122E+00
  20.00  7.532E-03  1.148E-02  3.937E-03  4.157E-03  6.687E-04  3.373E+00
  30.00  3.590E-03  4.336E-03  1.081E-03  1.088E-03  3.324E-04  2.667E+00
  40.00  2.025E-03  2.092E-03  4.119E-04  4.018E-04  1.980E-04  2.023E+00
  50.00  1.267E-03  1.165E-03  1.903E-04  1.810E-04  1.312E-04  1.177E+00
  70.00  6.048E-04  4.677E-04  5.758E-05  5.262E-05  6.955E-05  5.149E-01
 100.00  2.664E-04  1.721E-04  1.560E-05  1.372E-05  3.500E-05  2.155E-01
 150.00  1.023E-04  5.372E-05  3.430E-06  2.949E-06  1.604E-05  8.142E-02
 200.00  5.152E-05  2.337E-05  1.164E-06  9.860E-07  9.316E-06  1.358E-01
 300.00  1.992E-05  7.315E-06  2.547E-07  2.171E-07  4.500E-06  6.198E-02
 400.00  1.036E-05  3.268E-06  8.771E-08  7.572E-08  2.787E-06  3.668E-02
 500.00  6.262E-06  1.753E-06  3.800E-08  3.350E-08  1.939E-06  2.506E-02
 600.00  4.239E-06  1.078E-06  1.971E-08  1.809E-08  1.471E-06  1.854E-02
 800.00  2.322E-06  5.089E-07  6.958E-09  6.878E-09  9.585E-07  1.178E-02
1000.00  1.444E-06  2.843E-07  3.086E-09  3.418E-09  6.865E-07  8.378E-03

Multipolarity E2
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  1.226E+04  9.229E+03  1.137E+02  2.948E+01  5.119E+01  1.033E+06
  15.00  1.682E+03  1.213E+03  1.499E+01  3.769E+00  8.327E+00  2.233E+05
  20.00  4.150E+02  2.876E+02  3.572E+00  8.833E-01  2.359E+00  5.428E+04
  30.00  5.854E+01  3.768E+01  4.735E-01  1.152E-01  4.122E-01  1.449E+04
  40.00  1.487E+01  8.937E+00  1.135E-01  2.731E-02  1.226E-01  6.105E+03
  50.00  5.204E+00  2.935E+00  3.761E-02  8.964E-03  4.857E-02  2.095E+03
  70.00  1.095E+00  5.499E-01  7.146E-03  1.672E-03  1.236E-02  4.252E+02
 100.00  2.173E-01  9.367E-02  1.236E-03  2.825E-04  3.038E-03  8.157E+01
 150.00  3.658E-02  1.268E-02  1.704E-04  3.793E-05  6.743E-04  1.325E+01
 200.00  1.077E-02  3.102E-03  4.223E-05  9.256E-06  2.500E-04  3.922E+00
 300.00  2.076E-03  4.396E-04  6.080E-06  1.344E-06  7.096E-05  8.475E-01
 400.00  6.854E-04  1.134E-04  1.581E-06  3.611E-07  3.223E-05  3.377E-01
 500.00  2.976E-04  4.011E-05  5.590E-07  1.333E-07  1.825E-05  1.807E-01
 600.00  1.561E-04  1.765E-05  2.442E-07  6.170E-08  1.193E-05  1.151E-01
 800.00  5.868E-05  5.020E-06  6.718E-08  1.899E-08  6.347E-06  6.123E-02
1000.00  2.791E-05  1.935E-06  2.464E-08  7.945E-09  3.972E-06  3.905E-02

Multipolarity E3
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  6.834E+06  3.321E+06  6.745E+05  1.392E+06  8.202E+03  6.399E+08
  15.00  4.915E+05  2.304E+05  3.956E+04  8.078E+04  8.178E+02  6.044E+07
  20.00  7.892E+04  3.569E+04  5.300E+03  1.071E+04  1.709E+02  9.386E+06
  30.00  6.343E+03  2.674E+03  3.125E+02  6.174E+02  2.049E+01  1.041E+06
  40.00  1.115E+03  4.389E+02  4.230E+01  8.151E+01  4.805E+00  2.658E+05
  50.00  2.980E+02  1.100E+02  9.038E+00  1.697E+01  1.602E+00  7.480E+04
  70.00  4.287E+01  1.404E+01  8.955E-01  1.594E+00  3.177E-01  1.135E+04
 100.00  5.866E+00  1.635E+00  7.938E-02  1.302E-01  5.992E-02  1.618E+03
 150.00  6.697E-01  1.481E-01  5.332E-03  7.641E-03  9.696E-03  1.904E+02
 200.00  1.529E-01  2.777E-02  8.224E-04  1.030E-03  2.830E-03  4.433E+01
 300.00  2.119E-02  2.787E-03  6.521E-05  6.330E-05  5.643E-04  6.537E+00
 400.00  5.662E-03  5.772E-04  1.181E-05  9.105E-06  1.999E-04  1.957E+00
 500.00  2.114E-03  1.751E-04  3.289E-06  2.072E-06  9.423E-05  8.408E-01
 600.00  9.885E-04  6.885E-05  1.217E-06  6.473E-07  5.361E-05  4.564E-01
 800.00  3.154E-04  1.678E-05  2.715E-07  1.121E-07  2.349E-05  1.962E-01
1000.00  1.340E-04  5.847E-06  8.855E-08  3.180E-08  1.294E-05  1.099E-01

Multipolarity E4
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  1.101E+09  3.723E+08  2.341E+09  2.438E+09  7.391E+05  5.990E+11
  15.00  4.806E+07  1.601E+07  7.044E+07  7.135E+07  4.898E+04  1.946E+10
  20.00  5.555E+06  1.817E+06  6.022E+06  5.951E+06  7.756E+03  1.772E+09
  30.00  2.899E+05  9.076E+04  1.955E+05  1.849E+05  6.462E+02  6.924E+07
  40.00  3.824E+04  1.139E+04  1.780E+04  1.615E+04  1.193E+02  8.154E+06
  50.00  8.265E+03  2.338E+03  2.835E+03  2.475E+03  3.339E+01  1.733E+06
  70.00  8.744E+02  2.230E+02  1.844E+02  1.500E+02  5.142E+00  1.880E+05
 100.00  8.780E+01  1.931E+01  1.073E+01  7.928E+00  7.487E-01  1.996E+04
 150.00  7.182E+00  1.266E+00  4.564E-01  2.933E-01  9.050E-02  1.742E+03
 200.00  1.310E+00  1.908E-01  5.132E-02  2.908E-02  2.143E-02  3.318E+02
 300.00  1.349E-01  1.444E-02  2.605E-03  1.185E-03  3.174E-03  3.656E+01
 400.00  2.967E-02  2.512E-03  3.412E-04  1.285E-04  9.117E-04  8.780E+00
 500.00  9.631E-03  6.781E-04  7.346E-05  2.346E-05  3.673E-04  3.160E+00
 600.00  4.048E-03  2.453E-04  2.194E-05  6.064E-06  1.849E-04  1.489E+00
 800.00  1.108E-03  5.346E-05  3.482E-06  7.584E-07  6.781E-05  5.216E-01
1000.00  4.232E-04  1.725E-05  8.756E-07  1.616E-07  3.310E-05  2.547E-01

Multipolarity M1
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  2.325E+01  2.432E-01  3.036E-02  1.165E-02  1.624E+01  2.956E+03
  15.00  6.977E+00  7.179E-02  8.455E-03  3.223E-03  4.834E+00  3.023E+03
  20.00  2.979E+00  3.019E-02  3.377E-03  1.284E-03  2.049E+00  1.285E+03
  30.00  8.989E-01  8.865E-03  9.056E-04  3.448E-04  6.110E-01  3.871E+02
  40.00  3.871E-01  3.727E-03  3.515E-04  1.343E-04  2.596E-01  6.176E+02
  50.00  2.023E-01  1.907E-03  1.673E-04  6.417E-05  1.340E-01  3.206E+02
  70.00  7.658E-02  6.966E-04  5.384E-05  2.084E-05  4.963E-02  1.189E+02
 100.00  2.759E-02  2.402E-04  1.585E-05  6.200E-06  1.739E-02  4.199E+01
 150.00  8.759E-03  7.203E-05  3.850E-06  1.546E-06  5.331E-03  1.295E+01
 200.00  3.908E-03  3.076E-05  1.384E-06  5.709E-07  2.315E-03  2.136E+01
 300.00  1.273E-03  9.401E-06  3.226E-07  1.418E-07  7.264E-04  6.761E+00
 400.00  5.800E-04  4.103E-06  1.140E-07  5.295E-08  3.236E-04  3.011E+00
 500.00  3.129E-04  2.147E-06  5.009E-08  2.459E-08  1.720E-04  1.623E+00
 600.00  1.914E-04  1.287E-06  2.577E-08  1.374E-08  1.039E-04  9.797E-01
 800.00  8.766E-05  5.801E-07  8.949E-09  5.497E-09  4.676E-05  4.454E-01
1000.00  4.670E-05  3.112E-07  3.841E-09  2.813E-09  2.494E-05  2.414E-01

Multipolarity M2
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  3.390E+03  4.223E+04  6.893E+02  1.039E+01  1.079E+04  5.154E+06
  15.00  5.349E+02  5.578E+03  9.059E+01  1.368E+00  1.497E+03  1.217E+06
  20.00  1.492E+02  1.327E+03  2.146E+01  3.254E-01  3.739E+02  3.004E+05
  30.00  2.592E+01  1.746E+02  2.808E+00  4.308E-02  5.414E+01  7.331E+04
  40.00  7.812E+00  4.154E+01  6.647E-01  1.033E-02  1.407E+01  3.374E+04
  50.00  3.158E+00  1.366E+01  2.177E-01  3.438E-03  5.038E+00  1.199E+04
  70.00  8.389E-01  2.557E+00  4.054E-02  6.627E-04  1.106E+00  2.595E+03
 100.00  2.163E-01  4.331E-01  6.838E-03  1.184E-04  2.328E-01  5.418E+02
 150.00  4.935E-02  5.765E-02  9.100E-04  1.748E-05  4.276E-02  9.879E+01
 200.00  1.798E-02  1.381E-02  2.182E-04  4.633E-06  1.354E-02  6.079E+01
 300.00  4.606E-03  1.863E-03  2.956E-05  7.630E-07  2.937E-03  1.580E+01
 400.00  1.831E-03  4.554E-04  7.238E-06  2.238E-07  1.066E-03  6.377E+00
 500.00  9.071E-04  1.523E-04  2.418E-06  8.799E-08  4.995E-04  3.253E+00
 600.00  5.249E-04  6.339E-05  1.002E-06  4.254E-08  2.783E-04  1.912E+00
 800.00  2.262E-04  1.616E-05  2.502E-07  1.398E-08  1.148E-04  8.574E-01
1000.00  1.176E-04  5.621E-06  8.458E-08  6.119E-09  5.913E-05  4.709E-01

Multipolarity M3
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  3.294E+05  1.338E+08  8.227E+05  2.633E+06  2.376E+06  1.104E+10
  15.00  3.173E+04  8.232E+06  5.496E+04  1.543E+05  1.699E+05  7.253E+08
  20.00  6.405E+03  1.153E+06  8.255E+03  2.063E+04  2.722E+04  1.034E+08
  30.00  7.281E+02  7.359E+04  5.906E+02  1.207E+03  2.194E+03  1.714E+07
  40.00  1.658E+02  1.070E+04  9.375E+01  1.613E+02  3.876E+02  2.703E+06
  50.00  5.448E+01  2.436E+03  2.292E+01  3.391E+01  1.046E+02  6.466E+05
  70.00  1.074E+01  2.696E+02  2.824E+00  3.230E+00  1.540E+01  7.875E+04
 100.00  2.054E+00  2.732E+01  3.192E-01  2.672E-01  2.198E+00  9.280E+03
 150.00  3.401E-01  2.161E+00  2.822E-02  1.580E-02  2.705E-01  9.404E+02
 200.00  1.000E-01  3.743E-01  5.218E-03  2.123E-03  6.624E-02  2.222E+02
 300.00  1.938E-02  3.421E-02  5.119E-04  1.273E-04  1.039E-02  3.959E+01
 400.00  6.436E-03  6.653E-03  1.030E-04  1.758E-05  3.082E-03  1.344E+01
 500.00  2.806E-03  1.911E-03  3.007E-05  3.796E-06  1.258E-03  6.155E+00
 600.00  1.475E-03  7.116E-04  1.129E-05  1.112E-06  6.337E-04  3.378E+00
 800.00  5.555E-04  1.550E-04  2.461E-06  1.664E-07  2.281E-04  1.389E+00
1000.00  2.638E-04  4.802E-05  7.600E-07  4.047E-08  1.078E-04  7.241E-01

Multipolarity M4
eng[keV]     P2         P3         P4         P5         Q1        tot    
--------------------------------------------------------------------------
  10.00  2.298E+07  7.037E+10  2.565E+08  1.984E+10  2.590E+08  7.081E+12
  15.00  1.531E+06  2.233E+09  1.041E+07  5.409E+08  1.118E+07  2.193E+11
  20.00  2.386E+05  2.007E+08  1.122E+06  4.253E+07  1.279E+06  1.935E+10
  30.00  1.897E+04  7.141E+06  5.170E+04  1.204E+06  6.595E+04  1.144E+09
  40.00  3.372E+03  7.060E+05  6.101E+03  9.813E+04  8.623E+03  1.214E+08
  50.00  9.176E+02  1.213E+05  1.194E+03  1.425E+04  1.857E+03  2.214E+07
  70.00  1.370E+02  9.021E+03  1.064E+02  7.995E+02  1.971E+02  1.815E+06
 100.00  1.967E+01  6.212E+02  8.657E+00  3.935E+01  2.020E+01  1.421E+05
 150.00  2.382E+00  3.306E+01  5.363E-01  1.369E+00  1.741E+00  9.160E+03
 200.00  5.666E-01  4.440E+00  7.810E-02  1.318E-01  3.359E-01  1.476E+03
 300.00  8.275E-02  2.950E-01  5.597E-03  5.254E-03  3.860E-02  1.490E+02
 400.00  2.284E-02  4.709E-02  9.182E-04  5.651E-04  9.375E-03  3.704E+01
 500.00  8.718E-03  1.180E-02  2.317E-04  1.023E-04  3.321E-03  1.405E+01
 600.00  4.143E-03  3.977E-03  7.787E-05  2.613E-05  1.504E-03  6.842E+00
 800.00  1.350E-03  7.546E-04  1.449E-05  3.123E-06  4.664E-04  2.431E+00
1000.00  5.811E-04  2.133E-04  4.015E-06  6.180E-07  1.997E-04  1.162E+00



==> 113.txt <==
              ZZZZZZ           1    1  333
                  Z           11   11 3   3
                 Z     ===   1 1  1 1    33
                Z      ===  1  1 1  1    33
               Z               1    1 3   3
              ZZZZZZ           1    1  333

Evaluating total, the following occupation numbers were assumed

 K   2,   L1   2,   L2   2,   L3   4,   M1   2,   M2   2,   
M3   4,   M4   4,   M5   6,   N1   2,   N2   2,   N3   4,   
N4   4,   N5   6,   N6   6,   N7   8,   O1   2,   O2   2,   
O3   4,   O4   4,   O5   6,   O6   6,   O7   8,   P1   2,   
P2   2,   P3   4,   P4   4,   P5   6,   Q1   2,   Q2   1,   


Multipolarity E1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     2.832E-01  5.122E-01
  20.00     ***        ***        ***        ***     1.954E-01  3.693E-01
  30.00     ***        ***        ***     1.504E+00  1.075E-01  1.940E-01
  40.00     ***        ***     5.946E-01  6.696E-01  6.709E-02  1.121E-01
  50.00     ***     1.521E-01  3.623E-01  3.508E-01  4.568E-02  7.093E-02
  70.00     ***     9.137E-02  1.627E-01  1.288E-01  2.503E-02  3.410E-02
 100.00     ***     5.028E-02  6.744E-02  4.395E-02  1.291E-02  1.502E-02
 150.00     ***     2.439E-02  2.433E-02  1.282E-02  6.027E-03  5.756E-03
 200.00  9.382E-02  1.452E-02  1.183E-02  5.364E-03  3.531E-03  2.893E-03
 300.00  4.534E-02  7.132E-03  4.372E-03  1.603E-03  1.722E-03  1.115E-03
 400.00  2.753E-02  4.485E-03  2.242E-03  7.031E-04  1.075E-03  5.814E-04
 500.00  1.916E-02  3.139E-03  1.339E-03  3.716E-04  7.499E-04  3.509E-04
 600.00  1.438E-02  2.388E-03  8.961E-04  2.265E-04  5.744E-04  2.387E-04
 800.00  9.281E-03  1.580E-03  4.872E-04  1.053E-04  3.791E-04  1.309E-04
1000.00  6.699E-03  1.129E-03  3.011E-04  5.832E-05  2.704E-04  8.129E-05

Multipolarity E2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     2.461E+03  9.254E+04
  20.00     ***        ***        ***        ***     7.372E+02  2.287E+04
  30.00     ***        ***        ***     7.579E+03  1.377E+02  3.249E+03
  40.00     ***        ***     2.758E+03  1.797E+03  4.228E+01  8.237E+02
  50.00     ***     4.122E+01  9.680E+02  5.883E+02  1.709E+01  2.883E+02
  70.00     ***     1.157E+01  2.041E+02  1.090E+02  4.465E+00  6.081E+01
 100.00     ***     3.070E+00  4.098E+01  1.850E+01  1.121E+00  1.211E+01
 150.00     ***     7.370E-01  6.987E+00  2.493E+00  2.534E-01  2.049E+00
 200.00  7.163E-02  2.913E-01  2.078E+00  6.081E-01  9.505E-02  6.053E-01
 300.00  1.068E-01  9.021E-02  4.031E-01  8.567E-02  2.738E-02  1.170E-01
 400.00  8.477E-02  4.379E-02  1.350E-01  2.218E-02  1.258E-02  3.886E-02
 500.00  6.585E-02  2.585E-02  5.900E-02  7.835E-03  7.153E-03  1.689E-02
 600.00  5.204E-02  1.739E-02  3.099E-02  3.458E-03  4.728E-03  8.908E-03
 800.00  3.479E-02  9.703E-03  1.177E-02  9.831E-04  2.549E-03  3.358E-03
1000.00  2.513E-02  6.181E-03  5.624E-03  3.784E-04  1.590E-03  1.596E-03

Multipolarity E3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     8.902E+04  1.984E+07
  20.00     ***        ***        ***        ***     2.581E+04  3.335E+06
  30.00     ***        ***        ***     3.373E+05  4.322E+03  2.862E+05
  40.00     ***        ***     8.974E+04  6.182E+04  1.191E+03  5.208E+04
  50.00     ***     3.905E+02  2.882E+04  1.655E+04  4.360E+02  1.429E+04
  70.00     ***     1.468E+02  5.036E+03  2.263E+03  9.605E+01  2.129E+03
 100.00     ***     3.911E+01  8.009E+02  2.790E+02  1.953E+01  3.004E+02
 150.00     ***     7.978E+00  1.028E+02  2.635E+01  3.345E+00  3.527E+01
 200.00  1.745E-02  2.627E+00  2.492E+01  5.035E+00  1.005E+00  8.173E+00
 300.00  1.853E-01  6.007E-01  3.654E+00  5.129E-01  2.071E-01  1.151E+00
 400.00  1.795E-01  2.337E-01  1.015E+00  1.077E-01  7.493E-02  3.114E-01
 500.00  1.462E-01  1.172E-01  3.876E-01  3.285E-02  3.573E-02  1.169E-01
 600.00  1.166E-01  6.971E-02  1.835E-01  1.301E-02  2.066E-02  5.514E-02
 800.00  7.695E-02  3.281E-02  5.993E-02  3.194E-03  9.237E-03  1.772E-02
1000.00  5.458E-02  1.870E-02  2.582E-02  1.117E-03  5.095E-03  7.543E-03

Multipolarity E4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     1.131E+06  8.874E+08
  20.00     ***        ***        ***        ***     4.316E+05  1.320E+08
  30.00     ***        ***        ***     2.930E+06  7.626E+04  8.983E+06
  40.00     ***        ***     4.024E+05  7.483E+05  1.981E+04  1.354E+06
  50.00     ***     1.542E+03  2.386E+05  2.094E+05  6.718E+03  3.184E+05
  70.00     ***     1.025E+03  5.139E+04  2.659E+04  1.274E+03  3.727E+04
 100.00     ***     2.987E+02  7.842E+03  2.766E+03  2.140E+02  4.045E+03
 150.00     ***     5.519E+01  8.490E+02  2.040E+02  2.865E+01  3.524E+02
 200.00  1.365E-03  1.590E+01  1.767E+02  3.227E+01  7.129E+00  6.634E+01
 300.00  2.647E-01  2.877E+00  2.053E+01  2.531E+00  1.111E+00  7.057E+00
 400.00  3.169E-01  9.330E-01  4.837E+00  4.494E-01  3.289E-01  1.584E+00
 500.00  2.702E-01  4.069E-01  1.632E+00  1.224E-01  1.348E-01  5.191E-01
 600.00  2.160E-01  2.170E-01  7.023E-01  4.471E-02  6.923E-02  2.208E-01
 800.00  1.393E-01  8.715E-02  1.996E-01  9.842E-03  2.607E-02  6.110E-02
1000.00  9.615E-02  4.463E-02  7.806E-02  3.196E-03  1.279E-02  2.346E-02

Multipolarity M1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     2.002E+03  4.102E+02
  20.00     ***        ***        ***        ***     8.502E+02  1.754E+02
  30.00     ***        ***        ***     1.967E+00  2.546E+02  5.320E+01
  40.00     ***        ***     8.043E+01  8.224E-01  1.080E+02  2.283E+01
  50.00     ***     2.226E+02  4.204E+01  4.179E-01  5.566E+01  1.192E+01
  70.00     ***     8.224E+01  1.587E+01  1.501E-01  2.063E+01  4.514E+00
 100.00     ***     2.891E+01  5.744E+00  5.128E-02  7.226E+00  1.626E+00
 150.00     ***     8.859E+00  1.831E+00  1.520E-02  2.212E+00  5.168E-01
 200.00  1.727E+01  3.850E+00  8.196E-01  6.437E-03  9.589E-01  2.305E-01
 300.00  5.483E+00  1.200E+00  2.664E-01  1.937E-03  2.999E-01  7.499E-02
 400.00  2.431E+00  5.370E-01  1.223E-01  8.426E-04  1.336E-01  3.424E-02
 500.00  1.310E+00  2.853E-01  6.601E-02  4.383E-04  7.077E-02  1.842E-02
 600.00  7.915E-01  1.721E-01  4.025E-02  2.621E-04  4.298E-02  1.130E-02
 800.00  3.588E-01  7.814E-02  1.848E-02  1.172E-04  1.945E-02  5.170E-03
1000.00  1.955E-01  4.145E-02  9.831E-03  6.257E-05  1.029E-02  2.743E-03

Multipolarity M2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     5.608E+05  2.269E+04
  20.00     ***        ***        ***        ***     1.406E+05  6.588E+03
  30.00     ***        ***        ***     3.386E+04  2.055E+04  1.213E+03
  40.00     ***        ***     6.828E+02  8.093E+03  5.355E+03  3.771E+02
  50.00     ***     6.028E+03  3.265E+02  2.664E+03  1.921E+03  1.561E+02
  70.00     ***     1.362E+03  1.043E+02  4.962E+02  4.247E+02  4.284E+01
 100.00     ***     2.983E+02  3.106E+01  8.420E+01  9.010E+01  1.137E+01
 150.00     ***     5.706E+01  7.939E+00  1.121E+01  1.667E+01  2.662E+00
 200.00  3.094E+01  1.863E+01  3.068E+00  2.684E+00  5.309E+00  9.833E-01
 300.00  9.544E+00  4.174E+00  8.301E-01  3.607E-01  1.158E+00  2.557E-01
 400.00  4.130E+00  1.560E+00  3.425E-01  8.854E-02  4.231E-01  1.028E-01
 500.00  2.204E+00  7.442E-01  1.731E-01  2.959E-02  1.987E-01  5.117E-02
 600.00  1.335E+00  4.199E-01  1.012E-01  1.235E-02  1.117E-01  2.985E-02
 800.00  6.199E-01  1.783E-01  4.448E-02  3.144E-03  4.663E-02  1.294E-02
1000.00  3.508E-01  9.263E-02  2.337E-02  1.092E-03  2.393E-02  6.732E-03

Multipolarity M3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     4.527E+07  6.141E+05
  20.00     ***        ***        ***        ***     7.590E+06  1.580E+05
  30.00     ***        ***        ***     1.133E+07  6.536E+05  2.324E+04
  40.00     ***        ***     1.892E+03  1.676E+06  1.202E+05  6.026E+03
  50.00     ***     5.340E+04  1.653E+03  3.864E+05  3.338E+04  2.149E+03
  70.00     ***     1.017E+04  6.588E+02  4.336E+04  5.130E+03  4.676E+02
 100.00     ***     1.790E+03  1.912E+02  4.502E+03  7.613E+02  9.649E+01
 150.00     ***     2.630E+02  4.201E+01  3.657E+02  9.709E+01  1.700E+01
 200.00  1.427E+01  7.111E+01  1.408E+01  6.448E+01  2.427E+01  5.159E+00
 300.00  1.085E+01  1.238E+01  3.073E+00  6.015E+00  3.895E+00  1.031E+00
 400.00  5.410E+00  3.930E+00  1.091E+00  1.193E+00  1.174E+00  3.492E-01
 500.00  2.997E+00  1.672E+00  4.939E-01  3.460E-01  4.831E-01  1.536E-01
 600.00  1.831E+00  8.667E-01  2.654E-01  1.303E-01  2.467E-01  8.168E-02
 800.00  8.469E-01  3.281E-01  1.034E-01  2.867E-02  9.034E-02  3.107E-02
1000.00  4.756E-01  1.586E-01  5.010E-02  8.923E-03  4.270E-02  1.482E-02

Multipolarity M4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     1.321E+09  8.156E+06
  20.00     ***        ***        ***        ***     1.959E+08  2.590E+06
  30.00     ***        ***        ***     5.116E+08  1.319E+07  3.753E+05
  40.00     ***        ***     7.760E+02  6.000E+07  1.980E+06  8.755E+04
  50.00     ***     2.302E+05  5.804E+03  1.152E+07  4.651E+05  2.796E+04
  70.00     ***     5.578E+04  3.751E+03  9.818E+05  5.506E+04  5.006E+03
 100.00     ***     9.528E+03  1.144E+03  7.650E+04  6.162E+03  8.218E+02
 150.00     ***     1.190E+03  2.226E+02  4.544E+03  5.717E+02  1.103E+02
 200.00  2.170E+00  2.768E+02  6.538E+01  6.495E+02  1.148E+02  2.758E+01
 300.00  1.176E+01  3.841E+01  1.155E+01  4.615E+01  1.377E+01  4.232E+00
 400.00  7.176E+00  1.039E+01  3.517E+00  7.702E+00  3.434E+00  1.201E+00
 500.00  4.176E+00  3.931E+00  1.418E+00  1.980E+00  1.234E+00  4.649E-01
 600.00  2.574E+00  1.864E+00  6.968E-01  6.818E-01  5.689E-01  2.242E-01
 800.00  1.176E+00  6.214E-01  2.386E-01  1.325E-01  1.805E-01  7.410E-02
1000.00  6.480E-01  2.759E-01  1.057E-01  3.796E-02  7.758E-02  3.211E-02

Multipolarity E1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.147E+00  4.771E+00  6.080E+00  1.836E-01  2.659E-01  9.144E-01
  15.00  1.425E+00  1.338E+00  1.628E+00  1.053E-01  1.713E-01  4.004E-01
  20.00  7.591E-01  5.183E-01  6.117E-01  6.791E-02  1.123E-01  2.116E-01
  30.00  2.886E-01  1.287E-01  1.454E-01  3.480E-02  5.549E-02  8.046E-02
  40.00  1.378E-01  4.609E-02  5.035E-02  2.100E-02  3.162E-02  3.877E-02
  50.00  7.624E-02  2.048E-02  2.185E-02  1.405E-02  1.995E-02  2.159E-02
  70.00  3.028E-02  5.905E-03  6.069E-03  7.541E-03  9.607E-03  8.672E-03
 100.00  1.099E-02  1.536E-03  1.528E-03  3.832E-03  4.261E-03  3.187E-03
 150.00  3.396E-03  3.282E-04  3.157E-04  1.772E-03  1.646E-03  9.949E-04
 200.00  1.466E-03  1.090E-04  1.037E-04  1.034E-03  8.327E-04  4.327E-04
 300.00  4.548E-04  2.338E-05  2.224E-05  5.037E-04  3.240E-04  1.355E-04
 400.00  2.027E-04  7.970E-06  7.702E-06  3.134E-04  1.694E-04  6.055E-05
 500.00  1.082E-04  3.440E-06  3.429E-06  2.188E-04  1.026E-04  3.250E-05
 600.00  6.664E-05  1.779E-06  1.844E-06  1.674E-04  6.988E-05  2.001E-05
 800.00  3.138E-05  6.304E-07  7.066E-07  1.105E-04  3.844E-05  9.449E-06
1000.00  1.743E-05  2.750E-07  3.473E-07  7.883E-05  2.391E-05  5.265E-06

Multipolarity E2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  5.836E+05  1.098E+04  3.572E+03  5.645E+03  2.046E+05  1.783E+05
  15.00  7.665E+04  1.445E+03  4.541E+02  9.355E+02  2.810E+04  2.344E+04
  20.00  1.816E+04  3.437E+02  1.057E+02  2.682E+02  6.937E+03  5.555E+03
  30.00  2.386E+03  4.554E+01  1.358E+01  4.763E+01  9.822E+02  7.290E+02
  40.00  5.631E+02  1.083E+01  3.155E+00  1.426E+01  2.489E+02  1.725E+02
  50.00  1.847E+02  3.574E+00  1.021E+00  5.687E+00  8.716E+01  5.663E+01
  70.00  3.456E+01  6.748E-01  1.865E-01  1.462E+00  1.836E+01  1.060E+01
 100.00  5.875E+00  1.158E-01  3.077E-02  3.616E-01  3.649E+00  1.804E+00
 150.00  7.943E-01  1.583E-02  4.027E-03  8.054E-02  6.158E-01  2.439E-01
 200.00  1.940E-01  3.900E-03  9.699E-04  2.987E-02  1.816E-01  5.959E-02
 300.00  2.743E-02  5.582E-04  1.381E-04  8.473E-03  3.510E-02  8.436E-03
 400.00  7.070E-03  1.445E-04  3.679E-05  3.838E-03  1.162E-02  2.171E-03
 500.00  2.490E-03  5.083E-05  1.354E-05  2.166E-03  5.049E-03  7.652E-04
 600.00  1.099E-03  2.229E-05  6.286E-06  1.422E-03  2.658E-03  3.372E-04
 800.00  3.116E-04  6.122E-06  1.945E-06  7.609E-04  1.001E-03  9.549E-05
1000.00  1.192E-04  2.235E-06  8.111E-07  4.721E-04  4.754E-04  3.651E-05

Multipolarity E3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.696E+08  6.152E+07  1.417E+08  6.860E+05  1.047E+08  6.012E+07
  15.00  1.217E+07  3.608E+06  8.239E+06  7.434E+04  7.618E+06  4.198E+06
  20.00  1.931E+06  4.835E+05  1.093E+06  1.637E+04  1.234E+06  6.531E+05
  30.00  1.499E+05  2.857E+04  6.314E+04  2.093E+03  1.007E+05  4.933E+04
  40.00  2.498E+04  3.847E+03  8.301E+03  5.074E+02  1.779E+04  8.112E+03
  50.00  6.341E+03  8.208E+02  1.727E+03  1.731E+02  4.784E+03  2.039E+03
  70.00  8.222E+02  8.122E+01  1.622E+02  3.528E+01  6.940E+02  2.610E+02
 100.00  9.695E+01  7.181E+00  1.323E+01  6.798E+00  9.569E+01  3.047E+01
 150.00  8.879E+00  4.810E-01  7.735E-01  1.117E+00  1.101E+01  2.768E+00
 200.00  1.673E+00  7.402E-02  1.041E-01  3.287E-01  2.526E+00  5.196E-01
 300.00  1.687E-01  5.853E-03  6.374E-03  6.612E-02  3.525E-01  5.230E-02
 400.00  3.508E-02  1.060E-03  9.154E-04  2.349E-02  9.462E-02  1.084E-02
 500.00  1.064E-02  2.942E-04  2.078E-04  1.108E-02  3.541E-02  3.287E-03
 600.00  4.209E-03  1.094E-04  6.528E-05  6.348E-03  1.664E-02  1.297E-03
 800.00  1.028E-03  2.448E-05  1.141E-05  2.806E-03  5.331E-03  3.162E-04
1000.00  3.568E-04  7.934E-06  3.222E-06  1.536E-03  2.264E-03  1.097E-04

Multipolarity E4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  9.142E+09  1.840E+11  2.197E+11  4.145E+07  1.358E+10  5.767E+09
  15.00  5.201E+08  5.644E+09  6.530E+09  3.391E+06  6.339E+08  2.597E+08
  20.00  6.869E+07  4.896E+08  5.507E+08  6.039E+05  7.634E+07  3.031E+07
  30.00  4.049E+06  1.627E+07  1.741E+07  5.740E+04  4.197E+06  1.568E+06
  40.00  5.504E+05  1.494E+06  1.530E+06  1.134E+04  5.678E+05  2.000E+05
  50.00  1.188E+05  2.401E+05  2.361E+05  3.318E+03  1.250E+05  4.153E+04
  70.00  1.201E+04  1.581E+04  1.445E+04  5.377E+02  1.354E+04  4.017E+03
 100.00  1.083E+03  9.290E+02  7.696E+02  8.129E+01  1.386E+03  3.512E+02
 150.00  7.320E+01  3.989E+01  2.861E+01  1.010E+01  1.153E+02  2.322E+01
 200.00  1.118E+01  4.508E+00  2.845E+00  2.427E+00  2.122E+01  3.516E+00
 300.00  8.567E-01  2.302E-01  1.162E-01  3.650E-01  2.210E+00  2.677E-01
 400.00  1.501E-01  3.029E-02  1.264E-02  1.056E-01  4.895E-01  4.671E-02
 500.00  4.059E-02  6.522E-03  2.307E-03  4.268E-02  1.595E-01  1.263E-02
 600.00  1.481E-02  1.962E-03  6.011E-04  2.167E-02  6.744E-02  4.594E-03
 800.00  3.241E-03  3.132E-04  7.601E-05  8.042E-03  1.855E-02  1.004E-03
1000.00  1.045E-03  7.845E-05  1.610E-05  3.905E-03  7.095E-03  3.230E-04

Multipolarity M1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.541E+01  3.276E+00  1.424E+00  1.987E+03  4.083E+02  4.573E+00
  15.00  4.533E+00  8.867E-01  3.840E-01  5.923E+02  1.226E+02  1.349E+00
  20.00  1.903E+00  3.472E-01  1.503E-01  2.512E+02  5.235E+01  5.671E-01
  30.00  5.598E-01  9.093E-02  3.941E-02  7.500E+01  1.584E+01  1.668E-01
  40.00  2.338E-01  3.454E-02  1.502E-02  3.179E+01  6.799E+00  6.994E-02
  50.00  1.195E-01  1.624E-02  7.090E-03  1.641E+01  3.552E+00  3.578E-02
  70.00  4.354E-02  5.142E-03  2.262E-03  6.082E+00  1.345E+00  1.306E-02
 100.00  1.497E-02  1.491E-03  6.633E-04  2.130E+00  4.841E-01  4.500E-03
 150.00  4.481E-03  3.564E-04  1.619E-04  6.513E-01  1.536E-01  1.349E-03
 200.00  1.910E-03  1.273E-04  5.908E-05  2.823E-01  6.849E-02  5.755E-04
 300.00  5.813E-04  2.942E-05  1.437E-05  8.840E-02  2.230E-02  1.757E-04
 400.00  2.534E-04  1.035E-05  5.353E-06  3.929E-02  1.016E-02  7.658E-05
 500.00  1.321E-04  4.507E-06  2.502E-06  2.083E-02  5.470E-03  4.005E-05
 600.00  7.944E-05  2.334E-06  1.398E-06  1.264E-02  3.352E-03  2.404E-05
 800.00  3.569E-05  8.081E-07  5.652E-07  5.723E-03  1.534E-03  1.081E-05
1000.00  1.903E-05  3.440E-07  2.898E-07  3.027E-03  8.136E-04  5.777E-06

Multipolarity M2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  2.672E+06  6.424E+04  1.059E+03  1.280E+06  5.331E+04  8.271E+05
  15.00  3.531E+05  8.456E+03  1.403E+02  1.780E+05  8.496E+03  1.093E+05
  20.00  8.407E+04  2.005E+03  3.348E+01  4.447E+04  2.388E+03  2.599E+04
  30.00  1.112E+04  2.633E+02  4.458E+00  6.453E+03  4.203E+02  3.429E+03
  40.00  2.634E+03  6.205E+01  1.067E+00  1.675E+03  1.272E+02  8.138E+02
  50.00  8.660E+02  2.031E+01  3.555E-01  6.000E+02  5.170E+01  2.676E+02
  70.00  1.622E+02  3.781E+00  6.864E-02  1.320E+02  1.384E+01  5.009E+01
 100.00  2.744E+01  6.367E-01  1.225E-02  2.781E+01  3.592E+00  8.473E+00
 150.00  3.652E+00  8.455E-02  1.798E-03  5.104E+00  8.254E-01  1.127E+00
 200.00  8.738E-01  2.024E-02  4.756E-04  1.616E+00  3.019E-01  2.697E-01
 300.00  1.177E-01  2.734E-03  7.772E-05  3.508E-01  7.781E-02  3.637E-02
 400.00  2.877E-02  6.692E-04  2.267E-05  1.272E-01  3.106E-02  8.876E-03
 500.00  9.589E-03  2.227E-04  8.900E-06  5.960E-02  1.542E-02  2.962E-03
 600.00  4.005E-03  9.259E-05  4.330E-06  3.341E-02  8.965E-03  1.235E-03
 800.00  1.018E-03  2.314E-05  1.429E-06  1.390E-02  3.875E-03  3.138E-04
1000.00  3.519E-04  7.749E-06  6.249E-07  7.114E-03  2.013E-03  1.084E-04

Multipolarity M3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  7.957E+09  6.526E+07  2.675E+08  2.559E+08  4.145E+06  2.588E+09
  15.00  4.905E+08  4.443E+06  1.571E+07  1.854E+07  4.259E+05  1.593E+08
  20.00  6.885E+07  6.770E+05  2.103E+06  2.997E+06  8.946E+04  2.231E+07
  30.00  4.430E+06  4.955E+04  1.234E+05  2.450E+05  1.070E+04  1.427E+06
  40.00  6.429E+05  7.937E+03  1.643E+04  4.359E+04  2.496E+03  2.070E+05
  50.00  1.467E+05  1.958E+03  3.455E+03  1.184E+04  8.349E+02  4.715E+04
  70.00  1.631E+04  2.445E+02  3.294E+02  1.761E+03  1.684E+02  5.221E+03
 100.00  1.659E+03  2.794E+01  2.724E+01  2.536E+02  3.279E+01  5.289E+02
 150.00  1.320E+02  2.495E+00  1.606E+00  3.140E+01  5.520E+00  4.185E+01
 200.00  2.294E+01  4.640E-01  2.155E-01  7.720E+00  1.638E+00  7.247E+00
 300.00  2.107E+00  4.582E-02  1.289E-02  1.217E+00  3.208E-01  6.632E-01
 400.00  4.115E-01  9.262E-03  1.777E-03  3.619E-01  1.072E-01  1.289E-01
 500.00  1.181E-01  2.706E-03  3.823E-04  1.479E-01  4.691E-02  3.699E-02
 600.00  4.429E-02  1.023E-03  1.126E-04  7.504E-02  2.481E-02  1.383E-02
 800.00  9.667E-03  2.244E-04  1.696E-05  2.729E-02  9.386E-03  3.011E-03
1000.00  2.985E-03  6.903E-05  4.087E-06  1.283E-02  4.461E-03  9.283E-04

Multipolarity M4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.244E+12  1.161E+10  1.923E+12  2.198E+10  2.022E+08  1.285E+12
  15.00  1.067E+11  5.722E+08  5.260E+10  1.021E+09  1.628E+07  4.106E+10
  20.00  9.864E+09  6.863E+07  4.145E+09  1.223E+08  2.803E+06  3.709E+09
  30.00  3.664E+08  3.558E+06  1.180E+08  6.656E+06  2.484E+05  1.332E+08
  40.00  3.706E+07  4.447E+05  9.595E+06  8.949E+05  4.654E+04  1.321E+07
  50.00  6.491E+06  9.045E+04  1.396E+06  1.968E+05  1.311E+04  2.277E+06
  70.00  4.963E+05  8.445E+03  7.865E+04  2.144E+04  2.041E+03  1.702E+05
 100.00  3.502E+04  7.115E+02  3.883E+03  2.243E+03  3.027E+02  1.177E+04
 150.00  1.910E+03  4.536E+01  1.354E+02  1.965E+02  3.765E+01  6.293E+02
 200.00  2.601E+02  6.705E+00  1.306E+01  3.827E+01  9.079E+00  8.471E+01
 300.00  1.756E+01  4.882E-01  5.216E-01  4.445E+00  1.347E+00  5.650E+00
 400.00  2.833E+00  8.084E-02  5.623E-02  1.085E+00  3.752E-01  9.032E-01
 500.00  7.129E-01  2.047E-02  1.018E-02  3.856E-01  1.439E-01  2.264E-01
 600.00  2.425E-01  6.946E-03  2.618E-03  1.761E-01  6.887E-02  7.663E-02
 800.00  4.629E-02  1.304E-03  3.163E-04  5.527E-02  2.259E-02  1.455E-02
1000.00  1.307E-02  3.605E-04  6.219E-05  2.357E-02  9.736E-03  4.098E-03

Multipolarity E1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.005E+00  1.300E+00  3.983E-01  4.769E-01  6.173E-02  8.613E-02
  15.00  3.205E-01  3.947E-01  7.577E-02  8.935E-02  3.412E-02  5.212E-02
  20.00  1.340E-01  1.594E-01  2.223E-02  2.593E-02  2.160E-02  3.339E-02
  30.00  3.626E-02  4.109E-02  3.698E-03  4.254E-03  1.083E-02  1.623E-02
  40.00  1.366E-02  1.499E-02  9.972E-04  1.142E-03  6.485E-03  9.223E-03
  50.00  6.273E-03  6.713E-03  3.541E-04  4.026E-04  4.316E-03  5.810E-03
  70.00  1.883E-03  1.941E-03  7.250E-05  8.226E-05  2.304E-03  2.798E-03
 100.00  5.073E-04  5.047E-04  1.317E-05  1.504E-05  1.166E-03  1.243E-03
 150.00  1.113E-04  1.071E-04  1.867E-06  2.119E-06  5.376E-04  4.811E-04
 200.00  3.752E-05  3.570E-05  4.639E-07  5.394E-07  3.134E-04  2.438E-04
 300.00  8.206E-06  7.775E-06  6.673E-08  8.508E-08  1.526E-04  9.510E-05
 400.00  2.820E-06  2.718E-06  1.745E-08  2.328E-08  9.490E-05  4.973E-05
 500.00  1.229E-06  1.217E-06  5.942E-09  9.057E-09  6.622E-05  3.018E-05
 600.00  6.333E-07  6.570E-07  2.641E-09  3.783E-09  5.061E-05  2.054E-05
 800.00  2.259E-07  2.532E-07  7.121E-10  1.228E-09  3.343E-05  1.131E-05
1000.00  9.935E-08  1.244E-07  2.705E-10  6.641E-10  2.386E-05  7.044E-06

Multipolarity E2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  3.813E+03  1.097E+03  6.000E+01  6.488E+01  1.861E+03  6.083E+04
  15.00  5.028E+02  1.401E+02  7.256E+00  7.771E+00  3.036E+02  8.350E+03
  20.00  1.198E+02  3.281E+01  1.580E+00  1.676E+00  8.620E+01  2.061E+03
  30.00  1.589E+01  4.269E+00  1.763E-01  1.838E-01  1.510E+01  2.912E+02
  40.00  3.799E+00  1.008E+00  3.611E-02  3.714E-02  4.501E+00  7.392E+01
  50.00  1.258E+00  3.303E-01  1.042E-02  1.060E-02  1.789E+00  2.588E+01
  70.00  2.389E-01  6.147E-02  1.568E-03  1.568E-03  4.574E-01  5.448E+00
 100.00  4.123E-02  1.034E-02  2.061E-04  2.032E-04  1.127E-01  1.082E+00
 150.00  5.669E-03  1.379E-03  2.039E-05  1.991E-05  2.500E-02  1.825E-01
 200.00  1.401E-03  3.359E-04  3.984E-06  3.896E-06  9.244E-03  5.381E-02
 300.00  2.015E-04  4.852E-05  4.162E-07  4.249E-07  2.610E-03  1.040E-02
 400.00  5.222E-05  1.300E-05  8.700E-08  9.388E-08  1.177E-03  3.437E-03
 500.00  1.842E-05  4.820E-06  2.640E-08  2.991E-08  6.630E-04  1.494E-03
 600.00  8.065E-06  2.238E-06  1.037E-08  1.154E-08  4.339E-04  7.857E-04
 800.00  2.220E-06  6.962E-07  2.466E-09  3.010E-09  2.318E-04  2.958E-04
1000.00  8.122E-07  2.918E-07  7.584E-10  1.321E-09  1.437E-04  1.405E-04

Multipolarity E3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.203E+07  5.195E+07  1.456E+05  4.424E+04  2.802E+05  3.338E+07
  15.00  1.293E+06  3.019E+06  8.518E+03  2.522E+03  2.832E+04  2.402E+06
  20.00  1.733E+05  4.003E+05  1.137E+03  3.301E+02  5.965E+03  3.859E+05
  30.00  1.023E+04  2.309E+04  6.645E+01  1.875E+01  7.225E+02  3.108E+04
  40.00  1.382E+03  3.044E+03  8.873E+00  2.452E+00  1.704E+02  5.460E+03
  50.00  2.952E+02  6.339E+02  1.867E+00  5.081E-01  5.713E+01  1.461E+03
  70.00  2.925E+01  5.957E+01  1.787E-01  4.761E-02  1.141E+01  2.104E+02
 100.00  2.591E+00  4.863E+00  1.493E-02  3.918E-03  2.166E+00  2.883E+01
 150.00  1.739E-01  2.844E-01  9.004E-04  2.373E-04  3.519E-01  3.300E+00
 200.00  2.680E-02  3.828E-02  1.243E-04  3.368E-05  1.029E-01  7.549E-01
 300.00  2.126E-03  2.346E-03  7.912E-06  2.385E-06  2.055E-02  1.051E-01
 400.00  3.847E-04  3.360E-04  1.162E-06  3.989E-07  7.264E-03  2.813E-02
 500.00  1.070E-04  7.630E-05  2.666E-07  1.056E-07  3.417E-03  1.052E-02
 600.00  3.977E-05  2.387E-05  8.360E-08  3.678E-08  1.950E-03  4.936E-03
 800.00  8.903E-06  4.159E-06  1.390E-08  7.857E-09  8.593E-04  1.579E-03
1000.00  2.886E-06  1.174E-06  3.545E-09  2.743E-09  4.694E-04  6.707E-04

Multipolarity E4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  7.482E+10  8.807E+10  3.833E+08  1.827E+09  2.309E+07  5.163E+09
  15.00  2.260E+09  2.587E+09  9.914E+06  4.718E+07  1.592E+06  2.274E+08
  20.00  1.937E+08  2.162E+08  7.411E+05  3.517E+06  2.576E+05  2.642E+07
  30.00  6.321E+06  6.736E+06  1.917E+04  8.994E+04  2.198E+04  1.390E+06
  40.00  5.757E+05  5.884E+05  1.444E+03  6.657E+03  4.110E+03  1.838E+05
  50.00  9.188E+04  9.032E+04  1.966E+02  8.846E+02  1.160E+03  3.983E+04
  70.00  5.995E+03  5.487E+03  9.986E+00  4.218E+01  1.808E+02  4.230E+03
 100.00  3.494E+02  2.904E+02  4.478E-01  1.676E+00  2.657E+01  4.262E+02
 150.00  1.490E+01  1.073E+01  1.466E-02  4.324E-02  3.234E+00  3.500E+01
 200.00  1.677E+00  1.064E+00  1.419E-03  3.265E-03  7.691E-01  6.403E+00
 300.00  8.536E-02  4.338E-02  6.157E-05  8.969E-05  1.145E-01  6.629E-01
 400.00  1.119E-02  4.701E-03  7.375E-06  7.452E-06  3.288E-02  1.462E-01
 500.00  2.409E-03  8.577E-04  1.486E-06  1.139E-06  1.324E-02  4.756E-02
 600.00  7.230E-04  2.228E-04  4.206E-07  2.651E-07  6.693E-03  2.007E-02
 800.00  1.152E-04  2.809E-05  6.035E-08  3.162E-08  2.474E-03  5.511E-03
1000.00  2.882E-05  5.938E-06  1.359E-08  7.494E-09  1.198E-03  2.106E-03

Multipolarity M1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.009E+00  4.350E-01  5.960E-02  4.031E-02  6.039E+02  1.208E+02
  15.00  2.798E-01  1.199E-01  1.316E-02  9.081E-03  1.800E+02  3.625E+01
  20.00  1.114E-01  4.761E-02  4.383E-03  3.070E-03  7.630E+01  1.548E+01
  30.00  2.978E-02  1.273E-02  8.898E-04  6.392E-04  2.274E+01  4.675E+00
  40.00  1.150E-02  4.933E-03  2.784E-04  2.048E-04  9.654E+00  2.010E+00
  50.00  5.469E-03  2.355E-03  1.113E-04  8.345E-05  4.985E+00  1.050E+00
  70.00  1.756E-03  7.632E-04  2.725E-05  2.108E-05  1.847E+00  3.975E-01
 100.00  5.156E-04  2.269E-04  5.914E-06  4.783E-06  6.465E-01  1.431E-01
 150.00  1.249E-04  5.609E-05  1.003E-06  8.511E-07  1.977E-01  4.539E-02
 200.00  4.491E-05  2.064E-05  2.791E-07  2.502E-07  8.570E-02  2.023E-02
 300.00  1.046E-05  5.069E-06  4.524E-08  4.717E-08  2.684E-02  6.589E-03
 400.00  3.694E-06  1.899E-06  1.234E-08  1.460E-08  1.192E-02  2.999E-03
 500.00  1.622E-06  8.918E-07  4.433E-09  6.255E-09  6.324E-03  1.615E-03
 600.00  8.348E-07  4.994E-07  2.014E-09  2.748E-09  3.833E-03  9.891E-04
 800.00  2.915E-07  2.025E-07  5.900E-10  9.709E-10  1.736E-03  4.525E-04
1000.00  1.246E-07  1.041E-07  1.996E-10  6.062E-10  9.186E-04  2.401E-04

Multipolarity M2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.338E+04  3.782E+02  1.774E+01  5.259E+00  3.973E+05  1.687E+04
  15.00  3.075E+03  4.990E+01  2.265E+00  6.999E-01  5.518E+04  2.662E+03
  20.00  7.286E+02  1.188E+01  5.196E-01  1.662E-01  1.378E+04  7.429E+02
  30.00  9.547E+01  1.574E+00  6.383E-02  2.161E-02  1.993E+03  1.292E+02
  40.00  2.255E+01  3.770E-01  1.422E-02  5.045E-03  5.177E+02  3.891E+01
  50.00  7.388E+00  1.255E-01  4.415E-03  1.629E-03  1.853E+02  1.574E+01
  70.00  1.376E+00  2.421E-02  7.481E-04  2.950E-04  4.068E+01  4.184E+00
 100.00  2.318E-01  4.322E-03  1.124E-04  4.800E-05  8.558E+00  1.080E+00
 150.00  3.080E-02  6.351E-04  1.293E-05  6.113E-06  1.567E+00  2.468E-01
 200.00  7.375E-03  1.682E-04  2.781E-06  1.430E-06  4.956E-01  9.003E-02
 300.00  9.980E-04  2.762E-05  3.239E-07  1.955E-07  1.074E-01  2.314E-02
 400.00  2.440E-04  8.070E-06  7.191E-08  4.959E-08  3.886E-02  9.218E-03
 500.00  8.130E-05  3.183E-06  2.226E-08  1.735E-08  1.819E-02  4.573E-03
 600.00  3.377E-05  1.546E-06  8.899E-09  7.139E-09  1.018E-02  2.655E-03
 800.00  8.437E-06  5.131E-07  2.096E-09  2.073E-09  4.231E-03  1.147E-03
1000.00  2.824E-06  2.250E-07  6.728E-10  9.709E-10  2.166E-03  5.956E-04

Multipolarity M3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.665E+07  9.943E+07  4.768E+05  6.962E+03  8.566E+07  1.563E+06
  15.00  1.786E+06  5.834E+06  2.784E+04  4.181E+02  6.141E+06  1.518E+05
  20.00  2.690E+05  7.803E+05  3.705E+03  5.711E+01  9.846E+05  3.080E+04
  30.00  1.934E+04  4.568E+04  2.148E+02  3.476E+00  7.942E+04  3.526E+03
  40.00  3.072E+03  6.094E+03  2.845E+01  4.820E-01  1.403E+04  8.050E+02
  50.00  7.523E+02  1.281E+03  5.938E+00  1.052E-01  3.789E+03  2.652E+02
  70.00  9.297E+01  1.221E+02  5.595E-01  1.083E-02  5.587E+02  5.245E+01
 100.00  1.053E+01  1.010E+01  4.572E-02  1.005E-03  7.976E+01  1.006E+01
 150.00  9.329E-01  5.948E-01  2.665E-03  7.185E-05  9.798E+00  1.672E+00
 200.00  1.727E-01  7.982E-02  3.559E-04  1.167E-05  2.397E+00  4.932E-01
 300.00  1.700E-02  4.776E-03  2.125E-05  1.011E-06  3.758E-01  9.602E-02
 400.00  3.421E-03  6.572E-04  2.925E-06  1.944E-07  1.113E-01  3.197E-02
 500.00  9.993E-04  1.415E-04  6.295E-07  5.707E-08  4.541E-02  1.397E-02
 600.00  3.769E-04  4.155E-05  1.839E-07  2.141E-08  2.298E-02  7.370E-03
 800.00  8.252E-05  6.244E-06  2.694E-08  5.066E-09  8.340E-03  2.784E-03
1000.00  2.536E-05  1.499E-06  6.120E-09  1.931E-09  3.919E-03  1.323E-03

Multipolarity M4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  7.424E+09  7.452E+11  1.589E+09  2.324E+09  8.845E+09  1.015E+08
  15.00  3.108E+08  2.034E+10  4.608E+07  6.059E+07  3.873E+08  6.965E+06
  20.00  3.416E+07  1.600E+09  3.815E+06  4.558E+06  4.469E+07  1.103E+06
  30.00  1.611E+06  4.532E+07  1.174E+05  1.185E+05  2.325E+06  8.925E+04
  40.00  1.921E+05  3.687E+06  1.019E+04  8.897E+03  3.054E+05  1.599E+04
  50.00  3.791E+04  5.356E+05  1.559E+03  1.197E+03  6.602E+04  4.375E+03
  70.00  3.415E+03  3.007E+04  9.450E+01  5.818E+01  7.042E+03  6.576E+02
 100.00  2.799E+02  1.479E+03  5.019E+00  2.357E+00  7.238E+02  9.499E+01
 150.00  1.745E+01  5.132E+01  1.876E-01  6.173E-02  6.241E+01  1.157E+01
 200.00  2.551E+00  4.938E+00  1.882E-02  4.666E-03  1.205E+01  2.762E+00
 300.00  1.838E-01  1.966E-01  7.808E-04  1.252E-04  1.386E+00  4.060E-01
 400.00  3.022E-02  2.111E-02  8.522E-05  9.889E-06  3.364E-01  1.124E-01
 500.00  7.635E-03  3.819E-03  1.550E-05  1.414E-06  1.191E-01  4.302E-02
 600.00  2.580E-03  9.794E-04  3.979E-06  3.039E-07  5.423E-02  2.053E-02
 800.00  4.827E-04  1.181E-04  4.761E-07  3.114E-08  1.697E-02  6.717E-03
1000.00  1.332E-04  2.316E-05  9.215E-08  6.651E-09  7.223E-03  2.892E-03

Multipolarity E1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.632E-01  2.479E-01  3.167E-01  8.191E-02  9.714E-02  1.603E-02
  15.00  1.141E-01  8.057E-02  9.801E-02  1.646E-02  1.920E-02  8.764E-03
  20.00  6.014E-02  3.416E-02  4.015E-02  4.975E-03  5.726E-03  5.506E-03
  30.00  2.281E-02  9.395E-03  1.052E-02  8.543E-04  9.687E-04  2.748E-03
  40.00  1.103E-02  3.585E-03  3.888E-03  2.338E-04  2.639E-04  1.643E-03
  50.00  6.155E-03  1.659E-03  1.754E-03  8.432E-05  9.460E-05  1.091E-03
  70.00  2.477E-03  5.029E-04  5.121E-04  1.743E-05  1.957E-05  5.812E-04
 100.00  9.131E-04  1.364E-04  1.342E-04  3.213E-06  3.612E-06  2.940E-04
 150.00  2.863E-04  3.019E-05  2.876E-05  4.633E-07  5.214E-07  1.354E-04
 200.00  1.246E-04  1.023E-05  9.627E-06  1.142E-07  1.313E-07  7.895E-05
 300.00  3.917E-05  2.245E-06  2.111E-06  1.671E-08  1.966E-08  3.840E-05
 400.00  1.751E-05  7.708E-07  7.405E-07  4.255E-09  5.486E-09  2.388E-05
 500.00  9.409E-06  3.368E-07  3.296E-07  1.613E-09  2.059E-09  1.667E-05
 600.00  5.798E-06  1.747E-07  1.766E-07  6.135E-10  1.069E-09  1.273E-05
 800.00  2.737E-06  6.159E-08  6.902E-08  1.969E-10  3.352E-10  8.406E-06
1000.00  1.527E-06  2.724E-08  3.379E-08  5.146E-11  1.628E-10  6.014E-06

Multipolarity E2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  5.189E+04  1.044E+03  2.883E+02  1.281E+01  1.352E+01  4.795E+02
  15.00  6.822E+03  1.377E+02  3.689E+01  1.597E+00  1.674E+00  7.794E+01
  20.00  1.617E+03  3.279E+01  8.643E+00  3.553E-01  3.693E-01  2.207E+01
  30.00  2.119E+02  4.345E+00  1.125E+00  4.066E-02  4.162E-02  3.850E+00
  40.00  5.024E+01  1.041E+00  2.667E-01  8.483E-03  8.566E-03  1.147E+00
  50.00  1.650E+01  3.451E-01  8.760E-02  2.475E-03  2.473E-03  4.551E-01
  70.00  3.090E+00  6.557E-02  1.637E-02  3.774E-04  3.706E-04  1.162E-01
 100.00  5.257E-01  1.133E-02  2.766E-03  5.019E-05  4.865E-05  2.862E-02
 150.00  7.109E-02  1.560E-03  3.708E-04  5.006E-06  4.821E-06  6.338E-03
 200.00  1.737E-02  3.861E-04  9.058E-05  9.861E-07  9.468E-07  2.342E-03
 300.00  2.459E-03  5.560E-05  1.314E-05  1.034E-07  1.018E-07  6.594E-04
 400.00  6.326E-04  1.441E-05  3.529E-06  2.148E-08  2.265E-08  2.975E-04
 500.00  2.230E-04  5.086E-06  1.307E-06  6.605E-09  7.119E-09  1.675E-04
 600.00  9.818E-05  2.226E-06  6.050E-07  2.588E-09  3.060E-09  1.094E-04
 800.00  2.779E-05  6.125E-07  1.900E-07  5.912E-10  7.824E-10  5.840E-05
1000.00  1.063E-05  2.240E-07  7.898E-08  1.911E-10  3.191E-10  3.627E-05

Multipolarity E3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.819E+07  6.064E+06  1.421E+07  3.607E+04  1.039E+04  7.633E+04
  15.00  1.262E+06  3.559E+05  8.257E+05  2.111E+03  5.929E+02  7.585E+03
  20.00  1.954E+05  4.769E+04  1.095E+05  2.819E+02  7.777E+01  1.580E+03
  30.00  1.464E+04  2.812E+03  6.305E+03  1.647E+01  4.430E+00  1.885E+02
  40.00  2.402E+03  3.807E+02  8.329E+02  2.206E+00  5.828E-01  4.418E+01
  50.00  6.020E+02  8.136E+01  1.734E+02  4.646E-01  1.212E-01  1.474E+01
  70.00  7.679E+01  8.064E+00  1.630E+01  4.454E-02  1.142E-02  2.927E+00
 100.00  8.941E+00  7.147E-01  1.331E+00  3.727E-03  9.455E-04  5.533E-01
 150.00  8.102E-01  4.798E-02  7.788E-02  2.250E-04  5.761E-05  8.960E-02
 200.00  1.520E-01  7.399E-03  1.048E-02  3.111E-05  8.206E-06  2.616E-02
 300.00  1.528E-02  5.871E-04  6.423E-04  1.986E-06  5.780E-07  5.211E-03
 400.00  3.164E-03  1.062E-04  9.198E-05  2.913E-07  9.705E-08  1.840E-03
 500.00  9.595E-04  2.958E-05  2.088E-05  6.743E-08  2.566E-08  8.650E-04
 600.00  3.782E-04  1.098E-05  6.522E-06  2.090E-08  9.326E-09  4.927E-04
 800.00  9.215E-05  2.458E-06  1.139E-06  3.555E-09  2.005E-09  2.168E-04
1000.00  3.197E-05  7.981E-07  3.199E-07  8.494E-10  6.596E-10  1.186E-04

Multipolarity E4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.968E+09  2.128E+10  2.466E+10  9.543E+07  4.527E+08  6.789E+06
  15.00  8.505E+07  6.401E+08  7.221E+08  2.468E+06  1.169E+07  4.500E+05
  20.00  9.679E+06  5.471E+07  6.020E+07  1.845E+05  8.715E+05  7.114E+04
  30.00  4.855E+05  1.775E+06  1.867E+06  4.764E+03  2.225E+04  5.897E+03
  40.00  6.103E+04  1.616E+05  1.630E+05  3.599E+02  1.650E+03  1.088E+03
  50.00  1.255E+04  2.574E+04  2.499E+04  4.901E+01  2.192E+02  3.042E+02
  70.00  1.199E+03  1.675E+03  1.515E+03  2.492E+00  1.046E+01  4.687E+01
 100.00  1.040E+02  9.744E+01  8.006E+01  1.119E-01  4.156E-01  6.837E+00
 150.00  6.832E+00  4.146E+00  2.955E+00  3.668E-03  1.072E-02  8.273E-01
 200.00  1.032E+00  4.663E-01  2.927E-01  3.556E-04  8.098E-04  1.962E-01
 300.00  7.842E-02  2.371E-02  1.192E-02  1.544E-05  2.221E-05  2.911E-02
 400.00  1.367E-02  3.105E-03  1.291E-03  1.853E-06  1.844E-06  8.345E-03
 500.00  3.694E-03  6.684E-04  2.356E-04  3.726E-07  2.819E-07  3.358E-03
 600.00  1.342E-03  2.003E-04  6.108E-05  1.059E-07  6.595E-08  1.694E-03
 800.00  2.932E-04  3.192E-05  7.700E-06  1.512E-08  7.860E-09  6.250E-04
1000.00  9.437E-05  7.990E-06  1.628E-06  3.447E-09  1.836E-09  3.032E-04

Multipolarity M1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.320E+00  2.679E-01  1.139E-01  1.360E-02  8.982E-03  1.522E+02
  15.00  3.897E-01  7.466E-02  3.152E-02  3.063E-03  2.065E-03  4.534E+01
  20.00  1.639E-01  2.982E-02  1.256E-02  1.033E-03  7.076E-04  1.922E+01
  30.00  4.814E-02  8.002E-03  3.369E-03  2.123E-04  1.494E-04  5.720E+00
  40.00  2.023E-02  3.108E-03  1.313E-03  6.711E-05  4.832E-05  2.432E+00
  50.00  1.035E-02  1.481E-03  6.279E-04  2.701E-05  1.987E-05  1.256E+00
  70.00  3.781E-03  4.774E-04  2.042E-04  6.679E-06  5.066E-06  4.651E-01
 100.00  1.303E-03  1.406E-04  6.092E-05  1.449E-06  1.158E-06  1.629E-01
 150.00  3.909E-04  3.413E-05  1.515E-05  2.466E-07  2.103E-07  4.980E-02
 200.00  1.668E-04  1.230E-05  5.590E-06  7.045E-08  6.125E-08  2.159E-02
 300.00  5.101E-05  2.879E-06  1.379E-06  1.129E-08  1.088E-08  6.759E-03
 400.00  2.222E-05  1.015E-06  5.186E-07  2.972E-09  3.377E-09  3.004E-03
 500.00  1.163E-05  4.474E-07  2.416E-07  1.174E-09  1.414E-09  1.594E-03
 600.00  6.980E-06  2.307E-07  1.343E-07  4.786E-10  7.933E-10  9.648E-04
 800.00  3.137E-06  7.988E-08  5.542E-08  1.355E-10  2.699E-10  4.368E-04
1000.00  1.677E-06  3.431E-08  2.812E-08  4.527E-11  1.334E-10  2.317E-04

Multipolarity M2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.416E+05  6.460E+03  1.028E+02  4.226E+00  1.216E+00  1.007E+05
  15.00  3.191E+04  8.494E+02  1.355E+01  5.424E-01  1.626E-01  1.398E+04
  20.00  7.589E+03  2.013E+02  3.223E+00  1.250E-01  3.880E-02  3.491E+03
  30.00  9.993E+02  2.633E+01  4.260E-01  1.543E-02  5.080E-03  5.041E+02
  40.00  2.376E+02  6.232E+00  1.022E-01  3.462E-03  1.195E-03  1.311E+02
  50.00  7.811E+01  2.042E+00  3.400E-02  1.078E-03  3.877E-04  4.690E+01
  70.00  1.462E+01  3.802E-01  6.557E-03  1.837E-04  7.062E-05  1.029E+01
 100.00  2.474E+00  6.409E-02  1.171E-03  2.771E-05  1.158E-05  2.165E+00
 150.00  3.290E-01  8.515E-03  1.721E-04  3.199E-06  1.487E-06  3.961E-01
 200.00  7.872E-02  2.039E-03  4.562E-05  6.915E-07  3.484E-07  1.252E-01
 300.00  1.062E-02  2.760E-04  7.499E-06  8.115E-08  4.695E-08  2.709E-02
 400.00  2.590E-03  6.743E-05  2.195E-06  1.786E-08  1.198E-08  9.808E-03
 500.00  8.645E-04  2.249E-05  8.644E-07  5.733E-09  4.105E-09  4.592E-03
 600.00  3.601E-04  9.328E-06  4.184E-07  2.182E-09  1.906E-09  2.566E-03
 800.00  9.149E-05  2.330E-06  1.400E-07  5.354E-10  5.375E-10  1.066E-03
1000.00  3.162E-05  7.819E-07  6.084E-08  1.526E-10  2.443E-10  5.468E-04

Multipolarity M3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  7.666E+08  7.582E+06  2.729E+07  1.197E+05  1.710E+03  2.218E+07
  15.00  4.715E+07  5.064E+05  1.601E+06  6.989E+03  1.025E+02  1.585E+06
  20.00  6.599E+06  7.604E+04  2.141E+05  9.300E+02  1.399E+01  2.536E+05
  30.00  4.212E+05  5.436E+03  1.251E+04  5.383E+01  8.488E-01  2.036E+04
  40.00  6.116E+04  8.628E+02  1.672E+03  7.141E+00  1.178E-01  3.594E+03
  50.00  1.392E+04  2.109E+02  3.515E+02  1.490E+00  2.571E-02  9.688E+02
  70.00  1.540E+03  2.600E+01  3.350E+01  1.405E-01  2.644E-03  1.425E+02
 100.00  1.558E+02  2.938E+00  2.770E+00  1.148E-02  2.455E-04  2.030E+01
 150.00  1.231E+01  2.597E-01  1.632E-01  6.695E-04  1.757E-05  2.488E+00
 200.00  2.130E+00  4.804E-02  2.190E-02  8.942E-05  2.856E-06  6.079E-01
 300.00  1.947E-01  4.721E-03  1.310E-03  5.332E-06  2.458E-07  9.515E-02
 400.00  3.780E-02  9.493E-04  1.802E-04  7.346E-07  4.737E-08  2.816E-02
 500.00  1.084E-02  2.772E-04  3.881E-05  1.581E-07  1.384E-08  1.148E-02
 600.00  4.046E-03  1.044E-04  1.138E-05  4.607E-08  5.441E-09  5.801E-03
 800.00  8.807E-04  2.286E-05  1.709E-06  6.714E-09  1.299E-09  2.103E-03
1000.00  2.716E-04  7.031E-06  4.108E-07  1.544E-09  4.571E-10  9.902E-04

Multipolarity M4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  4.009E+11  2.320E+09  2.069E+11  4.060E+08  5.776E+08  2.403E+09
  15.00  1.272E+10  9.435E+07  5.645E+09  1.175E+07  1.506E+07  1.037E+08
  20.00  1.142E+09  1.019E+07  4.437E+08  9.717E+05  1.133E+06  1.185E+07
  30.00  4.062E+07  4.699E+05  1.254E+07  2.979E+04  2.940E+04  6.085E+05
  40.00  4.012E+06  5.551E+04  1.021E+06  2.587E+03  2.211E+03  7.950E+04
  50.00  6.889E+05  1.087E+04  1.483E+05  3.952E+02  2.974E+02  1.711E+04
  70.00  5.120E+04  9.704E+02  8.316E+03  2.392E+01  1.446E+01  1.814E+03
 100.00  3.521E+03  7.898E+01  4.088E+02  1.269E+00  5.857E-01  1.856E+02
 150.00  1.871E+02  4.896E+00  1.417E+01  4.738E-02  1.534E-02  1.593E+01
 200.00  2.511E+01  7.136E-01  1.362E+00  4.750E-03  1.160E-03  3.068E+00
 300.00  1.669E+00  5.126E-02  5.417E-02  1.968E-04  3.107E-05  3.516E-01
 400.00  2.661E-01  8.412E-03  5.813E-03  2.147E-05  2.454E-06  8.527E-02
 500.00  6.663E-02  2.124E-03  1.051E-03  3.911E-06  3.505E-07  3.018E-02
 600.00  2.250E-02  7.163E-04  2.692E-04  1.000E-06  7.591E-08  1.371E-02
 800.00  4.268E-03  1.340E-04  3.243E-05  1.196E-07  7.784E-09  4.284E-03
1000.00  1.202E-03  3.698E-05  6.370E-06  2.314E-08  1.641E-09  1.827E-03

Multipolarity E1
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  2.031E-02  5.312E-02  3.213E-02  3.771E-02  2.169E-03  1.680E-03
  15.00  1.210E-02  2.298E-02  1.049E-02  1.172E-02  1.182E-03  9.948E-04
  20.00  7.708E-03  1.209E-02  4.458E-03  4.811E-03  7.423E-04  6.334E-04
  30.00  3.726E-03  4.585E-03  1.230E-03  1.267E-03  3.702E-04  3.066E-04
  40.00  2.118E-03  2.219E-03  4.706E-04  4.685E-04  2.211E-04  1.741E-04
  50.00  1.334E-03  1.238E-03  2.181E-04  2.115E-04  1.469E-04  1.096E-04
  70.00  6.420E-04  4.989E-04  6.616E-05  6.189E-05  7.815E-05  5.270E-05
 100.00  2.854E-04  1.840E-04  1.803E-05  1.622E-05  3.950E-05  2.342E-05
 150.00  1.106E-04  5.776E-05  3.990E-06  3.483E-06  1.824E-05  9.111E-06
 200.00  5.605E-05  2.516E-05  1.354E-06  1.170E-06  1.064E-05  4.621E-06
 300.00  2.186E-05  7.909E-06  2.976E-07  2.557E-07  5.181E-06  1.807E-06
 400.00  1.144E-05  3.536E-06  1.023E-07  9.013E-08  3.224E-06  9.467E-07
 500.00  6.949E-06  1.899E-06  4.458E-08  4.015E-08  2.251E-06  5.751E-07
 600.00  4.725E-06  1.169E-06  2.301E-08  2.158E-08  1.715E-06  3.897E-07
 800.00  2.601E-06  5.525E-07  8.145E-09  8.325E-09  1.123E-06  2.121E-07
1000.00  1.625E-06  3.096E-07  3.632E-09  4.100E-09  8.076E-07  1.327E-07

Multipolarity E2
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  1.404E+04  1.050E+04  1.383E+02  3.487E+01  6.482E+01  1.156E+03
  15.00  1.928E+03  1.380E+03  1.824E+01  4.460E+00  1.052E+01  1.584E+02
  20.00  4.757E+02  3.271E+02  4.345E+00  1.045E+00  2.976E+00  3.908E+01
  30.00  6.712E+01  4.286E+01  5.759E-01  1.362E-01  5.196E-01  5.527E+00
  40.00  1.706E+01  1.017E+01  1.380E-01  3.229E-02  1.546E-01  1.403E+00
  50.00  5.972E+00  3.338E+00  4.574E-02  1.061E-02  6.133E-02  4.911E-01
  70.00  1.257E+00  6.251E-01  8.691E-03  1.982E-03  1.565E-02  1.033E-01
 100.00  2.498E-01  1.064E-01  1.503E-03  3.353E-04  3.852E-03  2.052E-02
 150.00  4.211E-02  1.439E-02  2.071E-04  4.505E-05  8.547E-04  3.470E-03
 200.00  1.242E-02  3.517E-03  5.129E-05  1.102E-05  3.159E-04  1.024E-03
 300.00  2.396E-03  4.974E-04  7.374E-06  1.597E-06  8.907E-05  1.980E-04
 400.00  7.928E-04  1.280E-04  1.914E-06  4.296E-07  4.019E-05  6.560E-05
 500.00  3.447E-04  4.516E-05  6.763E-07  1.592E-07  2.263E-05  2.852E-05
 600.00  1.810E-04  1.984E-05  2.949E-07  7.383E-08  1.475E-05  1.493E-05
 800.00  6.812E-05  5.616E-06  8.126E-08  2.294E-08  7.807E-06  5.551E-06
1000.00  3.243E-05  2.157E-06  2.978E-08  9.581E-09  4.872E-06  2.658E-06

Multipolarity E3
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  7.849E+06  3.716E+06  8.044E+05  1.732E+06  1.044E+04  6.483E+05
  15.00  5.634E+05  2.574E+05  4.720E+04  1.006E+05  1.032E+03  4.642E+04
  20.00  9.031E+04  3.980E+04  6.326E+03  1.334E+04  2.146E+02  7.438E+03
  30.00  7.243E+03  2.976E+03  3.731E+02  7.689E+02  2.557E+01  5.976E+02
  40.00  1.271E+03  4.880E+02  5.051E+01  1.015E+02  5.978E+00  1.048E+02
  50.00  3.397E+02  1.222E+02  1.079E+01  2.114E+01  1.992E+00  2.797E+01
  70.00  4.883E+01  1.558E+01  1.070E+00  1.986E+00  3.948E-01  4.016E+00
 100.00  6.683E+00  1.813E+00  9.487E-02  1.622E-01  7.457E-02  5.493E-01
 150.00  7.637E-01  1.642E-01  6.371E-03  9.504E-03  1.209E-02  6.297E-02
 200.00  1.746E-01  3.080E-02  9.829E-04  1.280E-03  3.531E-03  1.440E-02
 300.00  2.426E-02  3.092E-03  7.792E-05  7.837E-05  7.036E-04  2.005E-03
 400.00  6.495E-03  6.404E-04  1.411E-05  1.123E-05  2.486E-04  5.376E-04
 500.00  2.430E-03  1.944E-04  3.934E-06  2.551E-06  1.169E-04  2.010E-04
 600.00  1.138E-03  7.645E-05  1.456E-06  7.952E-07  6.642E-05  9.391E-05
 800.00  3.640E-04  1.862E-05  3.253E-07  1.378E-07  2.900E-05  2.966E-05
1000.00  1.549E-04  6.484E-06  1.061E-07  3.890E-08  1.594E-05  1.270E-05

Multipolarity E4
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  1.268E+09  4.138E+08  2.842E+09  3.021E+09  9.428E+05  1.056E+08
  15.00  5.512E+07  1.772E+07  8.542E+07  8.835E+07  6.194E+04  4.569E+06
  20.00  6.349E+06  2.004E+06  7.297E+06  7.362E+06  9.745E+03  5.254E+05
  30.00  3.299E+05  9.977E+04  2.367E+05  2.283E+05  8.045E+02  2.731E+04
  40.00  4.341E+04  1.250E+04  2.152E+04  1.993E+04  1.478E+02  3.586E+03
  50.00  9.367E+03  2.563E+03  3.427E+03  3.053E+03  4.125E+01  7.730E+02
  70.00  9.897E+02  2.442E+02  2.229E+02  1.849E+02  6.338E+00  8.152E+01
 100.00  9.933E+01  2.114E+01  1.296E+01  9.771E+00  9.229E-01  8.173E+00
 150.00  8.130E+00  1.387E+00  5.516E-01  3.610E-01  1.118E-01  6.708E-01
 200.00  1.485E+00  2.093E-01  6.205E-02  3.578E-02  2.650E-02  1.226E-01
 300.00  1.534E-01  1.588E-02  3.150E-03  1.456E-03  3.930E-03  1.268E-02
 400.00  3.382E-02  2.768E-03  4.129E-04  1.578E-04  1.128E-03  2.799E-03
 500.00  1.100E-02  7.486E-04  8.898E-05  2.881E-05  4.539E-04  9.102E-04
 600.00  4.631E-03  2.714E-04  2.659E-05  7.451E-06  2.284E-04  3.822E-04
 800.00  1.271E-03  5.927E-05  4.228E-06  9.337E-07  8.361E-05  1.036E-04
1000.00  4.867E-04  1.915E-05  1.063E-06  1.983E-07  4.074E-05  3.990E-05

Multipolarity M1
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  2.785E+01  2.665E-01  3.526E-02  1.376E-02  2.047E+01  2.292E+00
  15.00  8.358E+00  7.868E-02  9.836E-03  3.810E-03  6.094E+00  6.866E-01
  20.00  3.568E+00  3.309E-02  3.932E-03  1.519E-03  2.583E+00  2.931E-01
  30.00  1.076E+00  9.719E-03  1.056E-03  4.083E-04  7.700E-01  8.860E-02
  40.00  4.634E-01  4.087E-03  4.106E-04  1.590E-04  3.271E-01  3.811E-02
  50.00  2.421E-01  2.091E-03  1.957E-04  7.608E-05  1.689E-01  1.991E-02
  70.00  9.163E-02  7.637E-04  6.313E-05  2.475E-05  6.251E-02  7.526E-03
 100.00  3.299E-02  2.634E-04  1.862E-05  7.389E-06  2.189E-02  2.709E-03
 150.00  1.046E-02  7.901E-05  4.531E-06  1.840E-06  6.707E-03  8.621E-04
 200.00  4.665E-03  3.373E-05  1.633E-06  6.798E-07  2.909E-03  3.847E-04
 300.00  1.518E-03  1.030E-05  3.817E-07  1.669E-07  9.115E-04  1.254E-04
 400.00  6.912E-04  4.492E-06  1.353E-07  6.311E-08  4.055E-04  5.718E-05
 500.00  3.725E-04  2.350E-06  5.924E-08  2.942E-08  2.152E-04  3.082E-05
 600.00  2.277E-04  1.408E-06  3.037E-08  1.637E-08  1.300E-04  1.879E-05
 800.00  1.041E-04  6.339E-07  1.061E-08  6.701E-09  5.839E-05  8.485E-06
1000.00  5.541E-05  3.402E-07  4.576E-09  3.411E-09  3.111E-05  4.541E-06

Multipolarity M2
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  3.958E+03  4.891E+04  8.576E+02  1.251E+01  1.357E+04  3.268E+02
  15.00  6.233E+02  6.461E+03  1.128E+02  1.648E+00  1.882E+03  5.135E+01
  20.00  1.736E+02  1.537E+03  2.672E+01  3.920E-01  4.697E+02  1.430E+01
  30.00  3.008E+01  2.022E+02  3.496E+00  5.185E-02  6.793E+01  2.481E+00
  40.00  9.052E+00  4.810E+01  8.274E-01  1.243E-02  1.765E+01  7.458E-01
  50.00  3.656E+00  1.581E+01  2.710E-01  4.136E-03  6.314E+00  3.011E-01
  70.00  9.704E-01  2.960E+00  5.047E-02  7.972E-04  1.384E+00  7.979E-02
 100.00  2.501E-01  5.009E-01  8.511E-03  1.424E-04  2.911E-01  2.056E-02
 150.00  5.708E-02  6.664E-02  1.131E-03  2.095E-05  5.337E-02  4.706E-03
 200.00  2.081E-02  1.595E-02  2.710E-04  5.559E-06  1.688E-02  1.717E-03
 300.00  5.341E-03  2.148E-03  3.664E-05  9.124E-07  3.656E-03  4.414E-04
 400.00  2.128E-03  5.242E-04  8.961E-06  2.674E-07  1.325E-03  1.761E-04
 500.00  1.056E-03  1.751E-04  2.991E-06  1.053E-07  6.202E-04  8.736E-05
 600.00  6.119E-04  7.278E-05  1.237E-06  5.109E-08  3.457E-04  5.048E-05
 800.00  2.642E-04  1.849E-05  3.082E-07  1.690E-08  1.425E-04  2.153E-05
1000.00  1.375E-04  6.414E-06  1.040E-07  7.380E-09  7.343E-05  1.127E-05

Multipolarity M3
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  3.832E+05  1.558E+08  1.013E+06  3.330E+06  3.001E+06  3.188E+04
  15.00  3.674E+04  9.580E+06  6.760E+04  1.952E+05  2.141E+05  3.044E+03
  20.00  7.389E+03  1.341E+06  1.014E+04  2.610E+04  3.424E+04  6.114E+02
  30.00  8.364E+02  8.552E+04  7.248E+02  1.527E+03  2.751E+03  6.922E+01
  40.00  1.900E+02  1.242E+04  1.150E+02  2.040E+02  4.851E+02  1.569E+01
  50.00  6.231E+01  2.827E+03  2.809E+01  4.287E+01  1.307E+02  5.142E+00
  70.00  1.226E+01  3.125E+02  3.459E+00  4.083E+00  1.920E+01  1.010E+00
 100.00  2.343E+00  3.163E+01  3.909E-01  3.377E-01  2.734E+00  1.928E-01
 150.00  3.882E-01  2.498E+00  3.456E-02  1.992E-02  3.356E-01  3.203E-02
 200.00  1.143E-01  4.321E-01  6.392E-03  2.675E-03  8.202E-02  9.434E-03
 300.00  2.221E-02  3.944E-02  6.273E-04  1.599E-04  1.284E-02  1.835E-03
 400.00  7.389E-03  7.660E-03  1.262E-04  2.202E-05  3.805E-03  6.117E-04
 500.00  3.228E-03  2.198E-03  3.690E-05  4.746E-06  1.552E-03  2.671E-04
 600.00  1.700E-03  8.187E-04  1.386E-05  1.387E-06  7.819E-04  1.403E-04
 800.00  6.418E-04  1.781E-04  3.028E-06  2.074E-07  2.813E-04  5.231E-05
1000.00  3.055E-04  5.513E-05  9.355E-07  5.009E-08  1.330E-04  2.505E-05

Multipolarity M4
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  2.664E+07  8.254E+10  3.161E+08  2.530E+10  3.284E+08  2.243E+06
  15.00  1.764E+06  2.614E+09  1.278E+07  6.898E+08  1.411E+07  1.473E+05
  20.00  2.738E+05  2.345E+08  1.375E+06  5.421E+07  1.610E+06  2.279E+04
  30.00  2.165E+04  8.318E+06  6.315E+04  1.533E+06  8.259E+04  1.799E+03
  40.00  3.836E+03  8.208E+05  7.441E+03  1.248E+05  1.077E+04  3.179E+02
  50.00  1.042E+03  1.408E+05  1.455E+03  1.812E+04  2.314E+03  8.616E+01
  70.00  1.552E+02  1.044E+04  1.296E+02  1.016E+03  2.449E+02  1.280E+01
 100.00  2.226E+01  7.174E+02  1.054E+01  4.993E+01  2.503E+01  1.834E+00
 150.00  2.697E+00  3.808E+01  6.526E-01  1.732E+00  2.151E+00  2.226E-01
 200.00  6.420E-01  5.107E+00  9.507E-02  1.666E-01  4.142E-01  5.302E-02
 300.00  9.407E-02  3.387E-01  6.819E-03  6.620E-03  4.752E-02  7.778E-03
 400.00  2.602E-02  5.399E-02  1.119E-03  7.109E-04  1.153E-02  2.155E-03
 500.00  9.956E-03  1.352E-02  2.829E-04  1.287E-04  4.079E-03  8.241E-04
 600.00  4.740E-03  4.557E-03  9.513E-05  3.284E-05  1.849E-03  3.912E-04
 800.00  1.549E-03  8.638E-04  1.775E-05  3.938E-06  5.731E-04  1.263E-04
1000.00  6.685E-04  2.441E-04  4.923E-06  7.774E-07  2.454E-04  5.481E-05

Multipolarity E1
eng[keV]    tot    
-------------------
  10.00  1.986E+01
  15.00  7.227E+00
  20.00  3.423E+00
  30.00  2.710E+00
  40.00  1.842E+00
  50.00  1.194E+00
  70.00  5.246E-01
 100.00  2.204E-01
 150.00  8.369E-02
 200.00  1.369E-01
 300.00  6.313E-02
 400.00  3.759E-02
 500.00  2.572E-02
 600.00  1.913E-02
 800.00  1.222E-02
1000.00  8.706E-03

Multipolarity E2
eng[keV]    tot    
-------------------
  10.00  1.133E+06
  15.00  2.458E+05
  20.00  5.979E+04
  30.00  1.583E+04
  40.00  6.598E+03
  50.00  2.298E+03
  70.00  4.672E+02
 100.00  8.981E+01
 150.00  1.463E+01
 200.00  4.321E+00
 300.00  9.298E-01
 400.00  3.687E-01
 500.00  1.961E-01
 600.00  1.247E-01
 800.00  6.603E-02
1000.00  4.198E-02

Multipolarity E3
eng[keV]    tot    
-------------------
  10.00  6.992E+08
  15.00  6.604E+07
  20.00  1.025E+07
  30.00  1.122E+06
  40.00  2.841E+05
  50.00  8.020E+04
  70.00  1.221E+04
 100.00  1.748E+03
 150.00  2.069E+02
 200.00  4.834E+01
 300.00  7.145E+00
 400.00  2.138E+00
 500.00  9.162E-01
 600.00  4.964E-01
 800.00  2.125E-01
1000.00  1.186E-01

Multipolarity E4
eng[keV]    tot    
-------------------
  10.00  6.585E+11
  15.00  2.132E+10
  20.00  1.938E+09
  30.00  7.518E+07
  40.00  8.726E+06
  50.00  1.846E+06
  70.00  2.000E+05
 100.00  2.130E+04
 150.00  1.869E+03
 200.00  3.578E+02
 300.00  3.966E+01
 400.00  9.546E+00
 500.00  3.434E+00
 600.00  1.617E+00
 800.00  5.649E-01
1000.00  2.751E-01

Multipolarity M1
eng[keV]    tot    
-------------------
  10.00  3.350E+03
  15.00  3.412E+03
  20.00  1.450E+03
  30.00  4.366E+02
  40.00  2.660E+02
  50.00  3.606E+02
  70.00  1.338E+02
 100.00  4.720E+01
 150.00  1.456E+01
 200.00  2.362E+01
 300.00  7.481E+00
 400.00  3.328E+00
 500.00  1.787E+00
 600.00  1.081E+00
 800.00  4.903E-01
1000.00  2.652E-01

Multipolarity M2
eng[keV]    tot    
-------------------
  10.00  5.752E+06
  15.00  1.358E+06
  20.00  3.349E+05
  30.00  8.136E+04
  40.00  2.085E+04
  50.00  1.326E+04
  70.00  2.869E+03
 100.00  5.986E+02
 150.00  1.091E+02
 200.00  6.555E+01
 300.00  1.709E+01
 400.00  6.909E+00
 500.00  3.519E+00
 600.00  2.074E+00
 800.00  9.314E-01
1000.00  5.118E-01

Multipolarity M3
eng[keV]    tot    
-------------------
  10.00  1.234E+10
  15.00  8.096E+08
  20.00  1.154E+08
  30.00  1.899E+07
  40.00  2.829E+06
  50.00  7.135E+05
  70.00  8.674E+04
 100.00  1.020E+04
 150.00  1.031E+03
 200.00  2.402E+02
 300.00  4.248E+01
 400.00  1.440E+01
 500.00  6.589E+00
 600.00  3.625E+00
 800.00  1.493E+00
1000.00  7.790E-01

Multipolarity M4
eng[keV]    tot    
-------------------
  10.00  7.973E+12
  15.00  2.464E+11
  20.00  2.170E+10
  30.00  1.267E+09
  40.00  1.337E+08
  50.00  2.439E+07
  70.00  1.994E+06
 100.00  1.557E+05
 150.00  1.000E+04
 200.00  1.607E+03
 300.00  1.607E+02
 400.00  3.971E+01
 500.00  1.501E+01
 600.00  7.310E+00
 800.00  2.599E+00
1000.00  1.243E+00



==> 114.txt <==
              ZZZZZZ           1    1    4
                  Z           11   11   4
                 Z     ===   1 1  1 1  4  4
                Z      ===  1  1 1  1 444444
               Z               1    1     4
              ZZZZZZ           1    1     4

Evaluating total, the following occupation numbers were assumed

 K   2,   L1   2,   L2   2,   L3   4,   M1   2,   M2   2,   
M3   4,   M4   4,   M5   6,   N1   2,   N2   2,   N3   4,   
N4   4,   N5   6,   N6   6,   N7   8,   O1   2,   O2   2,   
O3   4,   O4   4,   O5   6,   O6   6,   O7   8,   P1   2,   
P2   2,   P3   4,   P4   4,   P5   6,   Q1   2,   Q2   2,   


Multipolarity E1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     2.760E-01  4.873E-01
  20.00     ***        ***        ***        ***     1.907E-01  3.599E-01
  30.00     ***        ***        ***     1.528E+00  1.055E-01  1.933E-01
  40.00     ***        ***        ***     6.820E-01  6.616E-02  1.131E-01
  50.00     ***     1.482E-01  3.691E-01  3.580E-01  4.519E-02  7.205E-02
  70.00     ***     9.013E-02  1.678E-01  1.317E-01  2.490E-02  3.499E-02
 100.00     ***     4.995E-02  7.010E-02  4.509E-02  1.292E-02  1.556E-02
 150.00     ***     2.448E-02  2.551E-02  1.319E-02  6.075E-03  6.022E-03
 200.00     ***     1.467E-02  1.248E-02  5.528E-03  3.579E-03  3.047E-03
 300.00  4.582E-02  7.277E-03  4.653E-03  1.656E-03  1.760E-03  1.185E-03
 400.00  2.803E-02  4.607E-03  2.399E-03  7.276E-04  1.106E-03  6.217E-04
 500.00  1.957E-02  3.239E-03  1.439E-03  3.849E-04  7.745E-04  3.771E-04
 600.00  1.477E-02  2.472E-03  9.667E-04  2.347E-04  5.953E-04  2.574E-04
 800.00  9.579E-03  1.644E-03  5.285E-04  1.093E-04  3.948E-04  1.420E-04
1000.00  6.934E-03  1.179E-03  3.280E-04  6.049E-05  2.828E-04  8.852E-05

Multipolarity E2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     2.733E+03  1.025E+05
  20.00     ***        ***        ***        ***     8.186E+02  2.535E+04
  30.00     ***        ***        ***     8.218E+03  1.531E+02  3.604E+03
  40.00     ***        ***        ***     1.948E+03  4.715E+01  9.147E+02
  50.00     ***     4.485E+01  1.068E+03  6.379E+02  1.909E+01  3.201E+02
  70.00     ***     1.279E+01  2.259E+02  1.181E+02  5.007E+00  6.757E+01
 100.00     ***     3.417E+00  4.537E+01  2.005E+01  1.261E+00  1.347E+01
 150.00     ***     8.238E-01  7.750E+00  2.699E+00  2.853E-01  2.283E+00
 200.00     ***     3.251E-01  2.310E+00  6.576E-01  1.068E-01  6.754E-01
 300.00  1.088E-01  1.001E-01  4.493E-01  9.243E-02  3.058E-02  1.309E-01
 400.00  8.816E-02  4.832E-02  1.508E-01  2.388E-02  1.396E-02  4.354E-02
 500.00  6.890E-02  2.840E-02  6.602E-02  8.416E-03  7.903E-03  1.895E-02
 600.00  5.481E-02  1.903E-02  3.472E-02  3.706E-03  5.204E-03  1.000E-02
 800.00  3.680E-02  1.058E-02  1.321E-02  1.049E-03  2.792E-03  3.777E-03
1000.00  2.663E-02  6.722E-03  6.326E-03  4.021E-04  1.736E-03  1.798E-03

Multipolarity E3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     9.571E+04  2.179E+07
  20.00     ***        ***        ***        ***     2.785E+04  3.659E+06
  30.00     ***        ***        ***     3.540E+05  4.680E+03  3.138E+05
  40.00     ***        ***        ***     6.495E+04  1.294E+03  5.715E+04
  50.00     ***     3.848E+02  3.066E+04  1.740E+04  4.746E+02  1.567E+04
  70.00     ***     1.533E+02  5.421E+03  2.381E+03  1.050E+02  2.336E+03
 100.00     ***     4.178E+01  8.668E+02  2.939E+02  2.146E+01  3.300E+02
 150.00     ***     8.665E+00  1.120E+02  2.777E+01  3.692E+00  3.883E+01
 200.00     ***     2.870E+00  2.727E+01  5.312E+00  1.112E+00  9.015E+00
 300.00  1.802E-01  6.591E-01  4.021E+00  5.415E-01  2.292E-01  1.274E+00
 400.00  1.823E-01  2.562E-01  1.121E+00  1.138E-01  8.283E-02  3.455E-01
 500.00  1.506E-01  1.283E-01  4.293E-01  3.472E-02  3.942E-02  1.299E-01
 600.00  1.213E-01  7.621E-02  2.035E-01  1.376E-02  2.275E-02  6.142E-02
 800.00  8.076E-02  3.580E-02  6.676E-02  3.376E-03  1.014E-02  1.979E-02
1000.00  5.753E-02  2.038E-02  2.883E-02  1.180E-03  5.579E-03  8.445E-03

Multipolarity E4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     1.125E+06  9.459E+08
  20.00     ***        ***        ***        ***     4.481E+05  1.415E+08
  30.00     ***        ***        ***     2.849E+06  8.070E+04  9.681E+06
  40.00     ***        ***        ***     7.556E+05  2.111E+04  1.464E+06
  50.00     ***     1.315E+03  2.344E+05  2.137E+05  7.185E+03  3.444E+05
  70.00     ***     1.014E+03  5.315E+04  2.737E+04  1.371E+03  4.038E+04
 100.00     ***     3.090E+02  8.274E+03  2.862E+03  2.316E+02  4.394E+03
 150.00     ***     5.853E+01  9.088E+02  2.119E+02  3.121E+01  3.840E+02
 200.00     ***     1.707E+01  1.904E+02  3.361E+01  7.796E+00  7.250E+01
 300.00  2.435E-01  3.114E+00  2.231E+01  2.645E+00  1.219E+00  7.743E+00
 400.00  3.123E-01  1.014E+00  5.284E+00  4.709E-01  3.612E-01  1.743E+00
 500.00  2.724E-01  4.430E-01  1.790E+00  1.285E-01  1.480E-01  5.729E-01
 600.00  2.211E-01  2.361E-01  7.727E-01  4.704E-02  7.596E-02  2.442E-01
 800.00  1.446E-01  9.483E-02  2.206E-01  1.038E-02  2.856E-02  6.780E-02
1000.00  1.005E-01  4.853E-02  8.655E-02  3.377E-03  1.399E-02  2.611E-02

Multipolarity M1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     2.253E+03  4.770E+02
  20.00     ***        ***        ***        ***     9.566E+02  2.039E+02
  30.00     ***        ***        ***     2.058E+00  2.864E+02  6.186E+01
  40.00     ***        ***        ***     8.604E-01  1.215E+02  2.656E+01
  50.00     ***     2.500E+02  4.875E+01  4.373E-01  6.260E+01  1.385E+01
  70.00     ***     9.258E+01  1.844E+01  1.571E-01  2.319E+01  5.245E+00
 100.00     ***     3.244E+01  6.662E+00  5.367E-02  8.121E+00  1.889E+00
 150.00     ***     9.938E+00  2.122E+00  1.591E-02  2.484E+00  5.997E-01
 200.00     ***     4.316E+00  9.496E-01  6.735E-03  1.076E+00  2.673E-01
 300.00  6.062E+00  1.344E+00  3.083E-01  2.026E-03  3.360E-01  8.686E-02
 400.00  2.686E+00  6.005E-01  1.414E-01  8.808E-04  1.495E-01  3.963E-02
 500.00  1.442E+00  3.187E-01  7.631E-02  4.579E-04  7.913E-02  2.131E-02
 600.00  8.726E-01  1.919E-01  4.649E-02  2.737E-04  4.801E-02  1.307E-02
 800.00  3.947E-01  8.703E-02  2.132E-02  1.222E-04  2.169E-02  5.968E-03
1000.00  2.146E-01  4.609E-02  1.133E-02  6.511E-05  1.146E-02  3.164E-03

Multipolarity M2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     6.261E+05  2.539E+04
  20.00     ***        ***        ***        ***     1.569E+05  7.363E+03
  30.00     ***        ***        ***     3.744E+04  2.291E+04  1.354E+03
  40.00     ***        ***        ***     8.946E+03  5.970E+03  4.211E+02
  50.00     ***     6.662E+03  3.548E+02  2.945E+03  2.139E+03  1.741E+02
  70.00     ***     1.509E+03  1.144E+02  5.482E+02  4.725E+02  4.779E+01
 100.00     ***     3.293E+02  3.423E+01  9.300E+01  1.001E+02  1.269E+01
 150.00     ***     6.299E+01  8.792E+00  1.238E+01  1.850E+01  2.976E+00
 200.00     ***     2.055E+01  3.410E+00  2.960E+00  5.886E+00  1.101E+00
 300.00  1.016E+01  4.602E+00  9.269E-01  3.972E-01  1.283E+00  2.870E-01
 400.00  4.422E+00  1.720E+00  3.837E-01  9.735E-02  4.682E-01  1.157E-01
 500.00  2.362E+00  8.205E-01  1.944E-01  3.248E-02  2.198E-01  5.766E-02
 600.00  1.436E+00  4.627E-01  1.138E-01  1.353E-02  1.236E-01  3.369E-02
 800.00  6.686E-01  1.965E-01  5.021E-02  3.436E-03  5.155E-02  1.463E-02
1000.00  3.790E-01  1.021E-01  2.645E-02  1.190E-03  2.645E-02  7.631E-03

Multipolarity M3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     5.026E+07  6.624E+05
  20.00     ***        ***        ***        ***     8.415E+06  1.714E+05
  30.00     ***        ***        ***     1.251E+07  7.236E+05  2.532E+04
  40.00     ***        ***        ***     1.850E+06  1.330E+05  6.582E+03
  50.00     ***     5.711E+04  1.643E+03  4.261E+05  3.687E+04  2.348E+03
  70.00     ***     1.099E+04  6.888E+02  4.777E+04  5.659E+03  5.117E+02
 100.00     ***     1.937E+03  2.038E+02  4.954E+03  8.387E+02  1.058E+02
 150.00     ***     2.856E+02  4.541E+01  4.019E+02  1.068E+02  1.870E+01
 200.00     ***     7.729E+01  1.533E+01  7.081E+01  2.667E+01  5.686E+00
 300.00  1.099E+01  1.348E+01  3.372E+00  6.598E+00  4.276E+00  1.141E+00
 400.00  5.604E+00  4.281E+00  1.204E+00  1.308E+00  1.289E+00  3.875E-01
 500.00  3.129E+00  1.822E+00  5.466E-01  3.791E-01  5.300E-01  1.709E-01
 600.00  1.927E+00  9.450E-01  2.943E-01  1.427E-01  2.706E-01  9.104E-02
 800.00  8.972E-01  3.581E-01  1.152E-01  3.137E-02  9.908E-02  3.474E-02
1000.00  5.058E-01  1.732E-01  5.601E-02  9.761E-03  4.684E-02  1.661E-02

Multipolarity M4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     1.425E+09  8.138E+06
  20.00     ***        ***        ***        ***     2.126E+08  2.690E+06
  30.00     ***        ***        ***     5.583E+08  1.438E+07  3.983E+05
  40.00     ***        ***        ***     6.551E+07  2.163E+06  9.367E+04
  50.00     ***     2.267E+05  5.061E+03  1.258E+07  5.083E+05  3.002E+04
  70.00     ***     5.795E+04  3.728E+03  1.072E+06  6.017E+04  5.397E+03
 100.00     ***     1.008E+04  1.184E+03  8.349E+04  6.734E+03  8.897E+02
 150.00     ***     1.271E+03  2.358E+02  4.955E+03  6.245E+02  1.200E+02
 200.00     ***     2.974E+02  6.999E+01  7.080E+02  1.254E+02  3.009E+01
 300.00  1.126E+01  4.138E+01  1.250E+01  5.028E+01  1.504E+01  4.638E+00
 400.00  7.193E+00  1.123E+01  3.832E+00  8.389E+00  3.748E+00  1.321E+00
 500.00  4.255E+00  4.257E+00  1.553E+00  2.156E+00  1.346E+00  5.128E-01
 600.00  2.656E+00  2.020E+00  7.657E-01  7.424E-01  6.209E-01  2.478E-01
 800.00  1.227E+00  6.743E-01  2.634E-01  1.443E-01  1.971E-01  8.223E-02
1000.00  6.805E-01  2.996E-01  1.172E-01  4.133E-02  8.471E-02  3.574E-02

Multipolarity E1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.141E+00  4.889E+00  6.227E+00  1.805E-01  2.518E-01  9.189E-01
  15.00  1.432E+00  1.378E+00  1.675E+00  1.035E-01  1.669E-01  4.043E-01
  20.00  7.656E-01  5.355E-01  6.308E-01  6.691E-02  1.109E-01  2.144E-01
  30.00  2.926E-01  1.336E-01  1.505E-01  3.442E-02  5.567E-02  8.186E-02
  40.00  1.402E-01  4.797E-02  5.224E-02  2.082E-02  3.202E-02  3.956E-02
  50.00  7.772E-02  2.137E-02  2.272E-02  1.397E-02  2.034E-02  2.209E-02
  70.00  3.097E-02  6.181E-03  6.327E-03  7.532E-03  9.885E-03  8.899E-03
 100.00  1.128E-02  1.613E-03  1.598E-03  3.849E-03  4.424E-03  3.281E-03
 150.00  3.497E-03  3.459E-04  3.310E-04  1.791E-03  1.726E-03  1.028E-03
 200.00  1.513E-03  1.152E-04  1.089E-04  1.051E-03  8.789E-04  4.484E-04
 300.00  4.709E-04  2.478E-05  2.341E-05  5.161E-04  3.450E-04  1.408E-04
 400.00  2.103E-04  8.462E-06  8.120E-06  3.231E-04  1.815E-04  6.308E-05
 500.00  1.124E-04  3.659E-06  3.612E-06  2.264E-04  1.105E-04  3.390E-05
 600.00  6.926E-05  1.897E-06  1.946E-06  1.739E-04  7.553E-05  2.088E-05
 800.00  3.266E-05  6.709E-07  7.454E-07  1.154E-04  4.179E-05  9.879E-06
1000.00  1.815E-05  2.945E-07  3.649E-07  8.260E-05  2.609E-05  5.496E-06

Multipolarity E2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  6.363E+05  1.208E+04  3.739E+03  6.360E+03  2.276E+05  1.954E+05
  15.00  8.358E+04  1.591E+03  4.752E+02  1.051E+03  3.126E+04  2.568E+04
  20.00  1.980E+04  3.785E+02  1.106E+02  3.010E+02  7.721E+03  6.087E+03
  30.00  2.602E+03  5.017E+01  1.422E+01  5.345E+01  1.094E+03  7.988E+02
  40.00  6.141E+02  1.193E+01  3.305E+00  1.601E+01  2.773E+02  1.890E+02
  50.00  2.014E+02  3.938E+00  1.070E+00  6.397E+00  9.714E+01  6.204E+01
  70.00  3.768E+01  7.438E-01  1.957E-01  1.648E+00  2.048E+01  1.161E+01
 100.00  6.401E+00  1.277E-01  3.233E-02  4.087E-01  4.074E+00  1.974E+00
 150.00  8.645E-01  1.745E-02  4.238E-03  9.105E-02  6.885E-01  2.667E-01
 200.00  2.109E-01  4.296E-03  1.022E-03  3.371E-02  2.033E-01  6.508E-02
 300.00  2.975E-02  6.141E-04  1.458E-04  9.497E-03  3.938E-02  9.193E-03
 400.00  7.652E-03  1.588E-04  3.889E-05  4.276E-03  1.305E-02  2.360E-03
 500.00  2.689E-03  5.577E-05  1.430E-05  2.401E-03  5.681E-03  8.301E-04
 600.00  1.184E-03  2.443E-05  6.643E-06  1.571E-03  2.994E-03  3.650E-04
 800.00  3.342E-04  6.702E-06  2.060E-06  8.359E-04  1.130E-03  1.029E-04
1000.00  1.274E-04  2.439E-06  8.556E-07  5.169E-04  5.370E-04  3.918E-05

Multipolarity E3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.812E+08  6.644E+07  1.559E+08  7.711E+05  1.164E+08  6.466E+07
  15.00  1.298E+07  3.898E+06  9.070E+06  8.301E+04  8.455E+06  4.506E+06
  20.00  2.057E+06  5.224E+05  1.203E+06  1.820E+04  1.368E+06  7.000E+05
  30.00  1.594E+05  3.088E+04  6.956E+04  2.316E+03  1.114E+05  5.278E+04
  40.00  2.654E+04  4.160E+03  9.147E+03  5.604E+02  1.966E+04  8.669E+03
  50.00  6.733E+03  8.877E+02  1.903E+03  1.910E+02  5.286E+03  2.177E+03
  70.00  8.725E+02  8.786E+01  1.787E+02  3.899E+01  7.666E+02  2.785E+02
 100.00  1.029E+02  7.770E+00  1.457E+01  7.526E+00  1.057E+02  3.250E+01
 150.00  9.421E+00  5.205E-01  8.515E-01  1.241E+00  1.218E+01  2.952E+00
 200.00  1.776E+00  8.013E-02  1.145E-01  3.655E-01  2.799E+00  5.542E-01
 300.00  1.792E-01  6.338E-03  6.993E-03  7.351E-02  3.917E-01  5.580E-02
 400.00  3.727E-02  1.148E-03  1.002E-03  2.607E-02  1.054E-01  1.157E-02
 500.00  1.130E-02  3.189E-04  2.267E-04  1.228E-02  3.951E-02  3.509E-03
 600.00  4.473E-03  1.186E-04  7.101E-05  7.018E-03  1.860E-02  1.385E-03
 800.00  1.092E-03  2.655E-05  1.236E-05  3.091E-03  5.974E-03  3.375E-04
1000.00  3.789E-04  8.613E-06  3.467E-06  1.687E-03  2.543E-03  1.170E-04

Multipolarity E4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  9.536E+09  2.016E+11  2.401E+11  4.604E+07  1.505E+10  6.137E+09
  15.00  5.430E+08  6.179E+09  7.129E+09  3.760E+06  7.002E+08  2.753E+08
  20.00  7.170E+07  5.357E+08  6.007E+08  6.672E+05  8.413E+07  3.205E+07
  30.00  4.226E+06  1.779E+07  1.897E+07  6.306E+04  4.612E+06  1.654E+06
  40.00  5.745E+05  1.633E+06  1.665E+06  1.243E+04  6.230E+05  2.106E+05
  50.00  1.241E+05  2.623E+05  2.569E+05  3.628E+03  1.370E+05  4.370E+04
  70.00  1.255E+04  1.728E+04  1.572E+04  5.878E+02  1.484E+04  4.225E+03
 100.00  1.133E+03  1.015E+03  8.369E+02  8.904E+01  1.518E+03  3.695E+02
 150.00  7.666E+01  4.363E+01  3.111E+01  1.110E+01  1.265E+02  2.445E+01
 200.00  1.173E+01  4.933E+00  3.094E+00  2.672E+00  2.332E+01  3.707E+00
 300.00  9.012E-01  2.521E-01  1.264E-01  4.027E-01  2.437E+00  2.830E-01
 400.00  1.583E-01  3.321E-02  1.375E-02  1.165E-01  5.411E-01  4.950E-02
 500.00  4.290E-02  7.156E-03  2.508E-03  4.707E-02  1.767E-01  1.341E-02
 600.00  1.567E-02  2.154E-03  6.534E-04  2.388E-02  7.486E-02  4.887E-03
 800.00  3.440E-03  3.440E-04  8.252E-05  8.843E-03  2.066E-02  1.071E-03
1000.00  1.110E-03  8.620E-05  1.744E-05  4.286E-03  7.921E-03  3.450E-04

Multipolarity M1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.617E+01  3.454E+00  1.491E+00  2.241E+03  4.764E+02  4.820E+00
  15.00  4.758E+00  9.362E-01  4.022E-01  6.682E+02  1.430E+02  1.422E+00
  20.00  1.998E+00  3.670E-01  1.575E-01  2.833E+02  6.106E+01  5.979E-01
  30.00  5.879E-01  9.628E-02  4.135E-02  8.459E+01  1.847E+01  1.759E-01
  40.00  2.456E-01  3.661E-02  1.577E-02  3.585E+01  7.927E+00  7.376E-02
  50.00  1.255E-01  1.724E-02  7.448E-03  1.851E+01  4.141E+00  3.773E-02
  70.00  4.573E-02  5.465E-03  2.379E-03  6.855E+00  1.567E+00  1.378E-02
 100.00  1.573E-02  1.587E-03  6.982E-04  2.399E+00  5.637E-01  4.746E-03
 150.00  4.706E-03  3.802E-04  1.706E-04  7.331E-01  1.787E-01  1.422E-03
 200.00  2.006E-03  1.360E-04  6.231E-05  3.176E-01  7.964E-02  6.070E-04
 300.00  6.102E-04  3.146E-05  1.516E-05  9.930E-02  2.590E-02  1.853E-04
 400.00  2.660E-04  1.109E-05  5.648E-06  4.408E-02  1.179E-02  8.072E-05
 500.00  1.385E-04  4.830E-06  2.638E-06  2.335E-02  6.343E-03  4.219E-05
 600.00  8.323E-05  2.497E-06  1.472E-06  1.415E-02  3.885E-03  2.530E-05
 800.00  3.737E-05  8.676E-07  5.964E-07  6.397E-03  1.775E-03  1.137E-05
1000.00  1.989E-05  3.687E-07  3.045E-07  3.377E-03  9.406E-04  6.057E-06

Multipolarity M2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  2.969E+06  7.250E+04  1.127E+03  1.435E+06  6.034E+04  9.233E+05
  15.00  3.923E+05  9.544E+03  1.493E+02  1.995E+05  9.596E+03  1.220E+05
  20.00  9.340E+04  2.263E+03  3.563E+01  4.984E+04  2.693E+03  2.901E+04
  30.00  1.235E+04  2.973E+02  4.743E+00  7.226E+03  4.731E+02  3.827E+03
  40.00  2.926E+03  7.006E+01  1.135E+00  1.874E+03  1.430E+02  9.080E+02
  50.00  9.618E+02  2.294E+01  3.779E-01  6.708E+02  5.807E+01  2.985E+02
  70.00  1.800E+02  4.269E+00  7.295E-02  1.474E+02  1.553E+01  5.586E+01
 100.00  3.045E+01  7.186E-01  1.301E-02  3.101E+01  4.031E+00  9.446E+00
 150.00  4.050E+00  9.537E-02  1.908E-03  5.683E+00  9.269E-01  1.256E+00
 200.00  9.682E-01  2.281E-02  5.046E-04  1.798E+00  3.393E-01  3.002E-01
 300.00  1.302E-01  3.077E-03  8.238E-05  3.897E-01  8.765E-02  4.042E-02
 400.00  3.179E-02  7.522E-04  2.406E-05  1.412E-01  3.506E-02  9.851E-03
 500.00  1.058E-02  2.500E-04  9.421E-06  6.613E-02  1.743E-02  3.282E-03
 600.00  4.412E-03  1.038E-04  4.585E-06  3.706E-02  1.015E-02  1.367E-03
 800.00  1.118E-03  2.588E-05  1.516E-06  1.541E-02  4.398E-03  3.463E-04
1000.00  3.853E-04  8.656E-06  6.586E-07  7.883E-03  2.288E-03  1.192E-04

Multipolarity M3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  8.863E+09  7.259E+07  2.994E+08  2.874E+08  4.640E+06  2.898E+09
  15.00  5.461E+08  4.936E+06  1.759E+07  2.079E+07  4.753E+05  1.782E+08
  20.00  7.662E+07  7.516E+05  2.354E+06  3.354E+06  9.958E+04  2.496E+07
  30.00  4.926E+06  5.495E+04  1.381E+05  2.736E+05  1.187E+04  1.596E+06
  40.00  7.144E+05  8.797E+03  1.839E+04  4.858E+04  2.765E+03  2.313E+05
  50.00  1.629E+05  2.170E+03  3.865E+03  1.317E+04  9.241E+02  5.263E+04
  70.00  1.809E+04  2.708E+02  3.684E+02  1.956E+03  1.862E+02  5.821E+03
 100.00  1.838E+03  3.095E+01  3.044E+01  2.810E+02  3.626E+01  5.889E+02
 150.00  1.460E+02  2.765E+00  1.793E+00  3.472E+01  6.109E+00  4.654E+01
 200.00  2.535E+01  5.145E-01  2.405E-01  8.523E+00  1.815E+00  8.050E+00
 300.00  2.325E+00  5.087E-02  1.435E-02  1.341E+00  3.565E-01  7.356E-01
 400.00  4.537E-01  1.029E-02  1.975E-03  3.986E-01  1.195E-01  1.429E-01
 500.00  1.302E-01  3.009E-03  4.239E-04  1.628E-01  5.238E-02  4.097E-02
 600.00  4.879E-02  1.139E-03  1.245E-04  8.260E-02  2.775E-02  1.530E-02
 800.00  1.064E-02  2.499E-04  1.865E-05  3.002E-02  1.053E-02  3.330E-03
1000.00  3.283E-03  7.695E-05  4.464E-06  1.412E-02  5.017E-03  1.026E-03

Multipolarity M4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.627E+12  1.274E+10  2.166E+12  2.459E+10  2.223E+08  1.448E+12
  15.00  1.191E+11  6.283E+08  5.920E+10  1.140E+09  1.792E+07  4.616E+10
  20.00  1.099E+10  7.536E+07  4.662E+09  1.362E+08  3.083E+06  4.162E+09
  30.00  4.073E+08  3.906E+06  1.326E+08  7.390E+06  2.727E+05  1.491E+08
  40.00  4.111E+07  4.882E+05  1.078E+07  9.921E+05  5.103E+04  1.475E+07
  50.00  7.191E+06  9.929E+04  1.567E+06  2.178E+05  1.437E+04  2.539E+06
  70.00  5.487E+05  9.273E+03  8.819E+04  2.367E+04  2.235E+03  1.894E+05
 100.00  3.864E+04  7.817E+02  4.348E+03  2.473E+03  3.315E+02  1.307E+04
 150.00  2.103E+03  4.989E+01  1.514E+02  2.162E+02  4.129E+01  6.969E+02
 200.00  2.860E+02  7.381E+00  1.459E+01  4.206E+01  9.972E+00  9.369E+01
 300.00  1.928E+01  5.383E-01  5.816E-01  4.878E+00  1.485E+00  6.238E+00
 400.00  3.109E+00  8.926E-02  6.265E-02  1.190E+00  4.147E-01  9.962E-01
 500.00  7.818E-01  2.263E-02  1.133E-02  4.226E-01  1.594E-01  2.496E-01
 600.00  2.659E-01  7.685E-03  2.913E-03  1.930E-01  7.645E-02  8.444E-02
 800.00  5.072E-02  1.444E-03  3.514E-04  6.056E-02  2.516E-02  1.603E-02
1000.00  1.432E-02  3.998E-04  6.898E-05  2.582E-02  1.087E-02  4.512E-03

Multipolarity E1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.027E+00  1.329E+00  4.192E-01  5.015E-01  6.119E-02  8.304E-02
  15.00  3.297E-01  4.058E-01  8.015E-02  9.437E-02  3.380E-02  5.134E-02
  20.00  1.384E-01  1.645E-01  2.361E-02  2.749E-02  2.144E-02  3.330E-02
  30.00  3.768E-02  4.264E-02  3.951E-03  4.535E-03  1.079E-02  1.640E-02
  40.00  1.425E-02  1.559E-02  1.066E-03  1.220E-03  6.477E-03  9.402E-03
  50.00  6.563E-03  7.001E-03  3.801E-04  4.302E-04  4.323E-03  5.961E-03
  70.00  1.977E-03  2.029E-03  7.801E-05  8.830E-05  2.315E-03  2.897E-03
 100.00  5.349E-04  5.300E-04  1.420E-05  1.616E-05  1.178E-03  1.298E-03
 150.00  1.177E-04  1.130E-04  2.021E-06  2.290E-06  5.469E-04  5.077E-04
 200.00  3.991E-05  3.777E-05  5.065E-07  5.800E-07  3.205E-04  2.590E-04
 300.00  8.722E-06  8.234E-06  7.269E-08  9.086E-08  1.573E-04  1.019E-04
 400.00  3.005E-06  2.877E-06  1.882E-08  2.567E-08  9.833E-05  5.366E-05
 500.00  1.310E-06  1.298E-06  6.519E-09  9.123E-09  6.892E-05  3.270E-05
 600.00  6.796E-07  6.930E-07  2.884E-09  4.437E-09  5.288E-05  2.234E-05
 800.00  2.420E-07  2.674E-07  7.736E-10  1.546E-09  3.508E-05  1.237E-05
1000.00  1.060E-07  1.328E-07  3.092E-10  6.361E-10  2.515E-05  7.739E-06

Multipolarity E2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  4.231E+03  1.155E+03  6.360E+01  6.853E+01  2.113E+03  6.815E+04
  15.00  5.581E+02  1.475E+02  7.712E+00  8.231E+00  3.439E+02  9.359E+03
  20.00  1.329E+02  3.453E+01  1.683E+00  1.780E+00  9.750E+01  2.310E+03
  30.00  1.764E+01  4.490E+00  1.885E-01  1.960E-01  1.708E+01  3.265E+02
  40.00  4.217E+00  1.061E+00  3.873E-02  3.970E-02  5.093E+00  8.293E+01
  50.00  1.397E+00  3.479E-01  1.120E-02  1.135E-02  2.026E+00  2.904E+01
  70.00  2.651E-01  6.481E-02  1.691E-03  1.683E-03  5.192E-01  6.119E+00
 100.00  4.575E-02  1.092E-02  2.229E-04  2.190E-04  1.282E-01  1.217E+00
 150.00  6.289E-03  1.459E-03  2.215E-05  2.157E-05  2.844E-02  2.055E-01
 200.00  1.554E-03  3.559E-04  4.333E-06  4.235E-06  1.049E-02  6.065E-02
 300.00  2.231E-04  5.149E-05  4.552E-07  4.616E-07  2.943E-03  1.174E-02
 400.00  5.777E-05  1.381E-05  9.594E-08  1.013E-07  1.320E-03  3.889E-03
 500.00  2.034E-05  5.129E-06  2.906E-08  3.125E-08  7.395E-04  1.692E-03
 600.00  8.896E-06  2.375E-06  1.119E-08  1.311E-08  4.823E-04  8.908E-04
 800.00  2.446E-06  7.399E-07  2.682E-09  3.663E-09  2.560E-04  3.360E-04
1000.00  8.915E-07  3.114E-07  8.355E-10  1.269E-09  1.583E-04  1.598E-04

Multipolarity E3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.394E+07  5.756E+07  1.644E+05  4.768E+04  3.190E+05  3.745E+07
  15.00  1.405E+06  3.346E+06  9.617E+03  2.719E+03  3.200E+04  2.690E+06
  20.00  1.884E+05  4.438E+05  1.284E+03  3.561E+02  6.706E+03  4.314E+05
  30.00  1.112E+04  2.561E+04  7.508E+01  2.023E+01  8.077E+02  3.468E+04
  40.00  1.503E+03  3.377E+03  1.003E+01  2.648E+00  1.900E+02  6.085E+03
  50.00  3.212E+02  7.032E+02  2.111E+00  5.490E-01  6.363E+01  1.627E+03
  70.00  3.184E+01  6.608E+01  2.021E-01  5.149E-02  1.271E+01  2.342E+02
 100.00  2.821E+00  5.393E+00  1.688E-02  4.243E-03  2.416E+00  3.210E+01
 150.00  1.893E-01  3.152E-01  1.017E-03  2.573E-04  3.934E-01  3.678E+00
 200.00  2.919E-02  4.238E-02  1.403E-04  3.658E-05  1.152E-01  8.424E-01
 300.00  2.316E-03  2.591E-03  8.926E-06  2.584E-06  2.300E-02  1.175E-01
 400.00  4.193E-04  3.703E-04  1.309E-06  4.344E-07  8.113E-03  3.154E-02
 500.00  1.167E-04  8.381E-05  2.993E-07  1.130E-07  3.808E-03  1.182E-02
 600.00  4.338E-05  2.614E-05  9.360E-08  4.099E-08  2.169E-03  5.554E-03
 800.00  9.713E-06  4.531E-06  1.557E-08  8.982E-09  9.519E-04  1.782E-03
1000.00  3.152E-06  1.273E-06  3.973E-09  2.816E-09  5.188E-04  7.583E-04

Multipolarity E4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  8.268E+10  9.701E+10  4.154E+08  2.066E+09  2.625E+07  5.801E+09
  15.00  2.494E+09  2.847E+09  1.075E+07  5.340E+07  1.797E+06  2.544E+08
  20.00  2.137E+08  2.376E+08  8.037E+05  3.981E+06  2.892E+05  2.947E+07
  30.00  6.966E+06  7.388E+06  2.080E+04  1.019E+05  2.447E+04  1.544E+06
  40.00  6.340E+05  6.455E+05  1.569E+03  7.540E+03  4.556E+03  2.037E+05
  50.00  1.012E+05  9.903E+04  2.137E+02  1.002E+03  1.283E+03  4.408E+04
  70.00  6.597E+03  6.012E+03  1.088E+01  4.779E+01  1.995E+02  4.676E+03
 100.00  3.846E+02  3.180E+02  4.891E-01  1.899E+00  2.934E+01  4.709E+02
 150.00  1.640E+01  1.175E+01  1.608E-02  4.895E-02  3.579E+00  3.871E+01
 200.00  1.847E+00  1.165E+00  1.563E-03  3.692E-03  8.525E-01  7.091E+00
 300.00  9.411E-02  4.751E-02  6.822E-05  1.012E-04  1.271E-01  7.362E-01
 400.00  1.235E-02  5.148E-03  8.201E-06  8.359E-06  3.652E-02  1.628E-01
 500.00  2.660E-03  9.391E-04  1.654E-06  1.271E-06  1.469E-02  5.307E-02
 600.00  7.986E-04  2.438E-04  4.686E-07  2.962E-07  7.422E-03  2.243E-02
 800.00  1.273E-04  3.070E-05  6.739E-08  3.573E-08  2.736E-03  6.180E-03
1000.00  3.187E-05  6.475E-06  1.512E-08  7.906E-09  1.323E-03  2.368E-03

Multipolarity M1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.069E+00  4.573E-01  6.371E-02  4.292E-02  6.851E+02  1.419E+02
  15.00  2.968E-01  1.261E-01  1.411E-02  9.690E-03  2.042E+02  4.258E+01
  20.00  1.183E-01  5.013E-02  4.706E-03  3.284E-03  8.655E+01  1.818E+01
  30.00  3.167E-02  1.340E-02  9.577E-04  6.859E-04  2.579E+01  5.488E+00
  40.00  1.225E-02  5.205E-03  3.003E-04  2.203E-04  1.095E+01  2.359E+00
  50.00  5.831E-03  2.486E-03  1.204E-04  8.963E-05  5.652E+00  1.232E+00
  70.00  1.876E-03  8.065E-04  2.956E-05  2.273E-05  2.093E+00  4.662E-01
 100.00  5.516E-04  2.402E-04  6.430E-06  5.173E-06  7.324E-01  1.677E-01
 150.00  1.339E-04  5.949E-05  1.088E-06  9.162E-07  2.238E-01  5.316E-02
 200.00  4.821E-05  2.192E-05  3.019E-07  2.690E-07  9.693E-02  2.368E-02
 300.00  1.127E-05  5.378E-06  4.989E-08  5.056E-08  3.033E-02  7.703E-03
 400.00  3.986E-06  2.014E-06  1.374E-08  1.624E-08  1.346E-02  3.503E-03
 500.00  1.745E-06  9.496E-07  4.944E-09  6.207E-09  7.128E-03  1.886E-03
 600.00  9.021E-07  5.259E-07  2.124E-09  3.224E-09  4.317E-03  1.154E-03
 800.00  3.147E-07  2.140E-07  6.350E-10  1.247E-09  1.950E-03  5.272E-04
1000.00  1.340E-07  1.111E-07  2.261E-10  5.641E-10  1.031E-03  2.795E-04

Multipolarity M2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.655E+04  4.051E+02  1.917E+01  5.644E+00  4.483E+05  1.925E+04
  15.00  3.492E+03  5.345E+01  2.450E+00  7.517E-01  6.222E+04  3.032E+03
  20.00  8.276E+02  1.272E+01  5.626E-01  1.787E-01  1.553E+04  8.448E+02
  30.00  1.085E+02  1.686E+00  6.922E-02  2.326E-02  2.245E+03  1.466E+02
  40.00  2.562E+01  4.035E-01  1.544E-02  5.436E-03  5.826E+02  4.408E+01
  50.00  8.393E+00  1.342E-01  4.799E-03  1.757E-03  2.084E+02  1.781E+01
  70.00  1.563E+00  2.588E-02  8.146E-04  3.183E-04  4.571E+01  4.732E+00
 100.00  2.633E-01  4.618E-03  1.226E-04  5.195E-05  9.602E+00  1.221E+00
 150.00  3.495E-02  6.781E-04  1.411E-05  6.646E-06  1.756E+00  2.791E-01
 200.00  8.363E-03  1.796E-04  3.039E-06  1.559E-06  5.546E-01  1.019E-01
 300.00  1.130E-03  2.945E-05  3.560E-07  2.133E-07  1.200E-01  2.625E-02
 400.00  2.758E-04  8.610E-06  7.909E-08  5.353E-08  4.340E-02  1.048E-02
 500.00  9.181E-05  3.396E-06  2.449E-08  1.813E-08  2.030E-02  5.205E-03
 600.00  3.809E-05  1.645E-06  9.714E-09  8.119E-09  1.136E-02  3.026E-03
 800.00  9.490E-06  5.457E-07  2.296E-09  2.540E-09  4.716E-03  1.310E-03
1000.00  3.174E-06  2.403E-07  7.526E-10  9.324E-10  2.414E-03  6.818E-04

Multipolarity M3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.987E+07  1.120E+08  5.478E+05  7.626E+03  9.698E+07  1.774E+06
  15.00  2.000E+06  6.573E+06  3.200E+04  4.579E+02  6.937E+06  1.715E+05
  20.00  3.010E+05  8.790E+05  4.258E+03  6.253E+01  1.110E+06  3.469E+04
  30.00  2.161E+04  5.147E+04  2.469E+02  3.804E+00  8.931E+04  3.956E+03
  40.00  3.430E+03  6.862E+03  3.270E+01  5.272E-01  1.575E+04  9.008E+02
  50.00  8.397E+02  1.442E+03  6.825E+00  1.151E-01  4.246E+03  2.963E+02
  70.00  1.037E+02  1.374E+02  6.432E-01  1.183E-02  6.246E+02  5.852E+01
 100.00  1.175E+01  1.136E+01  5.254E-02  1.097E-03  8.896E+01  1.121E+01
 150.00  1.041E+00  6.685E-01  3.060E-03  7.839E-05  1.090E+01  1.865E+00
 200.00  1.928E-01  8.964E-02  4.083E-04  1.273E-05  2.664E+00  5.507E-01
 300.00  1.899E-02  5.353E-03  2.432E-05  1.098E-06  4.170E-01  1.075E-01
 400.00  3.826E-03  7.352E-04  3.342E-06  2.124E-07  1.234E-01  3.587E-02
 500.00  1.118E-03  1.579E-04  7.183E-07  6.114E-08  5.031E-02  1.570E-02
 600.00  4.220E-04  4.627E-05  2.093E-07  2.386E-08  2.545E-02  8.300E-03
 800.00  9.248E-05  6.913E-06  3.052E-08  5.790E-09  9.228E-03  3.145E-03
1000.00  2.845E-05  1.649E-06  6.926E-09  1.988E-09  4.337E-03  1.498E-03

Multipolarity M4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  8.300E+09  8.449E+11  1.815E+09  2.671E+09  1.003E+10  1.144E+08
  15.00  3.465E+08  2.306E+10  5.258E+07  6.965E+07  4.374E+08  7.814E+06
  20.00  3.802E+07  1.812E+09  4.350E+06  5.239E+06  5.033E+07  1.233E+06
  30.00  1.789E+06  5.133E+07  1.338E+05  1.362E+05  2.607E+06  9.937E+04
  40.00  2.131E+05  4.170E+06  1.160E+04  1.022E+04  3.416E+05  1.775E+04
  50.00  4.203E+04  6.054E+05  1.774E+03  1.375E+03  7.370E+04  4.848E+03
  70.00  3.783E+03  3.395E+04  1.075E+02  6.681E+01  7.840E+03  7.274E+02
 100.00  3.100E+02  1.668E+03  5.707E+00  2.704E+00  8.038E+02  1.050E+02
 150.00  1.934E+01  5.778E+01  2.133E-01  7.077E-02  6.913E+01  1.280E+01
 200.00  2.828E+00  5.553E+00  2.140E-02  5.345E-03  1.333E+01  3.058E+00
 300.00  2.041E-01  2.207E-01  8.887E-04  1.431E-04  1.531E+00  4.508E-01
 400.00  3.359E-02  2.368E-02  9.706E-05  1.126E-05  3.713E-01  1.252E-01
 500.00  8.495E-03  4.281E-03  1.767E-05  1.600E-06  1.314E-01  4.800E-02
 600.00  2.873E-03  1.097E-03  4.532E-06  3.456E-07  5.981E-02  2.295E-02
 800.00  5.382E-04  1.320E-04  5.423E-07  3.577E-08  1.869E-02  7.534E-03
1000.00  1.487E-04  2.587E-05  1.052E-07  7.026E-09  7.961E-03  3.253E-03

Multipolarity E1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.666E-01  2.558E-01  3.270E-01  8.824E-02  1.044E-01  1.617E-02
  15.00  1.161E-01  8.372E-02  1.018E-01  1.781E-02  2.075E-02  8.835E-03
  20.00  6.139E-02  3.563E-02  4.188E-02  5.415E-03  6.245E-03  5.575E-03
  30.00  2.339E-02  9.862E-03  1.103E-02  9.336E-04  1.058E-03  2.783E-03
  40.00  1.133E-02  3.776E-03  4.083E-03  2.574E-04  2.891E-04  1.669E-03
  50.00  6.340E-03  1.755E-03  1.849E-03  9.274E-05  1.037E-04  1.113E-03
  70.00  2.562E-03  5.336E-04  5.413E-04  1.943E-05  2.156E-05  5.949E-04
 100.00  9.475E-04  1.457E-04  1.426E-04  3.567E-06  4.004E-06  3.023E-04
 150.00  2.979E-04  3.226E-05  3.062E-05  5.121E-07  5.697E-07  1.402E-04
 200.00  1.302E-04  1.097E-05  1.026E-05  1.295E-07  1.472E-07  8.217E-05
 300.00  4.098E-05  2.414E-06  2.248E-06  1.887E-08  2.309E-08  4.025E-05
 400.00  1.839E-05  8.323E-07  7.892E-07  4.936E-09  6.203E-09  2.519E-05
 500.00  9.876E-06  3.643E-07  3.558E-07  1.630E-09  2.328E-09  1.767E-05
 600.00  6.092E-06  1.883E-07  1.914E-07  6.799E-10  1.138E-09  1.353E-05
 800.00  2.881E-06  6.714E-08  7.358E-08  2.018E-10  3.271E-10  8.980E-06
1000.00  1.608E-06  2.990E-08  3.648E-08  7.419E-11  1.901E-10  6.446E-06

Multipolarity E2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  5.730E+04  1.172E+03  3.071E+02  1.393E+01  1.465E+01  5.548E+02
  15.00  7.534E+03  1.546E+02  3.929E+01  1.742E+00  1.820E+00  8.992E+01
  20.00  1.786E+03  3.684E+01  9.202E+00  3.884E-01  4.026E-01  2.543E+01
  30.00  2.340E+02  4.881E+00  1.198E+00  4.465E-02  4.555E-02  4.433E+00
  40.00  5.547E+01  1.170E+00  2.840E-01  9.341E-03  9.405E-03  1.321E+00
  50.00  1.821E+01  3.876E-01  9.331E-02  2.732E-03  2.722E-03  5.249E-01
  70.00  3.410E+00  7.364E-02  1.745E-02  4.179E-04  4.097E-04  1.343E-01
 100.00  5.799E-01  1.272E-02  2.954E-03  5.577E-05  5.390E-05  3.314E-02
 150.00  7.834E-02  1.751E-03  3.965E-04  5.594E-06  5.355E-06  7.340E-03
 200.00  1.912E-02  4.330E-04  9.700E-05  1.097E-06  1.060E-06  2.706E-03
 300.00  2.701E-03  6.225E-05  1.409E-05  1.149E-07  1.160E-07  7.584E-04
 400.00  6.932E-04  1.611E-05  3.786E-06  2.419E-08  2.527E-08  3.394E-04
 500.00  2.439E-04  5.679E-06  1.408E-06  7.429E-09  7.949E-09  1.902E-04
 600.00  1.071E-04  2.481E-06  6.540E-07  2.885E-09  3.344E-09  1.238E-04
 800.00  3.019E-05  6.823E-07  2.036E-07  6.313E-10  8.164E-10  6.567E-05
1000.00  1.150E-05  2.490E-07  8.540E-08  2.199E-10  3.590E-10  4.065E-05

Multipolarity E3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.973E+07  6.665E+06  1.594E+07  4.191E+04  1.152E+04  8.865E+04
  15.00  1.366E+06  3.913E+05  9.264E+05  2.453E+03  6.579E+02  8.742E+03
  20.00  2.111E+05  5.245E+04  1.228E+05  3.277E+02  8.631E+01  1.811E+03
  30.00  1.579E+04  3.093E+03  7.078E+03  1.915E+01  4.919E+00  2.148E+02
  40.00  2.587E+03  4.189E+02  9.350E+02  2.565E+00  6.476E-01  5.020E+01
  50.00  6.480E+02  8.954E+01  1.947E+02  5.405E-01  1.347E-01  1.672E+01
  70.00  8.259E+01  8.878E+00  1.830E+01  5.182E-02  1.271E-02  3.320E+00
 100.00  9.611E+00  7.870E-01  1.494E+00  4.336E-03  1.054E-03  6.286E-01
 150.00  8.709E-01  5.284E-02  8.734E-02  2.618E-04  6.424E-05  1.020E-01
 200.00  1.633E-01  8.150E-03  1.175E-02  3.614E-05  9.180E-06  2.981E-02
 300.00  1.643E-02  6.470E-04  7.178E-04  2.297E-06  6.515E-07  5.939E-03
 400.00  3.403E-03  1.172E-04  1.025E-04  3.365E-07  1.084E-07  2.091E-03
 500.00  1.032E-03  3.263E-05  2.322E-05  7.747E-08  2.864E-08  9.812E-04
 600.00  4.069E-04  1.211E-05  7.234E-06  2.381E-08  1.039E-08  5.578E-04
 800.00  9.914E-05  2.713E-06  1.253E-06  3.986E-09  2.138E-09  2.445E-04
1000.00  3.438E-05  8.820E-07  3.511E-07  1.003E-09  7.602E-10  1.334E-04

Multipolarity E4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.117E+09  2.379E+10  2.750E+10  1.064E+08  5.275E+08  7.894E+06
  15.00  9.110E+07  7.151E+08  8.043E+08  2.752E+06  1.363E+07  5.191E+05
  20.00  1.034E+07  6.107E+07  6.700E+07  2.058E+05  1.016E+06  8.156E+04
  30.00  5.168E+05  1.980E+06  2.075E+06  5.319E+03  2.595E+04  6.702E+03
  40.00  6.485E+04  1.801E+05  1.810E+05  4.021E+02  1.925E+03  1.230E+03
  50.00  1.332E+04  2.868E+04  2.773E+04  5.482E+01  2.558E+02  3.431E+02
  70.00  1.272E+03  1.866E+03  1.680E+03  2.792E+00  1.220E+01  5.274E+01
 100.00  1.103E+02  1.085E+02  8.875E+01  1.258E-01  4.849E-01  7.692E+00
 150.00  7.253E+00  4.618E+00  3.275E+00  4.142E-03  1.250E-02  9.324E-01
 200.00  1.097E+00  5.197E-01  3.244E-01  4.032E-04  9.431E-04  2.214E-01
 300.00  8.356E-02  2.645E-02  1.321E-02  1.761E-05  2.580E-05  3.285E-02
 400.00  1.460E-02  3.466E-03  1.431E-03  2.117E-06  2.132E-06  9.432E-03
 500.00  3.954E-03  7.467E-04  2.610E-04  4.282E-07  3.245E-07  3.793E-03
 600.00  1.439E-03  2.239E-04  6.766E-05  1.212E-07  7.543E-08  1.912E-03
 800.00  3.151E-04  3.567E-05  8.513E-06  1.732E-08  8.847E-09  7.037E-04
1000.00  1.016E-04  8.934E-06  1.796E-06  3.912E-09  2.072E-09  3.407E-04

Multipolarity M1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.402E+00  2.868E-01  1.211E-01  1.492E-02  9.821E-03  1.757E+02
  15.00  4.139E-01  8.005E-02  3.355E-02  3.372E-03  2.263E-03  5.235E+01
  20.00  1.741E-01  3.201E-02  1.337E-02  1.138E-03  7.782E-04  2.219E+01
  30.00  5.115E-02  8.603E-03  3.592E-03  2.347E-04  1.648E-04  6.603E+00
  40.00  2.150E-02  3.347E-03  1.400E-03  7.454E-05  5.337E-05  2.807E+00
  50.00  1.100E-02  1.597E-03  6.705E-04  3.001E-05  2.191E-05  1.449E+00
  70.00  4.018E-03  5.155E-04  2.182E-04  7.401E-06  5.605E-06  5.366E-01
 100.00  1.385E-03  1.521E-04  6.524E-05  1.625E-06  1.288E-06  1.878E-01
 150.00  4.153E-04  3.704E-05  1.624E-05  2.777E-07  2.296E-07  5.738E-02
 200.00  1.773E-04  1.337E-05  5.990E-06  7.631E-08  6.842E-08  2.486E-02
 300.00  5.416E-05  3.126E-06  1.472E-06  1.221E-08  1.274E-08  7.782E-03
 400.00  2.360E-05  1.107E-06  5.522E-07  3.399E-09  3.853E-09  3.448E-03
 500.00  1.233E-05  4.850E-07  2.611E-07  1.233E-09  1.611E-09  1.828E-03
 600.00  7.395E-06  2.504E-07  1.453E-07  5.352E-10  8.278E-10  1.106E-03
 800.00  3.325E-06  8.775E-08  5.908E-08  1.324E-10  2.548E-10  4.996E-04
1000.00  1.775E-06  3.768E-08  3.043E-08  6.091E-11  1.586E-10  2.646E-04

Multipolarity M2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.718E+05  7.421E+03  1.114E+02  4.694E+00  1.343E+00  1.157E+05
  15.00  3.589E+04  9.760E+02  1.469E+01  6.031E-01  1.797E-01  1.605E+04
  20.00  8.536E+03  2.313E+02  3.493E+00  1.391E-01  4.290E-02  4.006E+03
  30.00  1.124E+03  3.026E+01  4.615E-01  1.721E-02  5.623E-03  5.780E+02
  40.00  2.671E+02  7.163E+00  1.107E-01  3.866E-03  1.324E-03  1.502E+02
  50.00  8.781E+01  2.346E+00  3.681E-02  1.205E-03  4.302E-04  5.371E+01
  70.00  1.643E+01  4.369E-01  7.093E-03  2.056E-04  7.856E-05  1.177E+01
 100.00  2.779E+00  7.361E-02  1.266E-03  3.112E-05  1.289E-05  2.472E+00
 150.00  3.694E-01  9.773E-03  1.858E-04  3.603E-06  1.658E-06  4.517E-01
 200.00  8.830E-02  2.339E-03  4.923E-05  7.775E-07  3.907E-07  1.427E-01
 300.00  1.189E-02  3.161E-04  8.085E-06  9.075E-08  5.355E-08  3.080E-02
 400.00  2.897E-03  7.715E-05  2.365E-06  2.017E-08  1.343E-08  1.115E-02
 500.00  9.656E-04  2.569E-05  9.341E-07  6.286E-09  4.604E-09  5.216E-03
 600.00  4.016E-04  1.064E-05  4.535E-07  2.422E-09  2.073E-09  2.914E-03
 800.00  1.017E-04  2.653E-06  1.502E-07  5.708E-10  5.638E-10  1.209E-03
1000.00  3.505E-05  8.895E-07  6.587E-08  1.898E-10  2.723E-10  6.201E-04

Multipolarity M3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  8.653E+08  8.604E+06  3.112E+07  1.415E+05  1.928E+03  2.557E+07
  15.00  5.319E+07  5.740E+05  1.826E+06  8.264E+03  1.156E+02  1.824E+06
  20.00  7.442E+06  8.611E+04  2.441E+05  1.100E+03  1.577E+01  2.913E+05
  30.00  4.746E+05  6.148E+03  1.426E+04  6.366E+01  9.564E-01  2.332E+04
  40.00  6.886E+04  9.752E+02  1.905E+03  8.446E+00  1.327E-01  4.108E+03
  50.00  1.566E+04  2.383E+02  4.005E+02  1.763E+00  2.895E-02  1.106E+03
  70.00  1.730E+03  2.935E+01  3.816E+01  1.661E-01  2.974E-03  1.622E+02
 100.00  1.749E+02  3.316E+00  3.153E+00  1.358E-02  2.760E-04  2.306E+01
 150.00  1.380E+01  2.932E-01  1.856E-01  7.909E-04  1.972E-05  2.819E+00
 200.00  2.384E+00  5.425E-02  2.489E-02  1.056E-04  3.209E-06  6.878E-01
 300.00  2.176E-01  5.336E-03  1.486E-03  6.289E-06  2.776E-07  1.073E-01
 400.00  4.222E-02  1.074E-03  2.040E-04  8.649E-07  5.311E-08  3.176E-02
 500.00  1.210E-02  3.139E-04  4.384E-05  1.854E-07  1.551E-08  1.295E-02
 600.00  4.514E-03  1.183E-04  1.282E-05  5.421E-08  6.050E-09  6.540E-03
 800.00  9.816E-04  2.591E-05  1.916E-06  7.885E-09  1.378E-09  2.369E-03
1000.00  3.026E-04  7.977E-06  4.575E-07  1.804E-09  5.310E-10  1.115E-03

Multipolarity M4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  4.556E+11  2.632E+09  2.374E+11  4.773E+08  6.840E+08  2.780E+09
  15.00  1.442E+10  1.067E+08  6.476E+09  1.381E+07  1.783E+07  1.194E+08
  20.00  1.293E+09  1.149E+07  5.088E+08  1.141E+06  1.341E+06  1.361E+07
  30.00  4.586E+07  5.287E+05  1.437E+07  3.493E+04  3.480E+04  6.956E+05
  40.00  4.520E+06  6.236E+04  1.169E+06  3.032E+03  2.616E+03  9.064E+04
  50.00  7.748E+05  1.221E+04  1.697E+05  4.630E+02  3.519E+02  1.946E+04
  70.00  5.744E+04  1.088E+03  9.504E+03  2.801E+01  1.710E+01  2.057E+03
 100.00  3.941E+03  8.855E+01  4.666E+02  1.486E+00  6.923E-01  2.099E+02
 150.00  2.090E+02  5.491E+00  1.614E+01  5.545E-02  1.811E-02  1.797E+01
 200.00  2.800E+01  8.006E-01  1.550E+00  5.560E-03  1.368E-03  3.456E+00
 300.00  1.857E+00  5.758E-02  6.155E-02  2.306E-04  3.658E-05  3.960E-01
 400.00  2.958E-01  9.460E-03  6.599E-03  2.518E-05  2.878E-06  9.577E-02
 500.00  7.403E-02  2.391E-03  1.193E-03  4.580E-06  4.096E-07  3.388E-02
 600.00  2.499E-02  8.071E-04  3.052E-04  1.174E-06  8.826E-08  1.539E-02
 800.00  4.738E-03  1.511E-04  3.673E-05  1.403E-07  8.838E-09  4.805E-03
1000.00  1.334E-03  4.176E-05  7.206E-06  2.729E-08  1.876E-09  2.049E-03

Multipolarity E1
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  2.012E-02  5.543E-02  3.552E-02  4.216E-02  2.348E-03  1.930E-03
  15.00  1.222E-02  2.408E-02  1.168E-02  1.319E-02  1.280E-03  1.168E-03
  20.00  7.876E-03  1.271E-02  4.980E-03  5.433E-03  8.061E-04  7.514E-04
  30.00  3.853E-03  4.841E-03  1.383E-03  1.439E-03  4.026E-04  3.685E-04
  40.00  2.209E-03  2.348E-03  5.318E-04  5.334E-04  2.413E-04  2.109E-04
  50.00  1.401E-03  1.314E-03  2.473E-04  2.418E-04  1.607E-04  1.337E-04
  70.00  6.805E-04  5.310E-04  7.529E-05  7.094E-05  8.579E-05  6.486E-05
 100.00  3.051E-04  1.965E-04  2.063E-05  1.869E-05  4.360E-05  2.909E-05
 150.00  1.193E-04  6.188E-05  4.577E-06  4.025E-06  2.025E-05  1.142E-05
 200.00  6.091E-05  2.706E-05  1.561E-06  1.356E-06  1.187E-05  5.830E-06
 300.00  2.398E-05  8.516E-06  3.435E-07  2.964E-07  5.824E-06  2.300E-06
 400.00  1.263E-05  3.825E-06  1.189E-07  1.042E-07  3.644E-06  1.213E-06
 500.00  7.708E-06  2.056E-06  5.189E-08  4.705E-08  2.556E-06  7.400E-07
 600.00  5.258E-06  1.266E-06  2.688E-08  2.510E-08  1.954E-06  5.033E-07
 800.00  2.911E-06  5.988E-07  9.552E-09  9.655E-09  1.289E-06  2.759E-07
1000.00  1.826E-06  3.357E-07  4.250E-09  4.876E-09  9.290E-07  1.736E-07

Multipolarity E2
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  1.610E+04  1.194E+04  1.666E+02  4.026E+01  8.047E+01  1.540E+03
  15.00  2.211E+03  1.570E+03  2.197E+01  5.150E+00  1.302E+01  2.110E+02
  20.00  5.457E+02  3.721E+02  5.235E+00  1.206E+00  3.680E+00  5.208E+01
  30.00  7.703E+01  4.874E+01  6.938E-01  1.571E-01  6.420E-01  7.367E+00
  40.00  1.958E+01  1.156E+01  1.663E-01  3.728E-02  1.911E-01  1.871E+00
  50.00  6.858E+00  3.797E+00  5.510E-02  1.225E-02  7.590E-02  6.552E-01
  70.00  1.445E+00  7.108E-01  1.047E-02  2.292E-03  1.940E-02  1.379E-01
 100.00  2.873E-01  1.209E-01  1.810E-03  3.884E-04  4.787E-03  2.742E-02
 150.00  4.850E-02  1.633E-02  2.492E-04  5.223E-05  1.062E-03  4.642E-03
 200.00  1.432E-02  3.988E-03  6.168E-05  1.280E-05  3.915E-04  1.371E-03
 300.00  2.770E-03  5.627E-04  8.857E-06  1.858E-06  1.096E-04  2.657E-04
 400.00  9.176E-04  1.445E-04  2.296E-06  5.002E-07  4.914E-05  8.812E-05
 500.00  3.995E-04  5.087E-05  8.091E-07  1.863E-07  2.753E-05  3.836E-05
 600.00  2.100E-04  2.229E-05  3.529E-07  8.606E-08  1.788E-05  2.011E-05
 800.00  7.918E-05  6.281E-06  9.698E-08  2.679E-08  9.428E-06  7.500E-06
1000.00  3.774E-05  2.401E-06  3.548E-08  1.132E-08  5.859E-06  3.595E-06

Multipolarity E3
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  9.019E+06  4.152E+06  9.482E+05  2.107E+06  1.301E+04  8.653E+05
  15.00  6.459E+05  2.870E+05  5.566E+04  1.224E+05  1.278E+03  6.185E+04
  20.00  1.034E+05  4.432E+04  7.461E+03  1.623E+04  2.641E+02  9.894E+03
  30.00  8.274E+03  3.307E+03  4.401E+02  9.357E+02  3.127E+01  7.930E+02
  40.00  1.450E+03  5.417E+02  5.961E+01  1.236E+02  7.291E+00  1.389E+02
  50.00  3.873E+02  1.356E+02  1.274E+01  2.574E+01  2.426E+00  3.705E+01
  70.00  5.564E+01  1.726E+01  1.263E+00  2.418E+00  4.807E-01  5.316E+00
 100.00  7.614E+00  2.008E+00  1.120E-01  1.975E-01  9.092E-02  7.272E-01
 150.00  8.711E-01  1.818E-01  7.525E-03  1.155E-02  1.477E-02  8.342E-02
 200.00  1.994E-01  3.410E-02  1.161E-03  1.555E-03  4.316E-03  1.910E-02
 300.00  2.777E-02  3.426E-03  9.211E-05  9.497E-05  8.595E-04  2.665E-03
 400.00  7.453E-03  7.098E-04  1.669E-05  1.358E-05  3.030E-04  7.159E-04
 500.00  2.793E-03  2.154E-04  4.654E-06  3.078E-06  1.421E-04  2.683E-04
 600.00  1.310E-03  8.473E-05  1.723E-06  9.555E-07  8.060E-05  1.255E-04
 800.00  4.202E-04  2.064E-05  3.853E-07  1.650E-07  3.512E-05  3.981E-05
1000.00  1.792E-04  7.178E-06  1.257E-07  4.646E-08  1.924E-05  1.707E-05

Multipolarity E4
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  1.462E+09  4.591E+08  3.410E+09  3.653E+09  1.178E+06  1.415E+08
  15.00  6.323E+07  1.957E+07  1.024E+08  1.067E+08  7.677E+04  6.093E+06
  20.00  7.258E+06  2.207E+06  8.738E+06  8.886E+06  1.200E+04  6.982E+05
  30.00  3.755E+05  1.095E+05  2.831E+05  2.752E+05  9.818E+02  3.612E+04
  40.00  4.929E+04  1.369E+04  2.573E+04  2.400E+04  1.795E+02  4.732E+03
  50.00  1.062E+04  2.803E+03  4.095E+03  3.674E+03  4.994E+01  1.018E+03
  70.00  1.120E+03  2.669E+02  2.662E+02  2.224E+02  7.655E+00  1.072E+02
 100.00  1.124E+02  2.310E+01  1.548E+01  1.175E+01  1.114E+00  1.074E+01
 150.00  9.203E+00  1.516E+00  6.590E-01  4.337E-01  1.351E-01  8.820E-01
 200.00  1.683E+00  2.292E-01  7.416E-02  4.299E-02  3.209E-02  1.613E-01
 300.00  1.743E-01  1.744E-02  3.769E-03  1.749E-03  4.765E-03  1.673E-02
 400.00  3.853E-02  3.046E-03  4.944E-04  1.896E-04  1.367E-03  3.702E-03
 500.00  1.256E-02  8.256E-04  1.066E-04  3.463E-05  5.496E-04  1.206E-03
 600.00  5.298E-03  2.998E-04  3.187E-05  8.943E-06  2.763E-04  5.076E-04
 800.00  1.459E-03  6.562E-05  5.071E-06  1.122E-06  1.011E-04  1.382E-04
1000.00  5.600E-04  2.122E-05  1.275E-06  2.375E-07  4.913E-05  5.334E-05

Multipolarity M1
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  3.347E+01  2.915E-01  4.048E-02  1.585E-02  2.536E+01  3.199E+00
  15.00  1.004E+01  8.607E-02  1.131E-02  4.396E-03  7.549E+00  9.585E-01
  20.00  4.287E+00  3.620E-02  4.526E-03  1.753E-03  3.200E+00  4.091E-01
  30.00  1.293E+00  1.064E-02  1.218E-03  4.716E-04  9.534E-01  1.236E-01
  40.00  5.564E-01  4.472E-03  4.740E-04  1.839E-04  4.050E-01  5.316E-02
  50.00  2.906E-01  2.289E-03  2.263E-04  8.807E-05  2.091E-01  2.776E-02
  70.00  1.099E-01  8.361E-04  7.309E-05  2.868E-05  7.736E-02  1.049E-02
 100.00  3.956E-02  2.883E-04  2.159E-05  8.578E-06  2.708E-02  3.774E-03
 150.00  1.254E-02  8.645E-05  5.268E-06  2.138E-06  8.288E-03  1.200E-03
 200.00  5.586E-03  3.692E-05  1.900E-06  7.917E-07  3.592E-03  5.348E-04
 300.00  1.815E-03  1.127E-05  4.439E-07  1.941E-07  1.124E-03  1.741E-04
 400.00  8.261E-04  4.916E-06  1.578E-07  7.293E-08  4.991E-04  7.932E-05
 500.00  4.449E-04  2.570E-06  6.903E-08  3.456E-08  2.646E-04  4.271E-05
 600.00  2.718E-04  1.539E-06  3.583E-08  1.908E-08  1.596E-04  2.603E-05
 800.00  1.242E-04  6.912E-07  1.249E-08  7.743E-09  7.170E-05  1.176E-05
1000.00  6.599E-05  3.705E-07  5.341E-09  4.056E-09  3.812E-05  6.285E-06

Multipolarity M2
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  4.626E+03  5.668E+04  1.057E+03  1.470E+01  1.672E+04  4.437E+02
  15.00  7.269E+02  7.486E+03  1.389E+02  1.937E+00  2.318E+03  6.957E+01
  20.00  2.021E+02  1.780E+03  3.292E+01  4.606E-01  5.783E+02  1.934E+01
  30.00  3.493E+01  2.343E+02  4.308E+00  6.090E-02  8.356E+01  3.347E+00
  40.00  1.050E+01  5.571E+01  1.020E+00  1.460E-02  2.169E+01  1.005E+00
  50.00  4.236E+00  1.831E+01  3.340E-01  4.855E-03  7.756E+00  4.052E-01
  70.00  1.123E+00  3.427E+00  6.219E-02  9.351E-04  1.699E+00  1.073E-01
 100.00  2.894E-01  5.796E-01  1.048E-02  1.669E-04  3.568E-01  2.764E-02
 150.00  6.607E-02  7.705E-02  1.392E-03  2.453E-05  6.529E-02  6.326E-03
 200.00  2.410E-02  1.842E-02  3.333E-04  6.503E-06  2.063E-02  2.309E-03
 300.00  6.200E-03  2.479E-03  4.501E-05  1.067E-06  4.459E-03  5.948E-04
 400.00  2.474E-03  6.041E-04  1.099E-05  3.126E-07  1.614E-03  2.377E-04
 500.00  1.230E-03  2.015E-04  3.665E-06  1.236E-07  7.552E-04  1.181E-04
 600.00  7.136E-04  8.360E-05  1.515E-06  5.963E-08  4.208E-04  6.835E-05
 800.00  3.089E-04  2.117E-05  3.768E-07  1.978E-08  1.736E-04  2.926E-05
1000.00  1.611E-04  7.320E-06  1.267E-07  8.725E-09  8.936E-05  1.534E-05

Multipolarity M3
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  4.460E+05  1.811E+08  1.233E+06  4.117E+06  3.713E+06  4.314E+04
  15.00  4.255E+04  1.113E+07  8.220E+04  2.414E+05  2.644E+05  4.099E+03
  20.00  8.530E+03  1.558E+06  1.232E+04  3.227E+04  4.220E+04  8.203E+02
  30.00  9.612E+02  9.926E+04  8.793E+02  1.887E+03  3.381E+03  9.244E+01
  40.00  2.177E+02  1.441E+04  1.394E+02  2.520E+02  5.950E+02  2.090E+01
  50.00  7.130E+01  3.277E+03  3.403E+01  5.296E+01  1.600E+02  6.836E+00
  70.00  1.401E+01  3.619E+02  4.189E+00  5.044E+00  2.345E+01  1.341E+00
 100.00  2.674E+00  3.657E+01  4.733E-01  4.169E-01  3.332E+00  2.556E-01
 150.00  4.432E-01  2.884E+00  4.184E-02  2.456E-02  4.079E-01  4.246E-02
 200.00  1.306E-01  4.983E-01  7.742E-03  3.296E-03  9.953E-02  1.252E-02
 300.00  2.544E-02  4.542E-02  7.606E-04  1.966E-04  1.555E-02  2.441E-03
 400.00  8.484E-03  8.815E-03  1.532E-04  2.703E-05  4.601E-03  8.151E-04
 500.00  3.714E-03  2.528E-03  4.481E-05  5.815E-06  1.875E-03  3.568E-04
 600.00  1.960E-03  9.407E-04  1.684E-05  1.695E-06  9.447E-04  1.877E-04
 800.00  7.421E-04  2.045E-04  3.682E-06  2.523E-07  3.402E-04  7.030E-05
1000.00  3.541E-04  6.323E-05  1.138E-06  6.047E-08  1.607E-04  3.373E-05

Multipolarity M4
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  3.088E+07  9.667E+10  3.849E+08  3.149E+10  4.078E+08  3.025E+06
  15.00  2.032E+06  3.054E+09  1.550E+07  8.583E+08  1.745E+07  1.975E+05
  20.00  3.142E+05  2.735E+08  1.664E+06  6.741E+07  1.984E+06  3.042E+04
  30.00  2.472E+04  9.674E+06  7.624E+04  1.905E+06  1.013E+05  2.388E+03
  40.00  4.366E+03  9.526E+05  8.969E+03  1.550E+05  1.317E+04  4.204E+02
  50.00  1.183E+03  1.631E+05  1.752E+03  2.248E+04  2.826E+03  1.137E+02
  70.00  1.758E+02  1.208E+04  1.559E+02  1.259E+03  2.981E+02  1.686E+01
 100.00  2.519E+01  8.275E+02  1.267E+01  6.180E+01  3.038E+01  2.411E+00
 150.00  3.053E+00  4.381E+01  7.849E-01  2.139E+00  2.603E+00  2.927E-01
 200.00  7.276E-01  5.866E+00  1.144E-01  2.056E-01  5.005E-01  6.978E-02
 300.00  1.069E-01  3.883E-01  8.216E-03  8.155E-03  5.728E-02  1.026E-02
 400.00  2.965E-02  6.185E-02  1.350E-03  8.751E-04  1.388E-02  2.849E-03
 500.00  1.137E-02  1.548E-02  3.415E-04  1.583E-04  4.909E-03  1.092E-03
 600.00  5.423E-03  5.214E-03  1.150E-04  4.036E-05  2.224E-03  5.196E-04
 800.00  1.779E-03  9.878E-04  2.148E-05  4.841E-06  6.902E-04  1.685E-04
1000.00  7.695E-04  2.789E-04  5.961E-06  9.533E-07  2.954E-04  7.330E-05

Multipolarity E1
eng[keV]    tot    
-------------------
  10.00  2.024E+01
  15.00  7.330E+00
  20.00  3.472E+00
  30.00  2.752E+00
  40.00  1.270E+00
  50.00  1.210E+00
  70.00  5.345E-01
 100.00  2.254E-01
 150.00  8.601E-02
 200.00  4.443E-02
 300.00  6.428E-02
 400.00  3.851E-02
 500.00  2.642E-02
 600.00  1.975E-02
 800.00  1.266E-02
1000.00  9.050E-03

Multipolarity E2
eng[keV]    tot    
-------------------
  10.00  1.246E+06
  15.00  2.712E+05
  20.00  6.598E+04
  30.00  1.733E+04
  40.00  4.207E+03
  50.00  2.525E+03
  70.00  5.147E+02
 100.00  9.906E+01
 150.00  1.617E+01
 200.00  4.708E+00
 300.00  1.023E+00
 400.00  4.037E-01
 500.00  2.137E-01
 600.00  1.355E-01
 800.00  7.141E-02
1000.00  4.526E-02

Multipolarity E3
eng[keV]    tot    
-------------------
  10.00  7.645E+08
  15.00  7.223E+07
  20.00  1.120E+07
  30.00  1.211E+06
  40.00  2.096E+05
  50.00  8.603E+04
  70.00  1.316E+04
 100.00  1.891E+03
 150.00  2.250E+02
 200.00  5.277E+01
 300.00  7.822E+00
 400.00  2.340E+00
 500.00  1.001E+00
 600.00  5.410E-01
 800.00  2.308E-01
1000.00  1.284E-01

Multipolarity E4
eng[keV]    tot    
-------------------
  10.00  7.237E+11
  15.00  2.336E+10
  20.00  2.120E+09
  30.00  8.166E+07
  40.00  9.003E+06
  50.00  1.968E+06
  70.00  2.129E+05
 100.00  2.273E+04
 150.00  2.007E+03
 200.00  3.862E+02
 300.00  4.306E+01
 400.00  1.039E+01
 500.00  3.740E+00
 600.00  1.760E+00
 800.00  6.131E-01
1000.00  2.976E-01

Multipolarity M1
eng[keV]    tot    
-------------------
  10.00  3.812E+03
  15.00  3.867E+03
  20.00  1.643E+03
  30.00  4.947E+02
  40.00  2.103E+02
  50.00  4.074E+02
  70.00  1.514E+02
 100.00  5.332E+01
 150.00  1.643E+01
 200.00  7.171E+00
 300.00  8.314E+00
 400.00  3.696E+00
 500.00  1.980E+00
 600.00  1.198E+00
 800.00  5.423E-01
1000.00  2.927E-01

Multipolarity M2
eng[keV]    tot    
-------------------
  10.00  6.431E+06
  15.00  1.517E+06
  20.00  3.741E+05
  30.00  9.048E+04
  40.00  2.243E+04
  50.00  1.470E+04
  70.00  3.182E+03
 100.00  6.627E+02
 150.00  1.208E+02
 200.00  3.830E+01
 300.00  1.852E+01
 400.00  7.499E+00
 500.00  3.819E+00
 600.00  2.256E+00
 800.00  1.014E+00
1000.00  5.575E-01

Multipolarity M3
eng[keV]    tot    
-------------------
  10.00  1.379E+10
  15.00  9.040E+08
  20.00  1.288E+08
  30.00  2.105E+07
  40.00  3.132E+06
  50.00  7.877E+05
  70.00  9.560E+04
 100.00  1.122E+04
 150.00  1.132E+03
 200.00  2.477E+02
 300.00  4.565E+01
 400.00  1.546E+01
 500.00  7.069E+00
 600.00  3.895E+00
 800.00  1.608E+00
1000.00  8.396E-01

Multipolarity M4
eng[keV]    tot    
-------------------
  10.00  8.974E+12
  15.00  2.767E+11
  20.00  2.433E+10
  30.00  1.403E+09
  40.00  1.477E+08
  50.00  2.688E+07
  70.00  2.191E+06
 100.00  1.706E+05
 150.00  1.093E+04
 200.00  1.751E+03
 300.00  1.735E+02
 400.00  4.265E+01
 500.00  1.607E+01
 600.00  7.824E+00
 800.00  2.783E+00
1000.00  1.331E+00



==> 115.txt <==
              ZZZZZZ           1    1 555555
                  Z           11   11 5
                 Z     ===   1 1  1 1 55555
                Z      ===  1  1 1  1      5
               Z               1    1 5    5
              ZZZZZZ           1    1  5555

Evaluating total, the following occupation numbers were assumed

 K   2,   L1   2,   L2   2,   L3   4,   M1   2,   M2   2,   
M3   4,   M4   4,   M5   6,   N1   2,   N2   2,   N3   4,   
N4   4,   N5   6,   N6   6,   N7   8,   O1   2,   O2   2,   
O3   4,   O4   4,   O5   6,   O6   6,   O7   8,   P1   2,   
P2   2,   P3   4,   P4   4,   P5   6,   Q1   2,   Q2   2,   
Q3   1,   

Multipolarity E1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     2.708E-01  4.619E-01
  20.00     ***        ***        ***        ***     1.860E-01  3.486E-01
  30.00     ***        ***        ***     1.565E+00  1.035E-01  1.922E-01
  40.00     ***        ***        ***     6.949E-01  6.517E-02  1.139E-01
  50.00     ***     1.443E-01  3.759E-01  3.652E-01  4.466E-02  7.308E-02
  70.00     ***     8.862E-02  1.730E-01  1.347E-01  2.474E-02  3.586E-02
 100.00     ***     4.953E-02  7.282E-02  4.624E-02  1.291E-02  1.611E-02
 150.00     ***     2.454E-02  2.675E-02  1.357E-02  6.117E-03  6.296E-03
 200.00     ***     1.481E-02  1.317E-02  5.695E-03  3.624E-03  3.207E-03
 300.00  4.626E-02  7.418E-03  4.951E-03  1.710E-03  1.798E-03  1.259E-03
 400.00  2.852E-02  4.726E-03  2.568E-03  7.527E-04  1.136E-03  6.646E-04
 500.00  1.999E-02  3.340E-03  1.548E-03  3.986E-04  7.994E-04  4.050E-04
 600.00  1.517E-02  2.558E-03  1.043E-03  2.432E-04  6.166E-04  2.775E-04
 800.00  9.883E-03  1.711E-03  5.734E-04  1.133E-04  4.110E-04  1.539E-04
1000.00  7.173E-03  1.231E-03  3.573E-04  6.272E-05  2.954E-04  9.639E-05

Multipolarity E2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     3.047E+03  1.139E+05
  20.00     ***        ***        ***        ***     9.079E+02  2.804E+04
  30.00     ***        ***        ***     8.802E+03  1.700E+02  3.996E+03
  40.00     ***        ***        ***     2.112E+03  5.247E+01  1.016E+03
  50.00     ***     4.871E+01  1.180E+03  6.919E+02  2.128E+01  3.553E+02
  70.00     ***     1.407E+01  2.501E+02  1.281E+02  5.602E+00  7.508E+01
 100.00     ***     3.790E+00  5.022E+01  2.172E+01  1.415E+00  1.499E+01
 150.00     ***     9.183E-01  8.598E+00  2.921E+00  3.205E-01  2.544E+00
 200.00     ***     3.619E-01  2.567E+00  7.110E-01  1.198E-01  7.535E-01
 300.00  1.106E-01  1.108E-01  5.007E-01  9.970E-02  3.409E-02  1.463E-01
 400.00  9.156E-02  5.323E-02  1.684E-01  2.569E-02  1.548E-02  4.875E-02
 500.00  7.206E-02  3.116E-02  7.388E-02  9.036E-03  8.723E-03  2.125E-02
 600.00  5.767E-02  2.081E-02  3.889E-02  3.970E-03  5.723E-03  1.123E-02
 800.00  3.889E-02  1.153E-02  1.483E-02  1.119E-03  3.055E-03  4.247E-03
1000.00  2.820E-02  7.305E-03  7.112E-03  4.271E-04  1.893E-03  2.024E-03

Multipolarity E3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     1.031E+05  2.402E+07
  20.00     ***        ***        ***        ***     2.997E+04  4.005E+06
  30.00     ***        ***        ***     3.740E+05  5.059E+03  3.441E+05
  40.00     ***        ***        ***     6.827E+04  1.403E+03  6.269E+04
  50.00     ***     3.756E+02  3.263E+04  1.829E+04  5.158E+02  1.718E+04
  70.00     ***     1.591E+02  5.832E+03  2.504E+03  1.146E+02  2.564E+03
 100.00     ***     4.452E+01  9.378E+02  3.094E+02  2.353E+01  3.625E+02
 150.00     ***     9.377E+00  1.220E+02  2.927E+01  4.067E+00  4.274E+01
 200.00     ***     3.129E+00  2.983E+01  5.602E+00  1.228E+00  9.943E+00
 300.00  1.740E-01  7.210E-01  4.422E+00  5.716E-01  2.533E-01  1.409E+00
 400.00  1.844E-01  2.804E-01  1.238E+00  1.202E-01  9.141E-02  3.833E-01
 500.00  1.548E-01  1.404E-01  4.751E-01  3.668E-02  4.342E-02  1.444E-01
 600.00  1.259E-01  8.323E-02  2.257E-01  1.454E-02  2.502E-02  6.838E-02
 800.00  8.461E-02  3.902E-02  7.431E-02  3.567E-03  1.111E-02  2.209E-02
1000.00  6.055E-02  2.218E-02  3.219E-02  1.247E-03  6.102E-03  9.449E-03

Multipolarity E4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     1.115E+06  1.010E+09
  20.00     ***        ***        ***        ***     4.620E+05  1.513E+08
  30.00     ***        ***        ***     2.800E+06  8.517E+04  1.043E+07
  40.00     ***        ***        ***     7.616E+05  2.245E+04  1.581E+06
  50.00     ***     1.086E+03  2.278E+05  2.180E+05  7.670E+03  3.723E+05
  70.00     ***     9.959E+02  5.477E+04  2.814E+04  1.472E+03  4.375E+04
 100.00     ***     3.183E+02  8.714E+03  2.959E+03  2.502E+02  4.772E+03
 150.00     ***     6.196E+01  9.720E+02  2.200E+02  3.393E+01  4.185E+02
 200.00     ***     1.827E+01  2.051E+02  3.498E+01  8.508E+00  7.919E+01
 300.00  2.213E-01  3.366E+00  2.423E+01  2.763E+00  1.335E+00  8.492E+00
 400.00  3.061E-01  1.100E+00  5.772E+00  4.933E-01  3.960E-01  1.918E+00
 500.00  2.738E-01  4.810E-01  1.964E+00  1.349E-01  1.622E-01  6.320E-01
 600.00  2.258E-01  2.564E-01  8.495E-01  4.949E-02  8.320E-02  2.700E-01
 800.00  1.497E-01  1.030E-01  2.437E-01  1.095E-02  3.123E-02  7.521E-02
1000.00  1.047E-01  5.267E-02  9.592E-02  3.568E-03  1.528E-02  2.904E-02

Multipolarity M1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     2.538E+03  5.517E+02
  20.00     ***        ***        ***        ***     1.071E+03  2.368E+02
  30.00     ***        ***        ***     2.143E+00  3.212E+02  7.193E+01
  40.00     ***        ***        ***     9.007E-01  1.363E+02  3.088E+01
  50.00     ***     2.805E+02  5.642E+01  4.574E-01  7.017E+01  1.609E+01
  70.00     ***     1.037E+02  2.143E+01  1.643E-01  2.599E+01  6.090E+00
 100.00     ***     3.629E+01  7.723E+00  5.615E-02  9.096E+00  2.192E+00
 150.00     ***     1.111E+01  2.458E+00  1.664E-02  2.780E+00  6.952E-01
 200.00     ***     4.821E+00  1.099E+00  7.045E-03  1.203E+00  3.096E-01
 300.00  6.682E+00  1.499E+00  3.565E-01  2.118E-03  3.752E-01  1.005E-01
 400.00  2.958E+00  6.690E-01  1.634E-01  9.205E-04  1.668E-01  4.579E-02
 500.00  1.584E+00  3.546E-01  8.808E-02  4.783E-04  8.814E-02  2.460E-02
 600.00  9.587E-01  2.133E-01  5.359E-02  2.856E-04  5.341E-02  1.507E-02
 800.00  4.327E-01  9.653E-02  2.454E-02  1.273E-04  2.408E-02  6.872E-03
1000.00  2.347E-01  5.105E-02  1.303E-02  6.773E-05  1.270E-02  3.638E-03

Multipolarity M2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     7.016E+05  2.849E+04
  20.00     ***        ***        ***        ***     1.751E+05  8.211E+03
  30.00     ***        ***        ***     4.077E+04  2.551E+04  1.512E+03
  40.00     ***        ***        ***     9.867E+03  6.643E+03  4.701E+02
  50.00     ***     7.348E+03  3.855E+02  3.249E+03  2.378E+03  1.942E+02
  70.00     ***     1.665E+03  1.254E+02  6.046E+02  5.249E+02  5.331E+01
 100.00     ***     3.629E+02  3.769E+01  1.025E+02  1.111E+02  1.416E+01
 150.00     ***     6.940E+01  9.735E+00  1.363E+01  2.050E+01  3.326E+00
 200.00     ***     2.263E+01  3.789E+00  3.258E+00  6.517E+00  1.232E+00
 300.00  1.080E+01  5.067E+00  1.035E+00  4.364E-01  1.419E+00  3.220E-01
 400.00  4.726E+00  1.893E+00  4.297E-01  1.068E-01  5.174E-01  1.301E-01
 500.00  2.529E+00  9.030E-01  2.183E-01  3.559E-02  2.427E-01  6.495E-02
 600.00  1.543E+00  5.090E-01  1.280E-01  1.480E-02  1.364E-01  3.800E-02
 800.00  7.201E-01  2.162E-01  5.665E-02  3.747E-03  5.688E-02  1.655E-02
1000.00  4.087E-01  1.124E-01  2.991E-02  1.293E-03  2.918E-02  8.645E-03

Multipolarity M3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     5.587E+07  7.155E+05
  20.00     ***        ***        ***        ***     9.326E+06  1.854E+05
  30.00     ***        ***        ***     1.376E+07  7.998E+05  2.758E+04
  40.00     ***        ***        ***     2.042E+06  1.468E+05  7.183E+03
  50.00     ***     6.080E+04  1.618E+03  4.697E+05  4.067E+04  2.565E+03
  70.00     ***     1.182E+04  7.182E+02  5.261E+04  6.234E+03  5.599E+02
 100.00     ***     2.093E+03  2.170E+02  5.451E+03  9.225E+02  1.160E+02
 150.00     ***     3.094E+02  4.902E+01  4.416E+02  1.173E+02  2.056E+01
 200.00     ***     8.393E+01  1.668E+01  7.773E+01  2.927E+01  6.266E+00
 300.00  1.107E+01  1.465E+01  3.698E+00  7.234E+00  4.688E+00  1.262E+00
 400.00  5.787E+00  4.660E+00  1.327E+00  1.433E+00  1.412E+00  4.298E-01
 500.00  3.260E+00  1.985E+00  6.046E-01  4.152E-01  5.806E-01  1.900E-01
 600.00  2.023E+00  1.029E+00  3.263E-01  1.562E-01  2.964E-01  1.014E-01
 800.00  9.486E-01  3.904E-01  1.284E-01  3.432E-02  1.085E-01  3.883E-02
1000.00  5.371E-01  1.889E-01  6.260E-02  1.067E-02  5.129E-02  1.861E-02

Multipolarity M4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     1.537E+09  8.031E+06
  20.00     ***        ***        ***        ***     2.300E+08  2.789E+06
  30.00     ***        ***        ***     6.150E+08  1.565E+07  4.222E+05
  40.00     ***        ***        ***     7.157E+07  2.360E+06  1.002E+05
  50.00     ***     2.211E+05  4.267E+03  1.374E+07  5.545E+05  3.220E+04
  70.00     ***     5.993E+04  3.682E+03  1.170E+06  6.565E+04  5.818E+03
 100.00     ***     1.062E+04  1.222E+03  9.107E+04  7.346E+03  9.629E+02
 150.00     ***     1.356E+03  2.496E+02  5.402E+03  6.812E+02  1.304E+02
 200.00     ***     3.185E+02  7.488E+01  7.715E+02  1.367E+02  3.281E+01
 300.00  1.070E+01  4.456E+01  1.352E+01  5.476E+01  1.639E+01  5.081E+00
 400.00  7.180E+00  1.212E+01  4.175E+00  9.134E+00  4.085E+00  1.453E+00
 500.00  4.324E+00  4.599E+00  1.701E+00  2.348E+00  1.467E+00  5.654E-01
 600.00  2.733E+00  2.183E+00  8.408E-01  8.082E-01  6.767E-01  2.739E-01
 800.00  1.278E+00  7.303E-01  2.909E-01  1.570E-01  2.148E-01  9.122E-02
1000.00  7.132E-01  3.249E-01  1.298E-01  4.499E-02  9.235E-02  3.976E-02

Multipolarity E1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.159E+00  4.971E+00  6.390E+00  1.777E-01  2.366E-01  9.241E-01
  15.00  1.435E+00  1.422E+00  1.720E+00  1.017E-01  1.619E-01  4.080E-01
  20.00  7.711E-01  5.538E-01  6.504E-01  6.595E-02  1.093E-01  2.169E-01
  30.00  2.964E-01  1.386E-01  1.557E-01  3.403E-02  5.575E-02  8.322E-02
  40.00  1.425E-01  4.991E-02  5.417E-02  2.064E-02  3.238E-02  4.034E-02
  50.00  7.919E-02  2.228E-02  2.361E-02  1.389E-02  2.070E-02  2.259E-02
  70.00  3.167E-02  6.464E-03  6.592E-03  7.517E-03  1.016E-02  9.128E-03
 100.00  1.157E-02  1.693E-03  1.669E-03  3.862E-03  4.588E-03  3.376E-03
 150.00  3.600E-03  3.643E-04  3.469E-04  1.809E-03  1.808E-03  1.063E-03
 200.00  1.561E-03  1.217E-04  1.144E-04  1.067E-03  9.268E-04  4.643E-04
 300.00  4.874E-04  2.626E-05  2.462E-05  5.285E-04  3.673E-04  1.464E-04
 400.00  2.181E-04  8.994E-06  8.562E-06  3.327E-04  1.944E-04  6.571E-05
 500.00  1.167E-04  3.897E-06  3.800E-06  2.342E-04  1.189E-04  3.531E-05
 600.00  7.197E-05  2.018E-06  2.049E-06  1.805E-04  8.161E-05  2.181E-05
 800.00  3.396E-05  7.135E-07  7.885E-07  1.203E-04  4.541E-05  1.032E-05
1000.00  1.888E-05  3.143E-07  3.832E-07  8.650E-05  2.848E-05  5.739E-06

Multipolarity E2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  6.930E+05  1.329E+04  3.921E+03  7.133E+03  2.524E+05  2.144E+05
  15.00  9.128E+04  1.754E+03  4.974E+02  1.177E+03  3.475E+04  2.817E+04
  20.00  2.160E+04  4.171E+02  1.158E+02  3.375E+02  8.597E+03  6.668E+03
  30.00  2.838E+03  5.525E+01  1.488E+01  5.989E+01  1.218E+03  8.754E+02
  40.00  6.697E+02  1.314E+01  3.460E+00  1.795E+01  3.090E+02  2.071E+02
  50.00  2.197E+02  4.338E+00  1.121E+00  7.181E+00  1.082E+02  6.797E+01
  70.00  4.107E+01  8.195E-01  2.052E-01  1.854E+00  2.283E+01  1.272E+01
 100.00  6.973E+00  1.407E-01  3.394E-02  4.608E-01  4.549E+00  2.161E+00
 150.00  9.407E-01  1.922E-02  4.458E-03  1.027E-01  7.697E-01  2.915E-01
 200.00  2.292E-01  4.730E-03  1.076E-03  3.794E-02  2.276E-01  7.106E-02
 300.00  3.226E-02  6.752E-04  1.537E-04  1.063E-02  4.416E-02  1.001E-02
 400.00  8.278E-03  1.744E-04  4.108E-05  4.757E-03  1.466E-02  2.565E-03
 500.00  2.902E-03  6.115E-05  1.511E-05  2.660E-03  6.389E-03  8.999E-04
 600.00  1.275E-03  2.676E-05  7.017E-06  1.733E-03  3.371E-03  3.948E-04
 800.00  3.583E-04  7.327E-06  2.180E-06  9.173E-04  1.274E-03  1.108E-04
1000.00  1.360E-04  2.662E-06  9.034E-07  5.654E-04  6.063E-04  4.201E-05

Multipolarity E3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.954E+08  7.127E+07  1.724E+08  8.628E+05  1.291E+08  6.967E+07
  15.00  1.381E+07  4.220E+06  9.968E+06  9.242E+04  9.370E+06  4.837E+06
  20.00  2.188E+06  5.644E+05  1.325E+06  2.020E+04  1.516E+06  7.496E+05
  30.00  1.695E+05  3.337E+04  7.661E+04  2.560E+03  1.232E+05  5.644E+04
  40.00  2.819E+04  4.496E+03  1.007E+04  6.179E+02  2.173E+04  9.260E+03
  50.00  7.148E+03  9.596E+02  2.097E+03  2.106E+02  5.840E+03  2.324E+03
  70.00  9.257E+02  9.499E+01  1.969E+02  4.301E+01  8.465E+02  2.970E+02
 100.00  1.091E+02  8.403E+00  1.605E+01  8.318E+00  1.168E+02  3.464E+01
 150.00  9.994E+00  5.631E-01  9.369E-01  1.375E+00  1.348E+01  3.147E+00
 200.00  1.884E+00  8.670E-02  1.258E-01  4.057E-01  3.101E+00  5.909E-01
 300.00  1.902E-01  6.861E-03  7.668E-03  8.159E-02  4.349E-01  5.952E-02
 400.00  3.959E-02  1.243E-03  1.096E-03  2.889E-02  1.173E-01  1.234E-02
 500.00  1.201E-02  3.455E-04  2.473E-04  1.357E-02  4.406E-02  3.745E-03
 600.00  4.753E-03  1.286E-04  7.721E-05  7.745E-03  2.078E-02  1.478E-03
 800.00  1.160E-03  2.879E-05  1.336E-05  3.400E-03  6.690E-03  3.602E-04
1000.00  4.024E-04  9.345E-06  3.727E-06  1.851E-03  2.853E-03  1.248E-04

Multipolarity E4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.003E+10  2.193E+11  2.632E+11  5.104E+07  1.664E+10  6.534E+09
  15.00  5.664E+08  6.780E+09  7.782E+09  4.165E+06  7.723E+08  2.917E+08
  20.00  7.482E+07  5.863E+08  6.555E+08  7.355E+05  9.268E+07  3.384E+07
  30.00  4.410E+06  1.945E+07  2.066E+07  6.920E+04  5.069E+06  1.742E+06
  40.00  5.994E+05  1.784E+06  1.813E+06  1.360E+04  6.833E+05  2.216E+05
  50.00  1.295E+05  2.866E+05  2.795E+05  3.963E+03  1.502E+05  4.594E+04
  70.00  1.310E+04  1.887E+04  1.709E+04  6.418E+02  1.625E+04  4.440E+03
 100.00  1.184E+03  1.109E+03  9.097E+02  9.734E+01  1.663E+03  3.884E+02
 150.00  8.025E+01  4.769E+01  3.382E+01  1.217E+01  1.388E+02  2.573E+01
 200.00  1.230E+01  5.396E+00  3.363E+00  2.936E+00  2.562E+01  3.907E+00
 300.00  9.477E-01  2.761E-01  1.374E-01  4.433E-01  2.685E+00  2.991E-01
 400.00  1.669E-01  3.640E-02  1.495E-02  1.283E-01  5.979E-01  5.244E-02
 500.00  4.532E-02  7.848E-03  2.726E-03  5.182E-02  1.957E-01  1.424E-02
 600.00  1.659E-02  2.364E-03  7.099E-04  2.626E-02  8.308E-02  5.198E-03
 800.00  3.650E-03  3.778E-04  8.956E-05  9.706E-03  2.299E-02  1.142E-03
1000.00  1.180E-03  9.469E-05  1.889E-05  4.698E-03  8.839E-03  3.684E-04

Multipolarity M1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.709E+01  3.617E+00  1.562E+00  2.516E+03  5.564E+02  5.091E+00
  15.00  4.983E+00  9.907E-01  4.214E-01  7.503E+02  1.667E+02  1.499E+00
  20.00  2.094E+00  3.880E-01  1.651E-01  3.187E+02  7.118E+01  6.301E-01
  30.00  6.170E-01  1.019E-01  4.337E-02  9.510E+01  2.153E+01  1.855E-01
  40.00  2.579E-01  3.879E-02  1.654E-02  4.029E+01  9.237E+00  7.776E-02
  50.00  1.317E-01  1.828E-02  7.821E-03  2.079E+01  4.823E+00  3.978E-02
  70.00  4.802E-02  5.805E-03  2.500E-03  7.699E+00  1.824E+00  1.453E-02
 100.00  1.651E-02  1.689E-03  7.347E-04  2.693E+00  6.558E-01  5.004E-03
 150.00  4.942E-03  4.053E-04  1.797E-04  8.223E-01  2.077E-01  1.500E-03
 200.00  2.106E-03  1.451E-04  6.568E-05  3.559E-01  9.247E-02  6.400E-04
 300.00  6.405E-04  3.362E-05  1.598E-05  1.111E-01  3.003E-02  1.953E-04
 400.00  2.791E-04  1.187E-05  5.956E-06  4.927E-02  1.365E-02  8.508E-05
 500.00  1.453E-04  5.170E-06  2.777E-06  2.607E-02  7.339E-03  4.441E-05
 600.00  8.720E-05  2.670E-06  1.552E-06  1.579E-02  4.491E-03  2.663E-05
 800.00  3.909E-05  9.314E-07  6.287E-07  7.118E-03  2.049E-03  1.196E-05
1000.00  2.078E-05  3.953E-07  3.188E-07  3.753E-03  1.084E-03  6.350E-06

Multipolarity M2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.277E+06  8.206E+04  1.204E+03  1.602E+06  6.808E+04  1.030E+06
  15.00  4.362E+05  1.078E+04  1.590E+02  2.231E+05  1.083E+04  1.360E+05
  20.00  1.036E+05  2.557E+03  3.793E+01  5.579E+04  3.038E+03  3.231E+04
  30.00  1.370E+04  3.356E+02  5.044E+00  8.078E+03  5.325E+02  4.263E+03
  40.00  3.244E+03  7.907E+01  1.207E+00  2.092E+03  1.608E+02  1.011E+03
  50.00  1.066E+03  2.589E+01  4.016E-01  7.487E+02  6.521E+01  3.324E+02
  70.00  1.995E+02  4.818E+00  7.748E-02  1.643E+02  1.743E+01  6.218E+01
 100.00  3.373E+01  8.107E-01  1.381E-02  3.454E+01  4.524E+00  1.051E+01
 150.00  4.483E+00  1.075E-01  2.024E-03  6.320E+00  1.041E+00  1.396E+00
 200.00  1.071E+00  2.569E-02  5.350E-04  1.998E+00  3.814E-01  3.335E-01
 300.00  1.438E-01  3.460E-03  8.728E-05  4.323E-01  9.871E-02  4.483E-02
 400.00  3.505E-02  8.445E-04  2.550E-05  1.565E-01  3.955E-02  1.091E-02
 500.00  1.165E-02  2.803E-04  9.981E-06  7.325E-02  1.970E-02  3.629E-03
 600.00  4.850E-03  1.162E-04  4.849E-06  4.103E-02  1.149E-02  1.509E-03
 800.00  1.226E-03  2.890E-05  1.606E-06  1.705E-02  4.988E-03  3.812E-04
1000.00  4.210E-04  9.647E-06  6.964E-07  8.721E-03  2.600E-03  1.308E-04

Multipolarity M3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  9.952E+09  8.017E+07  3.362E+08  3.212E+08  5.183E+06  3.251E+09
  15.00  6.063E+08  5.497E+06  1.961E+07  2.324E+07  5.301E+05  1.994E+08
  20.00  8.512E+07  8.348E+05  2.631E+06  3.751E+06  1.108E+05  2.789E+07
  30.00  5.475E+06  6.094E+04  1.543E+05  3.051E+05  1.317E+04  1.783E+06
  40.00  7.936E+05  9.748E+03  2.053E+04  5.404E+04  3.064E+03  2.582E+05
  50.00  1.809E+05  2.404E+03  4.315E+03  1.464E+04  1.023E+03  5.872E+04
  70.00  2.006E+04  2.999E+02  4.112E+02  2.169E+03  2.059E+02  6.486E+03
 100.00  2.036E+03  3.427E+01  3.396E+01  3.108E+02  4.009E+01  6.555E+02
 150.00  1.615E+02  3.064E+00  1.998E+00  3.833E+01  6.760E+00  5.172E+01
 200.00  2.801E+01  5.704E-01  2.678E-01  9.399E+00  2.012E+00  8.937E+00
 300.00  2.565E+00  5.645E-02  1.595E-02  1.477E+00  3.961E-01  8.154E-01
 400.00  5.001E-01  1.143E-02  2.190E-03  4.385E-01  1.331E-01  1.583E-01
 500.00  1.434E-01  3.345E-03  4.691E-04  1.790E-01  5.845E-02  4.534E-02
 600.00  5.372E-02  1.267E-03  1.374E-04  9.078E-02  3.103E-02  1.693E-02
 800.00  1.171E-02  2.782E-04  2.047E-05  3.298E-02  1.181E-02  3.682E-03
1000.00  3.610E-03  8.573E-05  4.868E-06  1.550E-02  5.639E-03  1.134E-03

Multipolarity M4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  4.090E+12  1.388E+10  2.447E+12  2.737E+10  2.449E+08  1.634E+12
  15.00  1.325E+11  6.911E+08  6.666E+10  1.269E+09  1.973E+07  5.185E+10
  20.00  1.222E+10  8.282E+07  5.246E+09  1.515E+08  3.387E+06  4.664E+09
  30.00  4.523E+08  4.287E+06  1.489E+08  8.196E+06  2.993E+05  1.667E+08
  40.00  4.558E+07  5.357E+05  1.210E+07  1.098E+06  5.594E+04  1.646E+07
  50.00  7.962E+06  1.090E+05  1.758E+06  2.406E+05  1.574E+04  2.830E+06
  70.00  6.063E+05  1.018E+04  9.881E+04  2.611E+04  2.447E+03  2.106E+05
 100.00  4.262E+04  8.586E+02  4.866E+03  2.722E+03  3.629E+02  1.450E+04
 150.00  2.315E+03  5.485E+01  1.691E+02  2.375E+02  4.526E+01  7.714E+02
 200.00  3.144E+02  8.122E+00  1.628E+01  4.613E+01  1.095E+01  1.036E+02
 300.00  2.117E+01  5.932E-01  6.482E-01  5.343E+00  1.635E+00  6.884E+00
 400.00  3.410E+00  9.852E-02  6.976E-02  1.303E+00  4.580E-01  1.098E+00
 500.00  8.571E-01  2.500E-02  1.261E-02  4.626E-01  1.766E-01  2.750E-01
 600.00  2.914E-01  8.499E-03  3.239E-03  2.112E-01  8.483E-02  9.299E-02
 800.00  5.556E-02  1.600E-03  3.902E-04  6.624E-02  2.801E-02  1.765E-02
1000.00  1.569E-02  4.433E-04  7.649E-05  2.825E-02  1.214E-02  4.966E-03

Multipolarity E1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.049E+00  1.358E+00  4.409E-01  5.267E-01  6.069E-02  7.957E-02
  15.00  3.393E-01  4.171E-01  8.469E-02  9.950E-02  3.350E-02  5.040E-02
  20.00  1.430E-01  1.696E-01  2.506E-02  2.913E-02  2.128E-02  3.311E-02
  30.00  3.912E-02  4.417E-02  4.208E-03  4.833E-03  1.074E-02  1.655E-02
  40.00  1.486E-02  1.621E-02  1.140E-03  1.300E-03  6.463E-03  9.574E-03
  50.00  6.861E-03  7.296E-03  4.070E-04  4.600E-04  4.323E-03  6.109E-03
  70.00  2.075E-03  2.121E-03  8.409E-05  9.453E-05  2.326E-03  2.996E-03
 100.00  5.634E-04  5.557E-04  1.532E-05  1.727E-05  1.189E-03  1.355E-03
 150.00  1.245E-04  1.191E-04  2.192E-06  2.509E-06  5.555E-04  5.350E-04
 200.00  4.233E-05  3.984E-05  5.486E-07  6.373E-07  3.272E-04  2.748E-04
 300.00  9.300E-06  8.709E-06  7.987E-08  9.690E-08  1.619E-04  1.092E-04
 400.00  3.213E-06  3.060E-06  2.050E-08  2.656E-08  1.018E-04  5.781E-05
 500.00  1.399E-06  1.376E-06  7.140E-09  9.570E-09  7.168E-05  3.541E-05
 600.00  7.255E-07  7.316E-07  3.166E-09  5.168E-09  5.518E-05  2.429E-05
 800.00  2.584E-07  2.852E-07  8.045E-10  1.697E-09  3.679E-05  1.352E-05
1000.00  1.142E-07  1.405E-07  3.362E-10  5.804E-10  2.647E-05  8.497E-06

Multipolarity E2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  4.694E+03  1.217E+03  6.733E+01  7.229E+01  2.391E+03  7.617E+04
  15.00  6.199E+02  1.553E+02  8.194E+00  8.716E+00  3.887E+02  1.048E+04
  20.00  1.475E+02  3.632E+01  1.792E+00  1.888E+00  1.101E+02  2.588E+03
  30.00  1.957E+01  4.726E+00  2.015E-01  2.086E-01  1.927E+01  3.661E+02
  40.00  4.680E+00  1.117E+00  4.150E-02  4.239E-02  5.750E+00  9.299E+01
  50.00  1.550E+00  3.662E-01  1.203E-02  1.214E-02  2.290E+00  3.258E+01
  70.00  2.941E-01  6.829E-02  1.822E-03  1.806E-03  5.879E-01  6.868E+00
 100.00  5.074E-02  1.152E-02  2.411E-04  2.356E-04  1.454E-01  1.367E+00
 150.00  6.971E-03  1.543E-03  2.402E-05  2.330E-05  3.226E-02  2.312E-01
 200.00  1.721E-03  3.768E-04  4.716E-06  4.597E-06  1.188E-02  6.832E-02
 300.00  2.468E-04  5.464E-05  4.928E-07  4.925E-07  3.313E-03  1.325E-02
 400.00  6.381E-05  1.468E-05  1.037E-07  1.081E-07  1.477E-03  4.395E-03
 500.00  2.244E-05  5.452E-06  3.183E-08  3.387E-08  8.237E-04  1.915E-03
 600.00  9.805E-06  2.522E-06  1.233E-08  1.479E-08  5.351E-04  1.009E-03
 800.00  2.689E-06  7.893E-07  2.847E-09  3.995E-09  2.826E-04  3.813E-04
1000.00  9.781E-07  3.300E-07  9.526E-10  1.278E-09  1.741E-04  1.815E-04

Multipolarity E3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.606E+07  6.372E+07  1.849E+05  5.128E+04  3.620E+05  4.191E+07
  15.00  1.528E+06  3.710E+06  1.085E+04  2.930E+03  3.607E+04  3.009E+06
  20.00  2.046E+05  4.918E+05  1.449E+03  3.837E+02  7.530E+03  4.822E+05
  30.00  1.209E+04  2.839E+04  8.475E+01  2.182E+01  9.014E+02  3.868E+04
  40.00  1.635E+03  3.744E+03  1.132E+01  2.857E+00  2.115E+02  6.779E+03
  50.00  3.493E+02  7.797E+02  2.383E+00  5.925E-01  7.075E+01  1.811E+03
  70.00  3.463E+01  7.327E+01  2.282E-01  5.564E-02  1.413E+01  2.606E+02
 100.00  3.069E+00  5.977E+00  1.906E-02  4.589E-03  2.689E+00  3.572E+01
 150.00  2.060E-01  3.490E-01  1.148E-03  2.790E-04  4.389E-01  4.097E+00
 200.00  3.177E-02  4.689E-02  1.583E-04  3.972E-05  1.286E-01  9.395E-01
 300.00  2.522E-03  2.860E-03  1.004E-05  2.802E-06  2.568E-02  1.314E-01
 400.00  4.567E-04  4.076E-04  1.469E-06  4.673E-07  9.043E-03  3.534E-02
 500.00  1.272E-04  9.200E-05  3.371E-07  1.223E-07  4.236E-03  1.326E-02
 600.00  4.729E-05  2.861E-05  1.043E-07  4.519E-08  2.408E-03  6.244E-03
 800.00  1.060E-05  4.935E-06  1.710E-08  9.731E-09  1.053E-03  2.008E-03
1000.00  3.441E-06  1.375E-06  4.493E-09  2.904E-09  5.725E-04  8.563E-04

Multipolarity E4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  9.151E+10  1.070E+11  4.488E+08  2.331E+09  2.982E+07  6.509E+09
  15.00  2.755E+09  3.132E+09  1.164E+07  6.037E+07  2.025E+06  2.842E+08
  20.00  2.354E+08  2.611E+08  8.702E+05  4.503E+06  3.240E+05  3.287E+07
  30.00  7.672E+06  8.115E+06  2.255E+04  1.152E+05  2.722E+04  1.714E+06
  40.00  6.979E+05  7.078E+05  1.702E+03  8.532E+03  5.044E+03  2.257E+05
  50.00  1.113E+05  1.085E+05  2.321E+02  1.134E+03  1.417E+03  4.877E+04
  70.00  7.258E+03  6.584E+03  1.183E+01  5.410E+01  2.199E+02  5.165E+03
 100.00  4.230E+02  3.481E+02  5.336E-01  2.149E+00  3.234E+01  5.200E+02
 150.00  1.805E+01  1.286E+01  1.763E-02  5.535E-02  3.952E+00  4.278E+01
 200.00  2.034E+00  1.275E+00  1.721E-03  4.170E-03  9.431E-01  7.848E+00
 300.00  1.037E-01  5.199E-02  7.553E-05  1.138E-04  1.408E-01  8.170E-01
 400.00  1.362E-02  5.635E-03  9.110E-06  9.372E-06  4.047E-02  1.811E-01
 500.00  2.936E-03  1.028E-03  1.842E-06  1.421E-06  1.627E-02  5.916E-02
 600.00  8.818E-04  2.667E-04  5.213E-07  3.302E-07  8.212E-03  2.506E-02
 800.00  1.407E-04  3.355E-05  7.493E-08  3.940E-08  3.021E-03  6.923E-03
1000.00  3.522E-05  7.053E-06  1.701E-08  8.581E-09  1.459E-03  2.659E-03

Multipolarity M1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.134E+00  4.814E-01  6.785E-02  4.556E-02  7.738E+02  1.666E+02
  15.00  3.150E-01  1.327E-01  1.510E-02  1.033E-02  2.306E+02  4.992E+01
  20.00  1.254E-01  5.275E-02  5.049E-03  3.510E-03  9.785E+01  2.133E+01
  30.00  3.367E-02  1.413E-02  1.030E-03  7.351E-04  2.914E+01  6.437E+00
  40.00  1.304E-02  5.488E-03  3.240E-04  2.364E-04  1.237E+01  2.766E+00
  50.00  6.213E-03  2.623E-03  1.300E-04  9.631E-05  6.385E+00  1.445E+00
  70.00  2.002E-03  8.515E-04  3.196E-05  2.446E-05  2.364E+00  5.462E-01
 100.00  5.898E-04  2.540E-04  6.977E-06  5.548E-06  8.266E-01  1.963E-01
 150.00  1.436E-04  6.308E-05  1.187E-06  1.005E-06  2.524E-01  6.216E-02
 200.00  5.172E-05  2.324E-05  3.310E-07  2.941E-07  1.092E-01  2.767E-02
 300.00  1.212E-05  5.700E-06  5.287E-08  5.420E-08  3.412E-02  8.988E-03
 400.00  4.286E-06  2.140E-06  1.435E-08  1.645E-08  1.512E-02  4.082E-03
 500.00  1.877E-06  1.008E-06  5.411E-09  6.351E-09  8.001E-03  2.195E-03
 600.00  9.740E-07  5.549E-07  2.363E-09  3.721E-09  4.840E-03  1.342E-03
 800.00  3.388E-07  2.276E-07  6.414E-10  1.351E-09  2.183E-03  6.121E-04
1000.00  1.445E-07  1.171E-07  2.559E-10  5.321E-10  1.152E-03  3.241E-04

Multipolarity M2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  3.010E+04  4.344E+02  2.066E+01  6.045E+00  5.037E+05  2.192E+04
  15.00  3.968E+03  5.724E+01  2.648E+00  8.065E-01  7.006E+04  3.451E+03
  20.00  9.395E+02  1.361E+01  6.086E-01  1.918E-01  1.747E+04  9.606E+02
  30.00  1.232E+02  1.803E+00  7.501E-02  2.502E-02  2.524E+03  1.663E+02
  40.00  2.910E+01  4.316E-01  1.676E-02  5.851E-03  6.545E+02  4.993E+01
  50.00  9.531E+00  1.435E-01  5.211E-03  1.892E-03  2.340E+02  2.016E+01
  70.00  1.774E+00  2.766E-02  8.860E-04  3.435E-04  5.126E+01  5.349E+00
 100.00  2.987E-01  4.931E-03  1.335E-04  5.615E-05  1.075E+01  1.380E+00
 150.00  3.963E-02  7.236E-04  1.542E-05  7.200E-06  1.963E+00  3.156E-01
 200.00  9.474E-03  1.915E-04  3.328E-06  1.696E-06  6.196E-01  1.153E-01
 300.00  1.278E-03  3.142E-05  3.886E-07  2.272E-07  1.339E-01  2.976E-02
 400.00  3.115E-04  9.183E-06  8.609E-08  5.736E-08  4.837E-02  1.190E-02
 500.00  1.035E-04  3.621E-06  2.704E-08  1.969E-08  2.262E-02  5.919E-03
 600.00  4.290E-05  1.751E-06  1.063E-08  9.235E-09  1.265E-02  3.446E-03
 800.00  1.066E-05  5.829E-07  2.437E-09  2.790E-09  5.248E-03  1.495E-03
1000.00  3.560E-06  2.546E-07  8.388E-10  9.206E-10  2.685E-03  7.793E-04

Multipolarity M3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  3.354E+07  1.258E+08  6.276E+05  8.331E+03  1.093E+08  2.010E+06
  15.00  2.242E+06  7.394E+06  3.672E+04  5.012E+02  7.820E+06  1.936E+05
  20.00  3.365E+05  9.882E+05  4.890E+03  6.837E+01  1.250E+06  3.906E+04
  30.00  2.414E+04  5.782E+04  2.836E+02  4.158E+00  1.003E+05  4.436E+03
  40.00  3.830E+03  7.712E+03  3.755E+01  5.761E-01  1.764E+04  1.008E+03
  50.00  9.371E+02  1.621E+03  7.839E+00  1.257E-01  4.749E+03  3.309E+02
  70.00  1.157E+02  1.544E+02  7.386E-01  1.291E-02  6.972E+02  6.525E+01
 100.00  1.310E+01  1.275E+01  6.031E-02  1.197E-03  9.906E+01  1.250E+01
 150.00  1.161E+00  7.498E-01  3.509E-03  8.549E-05  1.211E+01  2.080E+00
 200.00  2.152E-01  1.005E-01  4.677E-04  1.388E-05  2.955E+00  6.146E-01
 300.00  2.121E-02  5.987E-03  2.782E-05  1.195E-06  4.618E-01  1.203E-01
 400.00  4.276E-03  8.206E-04  3.814E-06  2.291E-07  1.366E-01  4.022E-02
 500.00  1.251E-03  1.759E-04  8.168E-07  6.609E-08  5.563E-02  1.764E-02
 600.00  4.723E-04  5.141E-05  2.383E-07  2.635E-08  2.813E-02  9.342E-03
 800.00  1.036E-04  7.637E-06  3.467E-08  6.282E-09  1.020E-02  3.550E-03
1000.00  3.189E-05  1.811E-06  7.757E-09  2.031E-09  4.791E-03  1.694E-03

Multipolarity M4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  9.278E+09  9.592E+11  2.066E+09  3.057E+09  1.133E+10  1.292E+08
  15.00  3.864E+08  2.612E+10  5.997E+07  7.987E+07  4.925E+08  8.763E+06
  20.00  4.229E+07  2.052E+09  4.955E+06  6.007E+06  5.658E+07  1.378E+06
  30.00  1.986E+06  5.801E+07  1.523E+05  1.561E+05  2.919E+06  1.106E+05
  40.00  2.363E+05  4.712E+06  1.320E+04  1.172E+04  3.814E+05  1.970E+04
  50.00  4.656E+04  6.837E+05  2.017E+03  1.576E+03  8.214E+04  5.371E+03
  70.00  4.189E+03  3.830E+04  1.222E+02  7.655E+01  8.715E+03  8.042E+02
 100.00  3.433E+02  1.879E+03  6.486E+00  3.097E+00  8.912E+02  1.160E+02
 150.00  2.142E+01  6.500E+01  2.424E-01  8.095E-02  7.646E+01  1.414E+01
 200.00  3.135E+00  6.240E+00  2.433E-02  6.108E-03  1.472E+01  3.384E+00
 300.00  2.265E-01  2.477E-01  1.011E-03  1.630E-04  1.688E+00  5.002E-01
 400.00  3.731E-02  2.655E-02  1.104E-04  1.279E-05  4.090E-01  1.392E-01
 500.00  9.447E-03  4.795E-03  2.011E-05  1.814E-06  1.447E-01  5.351E-02
 600.00  3.198E-03  1.228E-03  5.165E-06  3.914E-07  6.583E-02  2.563E-02
 800.00  6.000E-04  1.476E-04  6.175E-07  3.990E-08  2.057E-02  8.442E-03
1000.00  1.659E-04  2.888E-05  1.195E-07  7.644E-09  8.759E-03  3.654E-03

Multipolarity E1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.695E-01  2.634E-01  3.366E-01  9.409E-02  1.115E-01  1.633E-02
  15.00  1.179E-01  8.662E-02  1.053E-01  1.914E-02  2.230E-02  8.897E-03
  20.00  6.254E-02  3.706E-02  4.348E-02  5.828E-03  6.716E-03  5.614E-03
  30.00  2.393E-02  1.031E-02  1.152E-02  1.011E-03  1.149E-03  2.813E-03
  40.00  1.163E-02  3.967E-03  4.280E-03  2.798E-04  3.148E-04  1.691E-03
  50.00  6.519E-03  1.847E-03  1.941E-03  1.011E-04  1.132E-04  1.129E-03
  70.00  2.643E-03  5.642E-04  5.704E-04  2.116E-05  2.355E-05  6.061E-04
 100.00  9.805E-04  1.546E-04  1.507E-04  3.910E-06  4.356E-06  3.096E-04
 150.00  3.097E-04  3.444E-05  3.249E-05  5.630E-07  6.341E-07  1.444E-04
 200.00  1.356E-04  1.174E-05  1.092E-05  1.419E-07  1.627E-07  8.507E-05
 300.00  4.286E-05  2.592E-06  2.404E-06  2.067E-08  2.492E-08  4.202E-05
 400.00  1.925E-05  8.961E-07  8.445E-07  5.352E-09  6.893E-09  2.645E-05
 500.00  1.036E-05  3.921E-07  3.794E-07  1.891E-09  2.611E-09  1.864E-05
 600.00  6.393E-06  2.033E-07  2.037E-07  8.166E-10  1.236E-09  1.433E-05
 800.00  3.028E-06  7.238E-08  7.907E-08  2.304E-10  4.039E-10  9.557E-06
1000.00  1.690E-06  3.214E-08  3.895E-08  7.673E-11  1.806E-10  6.883E-06

Multipolarity E2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  6.323E+04  1.313E+03  3.258E+02  1.501E+01  1.574E+01  6.392E+02
  15.00  8.303E+03  1.730E+02  4.165E+01  1.880E+00  1.959E+00  1.032E+02
  20.00  1.970E+03  4.126E+01  9.761E+00  4.206E-01  4.346E-01  2.915E+01
  30.00  2.581E+02  5.465E+00  1.270E+00  4.853E-02  4.938E-02  5.076E+00
  40.00  6.117E+01  1.310E+00  3.013E-01  1.019E-02  1.023E-02  1.514E+00
  50.00  2.008E+01  4.338E-01  9.902E-02  2.987E-03  2.965E-03  6.019E-01
  70.00  3.758E+00  8.240E-02  1.854E-02  4.586E-04  4.479E-04  1.543E-01
 100.00  6.386E-01  1.423E-02  3.142E-03  6.143E-05  5.911E-05  3.814E-02
 150.00  8.617E-02  1.958E-03  4.226E-04  6.185E-06  5.906E-06  8.448E-03
 200.00  2.101E-02  4.838E-04  1.035E-04  1.220E-06  1.171E-06  3.108E-03
 300.00  2.961E-03  6.945E-05  1.507E-05  1.287E-07  1.272E-07  8.641E-04
 400.00  7.579E-04  1.796E-05  4.055E-06  2.718E-08  2.800E-08  3.852E-04
 500.00  2.660E-04  6.321E-06  1.507E-06  8.256E-09  8.938E-09  2.149E-04
 600.00  1.165E-04  2.759E-06  6.993E-07  3.235E-09  3.689E-09  1.394E-04
 800.00  3.271E-05  7.565E-07  2.188E-07  7.469E-10  9.696E-10  7.357E-05
1000.00  1.241E-05  2.757E-07  9.142E-08  2.532E-10  3.646E-10  4.535E-05

Multipolarity E3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.133E+07  7.294E+06  1.783E+07  4.828E+04  1.267E+04  1.026E+05
  15.00  1.475E+06  4.285E+05  1.035E+06  2.821E+03  7.227E+02  1.003E+04
  20.00  2.279E+05  5.750E+04  1.373E+05  3.772E+02  9.487E+01  2.067E+03
  30.00  1.701E+04  3.392E+03  7.913E+03  2.204E+01  5.408E+00  2.435E+02
  40.00  2.783E+03  4.595E+02  1.046E+03  2.953E+00  7.125E-01  5.676E+01
  50.00  6.966E+02  9.820E+01  2.177E+02  6.224E-01  1.483E-01  1.888E+01
  70.00  8.869E+01  9.740E+00  2.047E+01  5.968E-02  1.400E-02  3.747E+00
 100.00  1.031E+01  8.636E-01  1.670E+00  4.992E-03  1.162E-03  7.101E-01
 150.00  9.345E-01  5.800E-02  9.755E-02  3.012E-04  7.104E-05  1.155E-01
 200.00  1.753E-01  8.947E-03  1.311E-02  4.156E-05  1.015E-05  3.377E-02
 300.00  1.764E-02  7.105E-04  7.990E-04  2.639E-06  7.196E-07  6.732E-03
 400.00  3.654E-03  1.287E-04  1.138E-04  3.863E-07  1.207E-07  2.365E-03
 500.00  1.109E-03  3.587E-05  2.570E-05  8.847E-08  3.193E-08  1.107E-03
 600.00  4.370E-04  1.332E-05  7.982E-06  2.748E-08  1.142E-08  6.283E-04
 800.00  1.065E-04  2.985E-06  1.376E-06  4.553E-09  2.462E-09  2.746E-04
1000.00  3.690E-05  9.707E-07  3.832E-07  1.152E-09  7.908E-10  1.493E-04

Multipolarity E4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.274E+09  2.651E+10  3.054E+10  1.174E+08  6.097E+08  9.138E+06
  15.00  9.733E+07  7.957E+08  8.917E+08  3.035E+06  1.573E+07  5.962E+05
  20.00  1.102E+07  6.797E+07  7.428E+07  2.272E+05  1.173E+06  9.300E+04
  30.00  5.492E+05  2.201E+06  2.297E+06  5.876E+03  2.997E+04  7.580E+03
  40.00  6.880E+04  2.000E+05  2.003E+05  4.446E+02  2.223E+03  1.384E+03
  50.00  1.411E+04  3.183E+04  3.066E+04  6.066E+01  2.955E+02  3.850E+02
  70.00  1.347E+03  2.071E+03  1.856E+03  3.095E+00  1.410E+01  5.905E+01
 100.00  1.168E+02  1.204E+02  9.800E+01  1.399E-01  5.601E-01  8.609E+00
 150.00  7.686E+00  5.127E+00  3.615E+00  4.630E-03  1.443E-02  1.045E+00
 200.00  1.164E+00  5.772E-01  3.581E-01  4.526E-04  1.087E-03  2.486E-01
 300.00  8.889E-02  2.939E-02  1.458E-02  1.988E-05  2.966E-05  3.699E-02
 400.00  1.556E-02  3.856E-03  1.579E-03  2.398E-06  2.441E-06  1.061E-02
 500.00  4.224E-03  8.314E-04  2.881E-04  4.849E-07  3.703E-07  4.261E-03
 600.00  1.540E-03  2.494E-04  7.464E-05  1.374E-07  8.569E-08  2.146E-03
 800.00  3.381E-04  3.976E-05  9.380E-06  1.968E-08  1.008E-08  7.888E-04
1000.00  1.092E-04  9.964E-06  1.975E-06  4.500E-09  2.272E-09  3.810E-04

Multipolarity M1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.484E+00  3.061E-01  1.281E-01  1.623E-02  1.066E-02  2.019E+02
  15.00  4.387E-01  8.547E-02  3.553E-02  3.674E-03  2.459E-03  6.000E+01
  20.00  1.846E-01  3.425E-02  1.419E-02  1.244E-03  8.467E-04  2.545E+01
  30.00  5.426E-02  9.221E-03  3.814E-03  2.574E-04  1.800E-04  7.567E+00
  40.00  2.280E-02  3.591E-03  1.488E-03  8.177E-05  5.843E-05  3.217E+00
  50.00  1.167E-02  1.715E-03  7.130E-04  3.302E-05  2.404E-05  1.660E+00
  70.00  4.263E-03  5.547E-04  2.324E-04  8.181E-06  6.148E-06  6.146E-01
 100.00  1.469E-03  1.640E-04  6.953E-05  1.796E-06  1.405E-06  2.150E-01
 150.00  4.406E-04  4.002E-05  1.732E-05  3.076E-07  2.558E-07  6.563E-02
 200.00  1.881E-04  1.445E-05  6.396E-06  8.595E-08  7.570E-08  2.841E-02
 300.00  5.744E-05  3.392E-06  1.578E-06  1.401E-08  1.387E-08  8.861E-03
 400.00  2.501E-05  1.201E-06  5.922E-07  3.846E-09  4.298E-09  3.931E-03
 500.00  1.306E-05  5.281E-07  2.784E-07  1.393E-09  1.772E-09  2.081E-03
 600.00  7.830E-06  2.727E-07  1.546E-07  6.229E-10  8.912E-10  1.258E-03
 800.00  3.514E-06  9.496E-08  6.330E-08  1.719E-10  3.269E-10  5.673E-04
1000.00  1.873E-06  4.083E-08  3.237E-08  6.799E-11  1.475E-10  2.997E-04

Multipolarity M2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  3.050E+05  8.514E+03  1.202E+02  5.168E+00  1.469E+00  1.322E+05
  15.00  4.021E+04  1.117E+03  1.584E+01  6.639E-01  1.965E-01  1.832E+04
  20.00  9.572E+03  2.649E+02  3.770E+00  1.533E-01  4.696E-02  4.573E+03
  30.00  1.260E+03  3.466E+01  4.980E-01  1.899E-02  6.163E-03  6.591E+02
  40.00  2.994E+02  8.204E+00  1.194E-01  4.272E-03  1.453E-03  1.711E+02
  50.00  9.841E+01  2.687E+00  3.969E-02  1.334E-03  4.724E-04  6.116E+01
  70.00  1.840E+01  5.002E-01  7.644E-03  2.279E-04  8.640E-05  1.339E+01
 100.00  3.111E+00  8.426E-02  1.363E-03  3.453E-05  1.421E-05  2.809E+00
 150.00  4.132E-01  1.118E-02  2.000E-04  4.003E-06  1.834E-06  5.124E-01
 200.00  9.871E-02  2.673E-03  5.295E-05  8.658E-07  4.331E-07  1.616E-01
 300.00  1.327E-02  3.605E-04  8.693E-06  1.016E-07  5.881E-08  3.485E-02
 400.00  3.228E-03  8.784E-05  2.543E-06  2.260E-08  1.483E-08  1.260E-02
 500.00  1.074E-03  2.923E-05  1.002E-06  7.062E-09  5.194E-09  5.894E-03
 600.00  4.460E-04  1.209E-05  4.857E-07  2.791E-09  2.301E-09  3.292E-03
 800.00  1.127E-04  3.005E-06  1.616E-07  6.588E-10  6.669E-10  1.366E-03
1000.00  3.871E-05  1.005E-06  7.053E-08  2.108E-10  2.761E-10  6.995E-04

Multipolarity M3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  9.731E+08  9.734E+06  3.535E+07  1.660E+05  2.155E+03  2.934E+07
  15.00  5.987E+07  6.481E+05  2.069E+06  9.673E+03  1.290E+02  2.086E+06
  20.00  8.377E+06  9.725E+04  2.768E+05  1.288E+03  1.760E+01  3.329E+05
  30.00  5.338E+05  6.933E+03  1.617E+04  7.454E+01  1.067E+00  2.656E+04
  40.00  7.739E+04  1.099E+03  2.160E+03  9.890E+00  1.480E-01  4.671E+03
  50.00  1.759E+04  2.683E+02  4.538E+02  2.064E+00  3.226E-02  1.255E+03
  70.00  1.941E+03  3.303E+01  4.322E+01  1.945E-01  3.313E-03  1.837E+02
 100.00  1.959E+02  3.731E+00  3.570E+00  1.589E-02  3.071E-04  2.605E+01
 150.00  1.543E+01  3.299E-01  2.099E-01  9.248E-04  2.194E-05  3.177E+00
 200.00  2.664E+00  6.107E-02  2.813E-02  1.233E-04  3.567E-06  7.740E-01
 300.00  2.428E-01  6.011E-03  1.676E-03  7.328E-06  3.077E-07  1.206E-01
 400.00  4.705E-02  1.211E-03  2.296E-04  1.005E-06  5.920E-08  3.565E-02
 500.00  1.348E-02  3.542E-04  4.924E-05  2.155E-07  1.728E-08  1.452E-02
 600.00  5.024E-03  1.336E-04  1.437E-05  6.270E-08  6.653E-09  7.334E-03
 800.00  1.092E-03  2.928E-05  2.134E-06  9.105E-09  1.595E-09  2.657E-03
1000.00  3.364E-04  9.021E-06  5.063E-07  2.058E-09  5.470E-10  1.249E-03

Multipolarity M4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  5.160E+11  2.979E+09  2.711E+11  5.562E+08  8.023E+08  3.204E+09
  15.00  1.631E+10  1.201E+08  7.392E+09  1.604E+07  2.087E+07  1.367E+08
  20.00  1.461E+09  1.292E+07  5.810E+08  1.326E+06  1.570E+06  1.554E+07
  30.00  5.167E+07  5.930E+05  1.639E+07  4.055E+04  4.072E+04  7.910E+05
  40.00  5.082E+06  6.984E+04  1.333E+06  3.518E+03  3.061E+03  1.028E+05
  50.00  8.698E+05  1.365E+04  1.933E+05  5.370E+02  4.116E+02  2.202E+04
  70.00  6.433E+04  1.217E+03  1.082E+04  3.247E+01  1.999E+01  2.321E+03
 100.00  4.403E+03  9.896E+01  5.303E+02  1.722E+00  8.090E-01  2.362E+02
 150.00  2.329E+02  6.137E+00  1.832E+01  6.426E-02  2.114E-02  2.017E+01
 200.00  3.116E+01  8.953E-01  1.757E+00  6.445E-03  1.595E-03  3.872E+00
 300.00  2.063E+00  6.446E-02  6.965E-02  2.675E-04  4.257E-05  4.431E-01
 400.00  3.283E-01  1.060E-02  7.459E-03  2.920E-05  3.340E-06  1.070E-01
 500.00  8.209E-02  2.683E-03  1.347E-03  5.319E-06  4.743E-07  3.785E-02
 600.00  2.770E-02  9.063E-04  3.445E-04  1.363E-06  1.016E-07  1.719E-02
 800.00  5.249E-03  1.698E-04  4.140E-05  1.632E-07  1.022E-08  5.367E-03
1000.00  1.477E-03  4.701E-05  8.109E-06  3.156E-08  2.062E-09  2.286E-03

Multipolarity E1
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  1.986E-02  5.964E-02  4.158E-02  5.013E-02  2.569E-03  2.263E-03
  15.00  1.229E-02  2.596E-02  1.372E-02  1.574E-02  1.396E-03  1.393E-03
  20.00  8.024E-03  1.376E-02  5.885E-03  6.515E-03  8.795E-04  9.081E-04
  30.00  3.983E-03  5.258E-03  1.644E-03  1.732E-03  4.409E-04  4.513E-04
  40.00  2.303E-03  2.559E-03  6.341E-04  6.454E-04  2.646E-04  2.606E-04
  50.00  1.469E-03  1.435E-03  2.958E-04  2.932E-04  1.765E-04  1.662E-04
  70.00  7.202E-04  5.821E-04  9.054E-05  8.635E-05  9.470E-05  8.138E-05
 100.00  3.259E-04  2.162E-04  2.486E-05  2.286E-05  4.835E-05  3.683E-05
 150.00  1.288E-04  6.833E-05  5.549E-06  4.940E-06  2.260E-05  1.460E-05
 200.00  6.617E-05  2.993E-05  1.894E-06  1.662E-06  1.332E-05  7.507E-06
 300.00  2.629E-05  9.463E-06  4.181E-07  3.661E-07  6.585E-06  2.988E-06
 400.00  1.393E-05  4.253E-06  1.447E-07  1.287E-07  4.146E-06  1.586E-06
 500.00  8.541E-06  2.292E-06  6.338E-08  5.789E-08  2.921E-06  9.727E-07
 600.00  5.853E-06  1.413E-06  3.279E-08  3.101E-08  2.240E-06  6.644E-07
 800.00  3.259E-06  6.687E-07  1.168E-08  1.201E-08  1.484E-06  3.660E-07
1000.00  2.051E-06  3.743E-07  5.203E-09  5.955E-09  1.075E-06  2.314E-07

Multipolarity E2
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  1.847E+04  1.401E+04  2.122E+02  4.937E+01  1.005E+02  2.094E+03
  15.00  2.534E+03  1.839E+03  2.795E+01  6.305E+00  1.619E+01  2.868E+02
  20.00  6.261E+02  4.360E+02  6.664E+00  1.478E+00  4.571E+00  7.085E+01
  30.00  8.839E+01  5.709E+01  8.827E-01  1.924E-01  7.966E-01  1.002E+01
  40.00  2.248E+01  1.354E+01  2.115E-01  4.566E-02  2.372E-01  2.547E+00
  50.00  7.877E+00  4.446E+00  7.008E-02  1.501E-02  9.428E-02  8.920E-01
  70.00  1.660E+00  8.320E-01  1.331E-02  2.812E-03  2.415E-02  1.878E-01
 100.00  3.305E-01  1.414E-01  2.301E-03  4.772E-04  5.968E-03  3.738E-02
 150.00  5.587E-02  1.909E-02  3.166E-04  6.429E-05  1.324E-03  6.338E-03
 200.00  1.651E-02  4.653E-03  7.827E-05  1.577E-05  4.872E-04  1.874E-03
 300.00  3.201E-03  6.555E-04  1.123E-05  2.295E-06  1.356E-04  3.640E-04
 400.00  1.062E-03  1.678E-04  2.905E-06  6.183E-07  6.043E-05  1.209E-04
 500.00  4.628E-04  5.895E-05  1.023E-06  2.299E-07  3.371E-05  5.272E-05
 600.00  2.436E-04  2.579E-05  4.455E-07  1.064E-07  2.180E-05  2.766E-05
 800.00  9.200E-05  7.236E-06  1.222E-07  3.326E-08  1.143E-05  1.033E-05
1000.00  4.387E-05  2.752E-06  4.468E-08  1.394E-08  7.083E-06  4.958E-06

Multipolarity E3
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  1.037E+07  4.782E+06  1.181E+06  2.723E+06  1.634E+04  1.180E+06
  15.00  7.401E+05  3.293E+05  6.926E+04  1.580E+05  1.589E+03  8.404E+04
  20.00  1.184E+05  5.083E+04  9.295E+03  2.096E+04  3.266E+02  1.343E+04
  30.00  9.451E+03  3.784E+03  5.483E+02  1.208E+03  3.843E+01  1.074E+03
  40.00  1.655E+03  6.191E+02  7.428E+01  1.596E+02  8.932E+00  1.879E+02
  50.00  4.416E+02  1.548E+02  1.588E+01  3.325E+01  2.967E+00  5.009E+01
  70.00  6.340E+01  1.969E+01  1.575E+00  3.124E+00  5.877E-01  7.182E+00
 100.00  8.676E+00  2.289E+00  1.397E-01  2.551E-01  1.113E-01  9.823E-01
 150.00  9.935E-01  2.072E-01  9.384E-03  1.490E-02  1.811E-02  1.128E-01
 200.00  2.276E-01  3.887E-02  1.448E-03  2.003E-03  5.298E-03  2.586E-02
 300.00  3.179E-02  3.907E-03  1.149E-04  1.220E-04  1.054E-03  3.616E-03
 400.00  8.548E-03  8.096E-04  2.082E-05  1.740E-05  3.711E-04  9.736E-04
 500.00  3.209E-03  2.458E-04  5.807E-06  3.929E-06  1.738E-04  3.656E-04
 600.00  1.509E-03  9.673E-05  2.152E-06  1.217E-06  9.833E-05  1.714E-04
 800.00  4.850E-04  2.356E-05  4.823E-07  2.093E-07  4.268E-05  5.445E-05
1000.00  2.071E-04  8.185E-06  1.573E-07  5.850E-08  2.333E-05  2.341E-05

Multipolarity E4
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  1.688E+09  5.254E+08  4.324E+09  4.694E+09  1.479E+06  1.939E+08
  15.00  7.252E+07  2.225E+07  1.295E+08  1.368E+08  9.566E+04  8.293E+06
  20.00  8.299E+06  2.502E+06  1.105E+07  1.138E+07  1.484E+04  9.470E+05
  30.00  4.275E+05  1.236E+05  3.576E+05  3.519E+05  1.204E+03  4.878E+04
  40.00  5.597E+04  1.543E+04  3.248E+04  3.066E+04  2.190E+02  6.372E+03
  50.00  1.204E+04  3.157E+03  5.168E+03  4.693E+03  6.074E+01  1.369E+03
  70.00  1.268E+03  3.003E+02  3.359E+02  2.840E+02  9.288E+00  1.439E+02
 100.00  1.271E+02  2.598E+01  1.953E+01  1.499E+01  1.352E+00  1.441E+01
 150.00  1.042E+01  1.707E+00  8.313E-01  5.530E-01  1.641E-01  1.183E+00
 200.00  1.907E+00  2.583E-01  9.358E-02  5.479E-02  3.903E-02  2.168E-01
 300.00  1.981E-01  1.970E-02  4.759E-03  2.229E-03  5.802E-03  2.254E-02
 400.00  4.388E-02  3.450E-03  6.247E-04  2.416E-04  1.665E-03  4.999E-03
 500.00  1.433E-02  9.371E-04  1.347E-04  4.408E-05  6.692E-04  1.633E-03
 600.00  6.060E-03  3.411E-04  4.031E-05  1.139E-05  3.360E-04  6.885E-04
 800.00  1.673E-03  7.486E-05  6.429E-06  1.429E-06  1.226E-04  1.879E-04
1000.00  6.435E-04  2.422E-05  1.616E-06  3.018E-07  5.954E-05  7.273E-05

Multipolarity M1
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  4.030E+01  3.284E-01  4.914E-02  1.940E-02  3.156E+01  4.565E+00
  15.00  1.206E+01  9.688E-02  1.372E-02  5.375E-03  9.372E+00  1.365E+00
  20.00  5.150E+00  4.079E-02  5.501E-03  2.148E-03  3.974E+00  5.825E-01
  30.00  1.552E+00  1.198E-02  1.483E-03  5.782E-04  1.184E+00  1.759E-01
  40.00  6.678E-01  5.039E-03  5.778E-04  2.258E-04  5.027E-01  7.564E-02
  50.00  3.487E-01  2.579E-03  2.761E-04  1.082E-04  2.594E-01  3.948E-02
  70.00  1.319E-01  9.423E-04  8.939E-05  3.529E-05  9.598E-02  1.491E-02
 100.00  4.741E-02  3.249E-04  2.646E-05  1.057E-05  3.358E-02  5.361E-03
 150.00  1.501E-02  9.744E-05  6.461E-06  2.637E-06  1.027E-02  1.702E-03
 200.00  6.680E-03  4.160E-05  2.335E-06  9.745E-07  4.447E-03  7.583E-04
 300.00  2.169E-03  1.270E-05  5.476E-07  2.404E-07  1.389E-03  2.466E-04
 400.00  9.853E-04  5.533E-06  1.941E-07  9.032E-08  6.161E-04  1.122E-04
 500.00  5.301E-04  2.892E-06  8.543E-08  4.249E-08  3.263E-04  6.037E-05
 600.00  3.237E-04  1.731E-06  4.401E-08  2.354E-08  1.967E-04  3.675E-05
 800.00  1.476E-04  7.765E-07  1.533E-08  9.620E-09  8.813E-05  1.657E-05
1000.00  7.831E-05  4.149E-07  6.615E-09  4.937E-09  4.680E-05  8.849E-06

Multipolarity M2
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  5.414E+03  6.766E+04  1.377E+03  1.835E+01  2.070E+04  6.160E+02
  15.00  8.472E+02  8.913E+03  1.808E+02  2.414E+00  2.865E+03  9.617E+01
  20.00  2.354E+02  2.121E+03  4.286E+01  5.744E-01  7.153E+02  2.670E+01
  30.00  4.058E+01  2.789E+02  5.607E+00  7.588E-02  1.032E+02  4.611E+00
  40.00  1.218E+01  6.632E+01  1.327E+00  1.819E-02  2.678E+01  1.382E+00
  50.00  4.909E+00  2.180E+01  4.347E-01  6.046E-03  9.568E+00  5.568E-01
  70.00  1.300E+00  4.077E+00  8.094E-02  1.164E-03  2.094E+00  1.473E-01
 100.00  3.349E-01  6.893E-01  1.364E-02  2.076E-04  4.391E-01  3.790E-02
 150.00  7.648E-02  9.156E-02  1.809E-03  3.048E-05  8.023E-02  8.680E-03
 200.00  2.792E-02  2.187E-02  4.327E-04  8.074E-06  2.532E-02  3.171E-03
 300.00  7.196E-03  2.939E-03  5.830E-05  1.325E-06  5.465E-03  8.184E-04
 400.00  2.876E-03  7.151E-04  1.422E-05  3.878E-07  1.976E-03  3.275E-04
 500.00  1.432E-03  2.381E-04  4.733E-06  1.530E-07  9.245E-04  1.631E-04
 600.00  8.321E-04  9.874E-05  1.953E-06  7.395E-08  5.149E-04  9.452E-05
 800.00  3.609E-04  2.494E-05  4.856E-07  2.457E-08  2.122E-04  4.052E-05
1000.00  1.884E-04  8.586E-06  1.629E-07  1.076E-08  1.093E-04  2.129E-05

Multipolarity M3
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  5.202E+05  2.169E+08  1.588E+06  5.402E+06  4.619E+06  5.971E+04
  15.00  4.929E+04  1.331E+07  1.055E+05  3.161E+05  3.277E+05  5.635E+03
  20.00  9.848E+03  1.863E+06  1.582E+04  4.228E+04  5.226E+04  1.123E+03
  30.00  1.105E+03  1.186E+05  1.127E+03  2.470E+03  4.174E+03  1.260E+02
  40.00  2.496E+02  1.720E+04  1.784E+02  3.299E+02  7.330E+02  2.841E+01
  50.00  8.161E+01  3.909E+03  4.355E+01  6.933E+01  1.968E+02  9.278E+00
  70.00  1.600E+01  4.313E+02  5.359E+00  6.603E+00  2.878E+01  1.816E+00
 100.00  3.052E+00  4.352E+01  6.053E-01  5.455E-01  4.078E+00  3.459E-01
 150.00  5.060E-01  3.427E+00  5.350E-02  3.209E-02  4.980E-01  5.747E-02
 200.00  1.493E-01  5.915E-01  9.901E-03  4.301E-03  1.213E-01  1.696E-02
 300.00  2.914E-02  5.386E-02  9.732E-04  2.561E-04  1.892E-02  3.315E-03
 400.00  9.739E-03  1.044E-02  1.962E-04  3.511E-05  5.594E-03  1.109E-03
 500.00  4.271E-03  2.991E-03  5.741E-05  7.532E-06  2.279E-03  4.867E-04
 600.00  2.258E-03  1.113E-03  2.159E-05  2.192E-06  1.148E-03  2.565E-04
 800.00  8.576E-04  2.419E-04  4.734E-06  3.250E-07  4.129E-04  9.629E-05
1000.00  4.098E-04  7.468E-05  1.463E-06  7.736E-08  1.952E-04  4.632E-05

Multipolarity M4
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  3.582E+07  1.166E+11  4.961E+08  4.159E+10  5.098E+08  4.167E+06
  15.00  2.344E+06  3.671E+09  1.988E+07  1.132E+09  2.167E+07  2.705E+05
  20.00  3.606E+05  3.284E+08  2.129E+06  8.896E+07  2.456E+06  4.144E+04
  30.00  2.823E+04  1.158E+07  9.722E+04  2.510E+06  1.249E+05  3.236E+03
  40.00  4.970E+03  1.138E+06  1.142E+04  2.041E+05  1.619E+04  5.677E+02
  50.00  1.344E+03  1.946E+05  2.229E+03  2.959E+04  3.464E+03  1.532E+02
  70.00  1.993E+02  1.437E+04  1.982E+02  1.655E+03  3.645E+02  2.265E+01
 100.00  2.851E+01  9.822E+02  1.610E+01  8.117E+01  3.704E+01  3.236E+00
 150.00  3.456E+00  5.188E+01  9.969E-01  2.804E+00  3.165E+00  3.929E-01
 200.00  8.244E-01  6.935E+00  1.454E-01  2.691E-01  6.076E-01  9.375E-02
 300.00  1.214E-01  4.584E-01  1.045E-02  1.066E-02  6.941E-02  1.382E-02
 400.00  3.376E-02  7.292E-02  1.719E-03  1.142E-03  1.680E-02  3.847E-03
 500.00  1.297E-02  1.824E-02  4.351E-04  2.063E-04  5.942E-03  1.479E-03
 600.00  6.203E-03  6.144E-03  1.466E-04  5.260E-05  2.691E-03  7.048E-04
 800.00  2.041E-03  1.164E-03  2.747E-05  6.309E-06  8.344E-04  2.292E-04
1000.00  8.847E-04  3.282E-04  7.628E-06  1.240E-06  3.573E-04  1.000E-04

Multipolarity E1
eng[keV]     Q3        tot    
------------------------------
  10.00  3.938E-03  2.064E+01
  15.00  1.708E-03  7.436E+00
  20.00  9.052E-04  3.521E+00
  30.00  3.471E-04  2.808E+00
  40.00  1.688E-04  1.292E+00
  50.00  9.459E-05  1.226E+00
  70.00  3.831E-05  5.442E-01
 100.00  1.422E-05  2.303E-01
 150.00  4.521E-06  8.836E-02
 200.00  1.983E-06  4.582E-02
 300.00  6.293E-07  6.540E-02
 400.00  2.835E-07  3.944E-02
 500.00  1.526E-07  2.714E-02
 600.00  9.370E-08  2.038E-02
 800.00  4.352E-08  1.313E-02
1000.00  2.444E-08  9.405E-03

Multipolarity E2
eng[keV]     Q3        tot    
------------------------------
  10.00  9.255E+02  1.369E+06
  15.00  1.211E+02  2.996E+05
  20.00  2.872E+01  7.277E+04
  30.00  3.773E+00  1.887E+04
  40.00  8.941E-01  4.609E+03
  50.00  2.934E-01  2.777E+03
  70.00  5.481E-02  5.670E+02
 100.00  9.311E-03  1.092E+02
 150.00  1.264E-03  1.788E+01
 200.00  3.084E-04  5.216E+00
 300.00  4.360E-05  1.125E+00
 400.00  1.119E-05  4.422E-01
 500.00  3.926E-06  2.329E-01
 600.00  1.711E-06  1.472E-01
 800.00  4.709E-07  7.723E-02
1000.00  1.803E-07  4.878E-02

Multipolarity E3
eng[keV]     Q3        tot    
------------------------------
  10.00  3.165E+05  8.379E+08
  15.00  2.172E+04  7.906E+07
  20.00  3.352E+03  1.223E+07
  30.00  2.503E+02  1.310E+06
  40.00  4.090E+01  2.262E+05
  50.00  1.022E+01  9.232E+04
  70.00  1.298E+00  1.418E+04
 100.00  1.507E-01  2.045E+03
 150.00  1.372E-02  2.446E+02
 200.00  2.577E-03  5.761E+01
 300.00  2.600E-04  8.561E+00
 400.00  5.398E-05  2.560E+00
 500.00  1.637E-05  1.093E+00
 600.00  6.420E-06  5.895E-01
 800.00  1.532E-06  2.504E-01
1000.00  5.373E-07  1.388E-01

Multipolarity E4
eng[keV]     Q3        tot    
------------------------------
  10.00  3.494E+07  7.950E+11
  15.00  1.473E+06  2.563E+10
  20.00  1.654E+05  2.320E+09
  30.00  8.192E+03  8.878E+07
  40.00  1.021E+03  9.740E+06
  50.00  2.086E+02  2.098E+06
  70.00  1.980E+01  2.265E+05
 100.00  1.711E+00  2.424E+04
 150.00  1.131E-01  2.155E+03
 200.00  1.712E-02  4.166E+02
 300.00  1.311E-03  4.674E+01
 400.00  2.300E-04  1.131E+01
 500.00  6.242E-05  4.072E+00
 600.00  2.264E-05  1.914E+00
 800.00  4.870E-06  6.651E-01
1000.00  1.588E-06  3.219E-01

Multipolarity M1
eng[keV]     Q3        tot    
------------------------------
  10.00  2.170E-02  4.323E+03
  15.00  6.380E-03  4.379E+03
  20.00  2.686E-03  1.856E+03
  30.00  7.915E-04  5.591E+02
  40.00  3.326E-04  2.377E+02
  50.00  1.701E-04  4.596E+02
  70.00  6.206E-05  1.707E+02
 100.00  2.138E-05  6.006E+01
 150.00  6.449E-06  1.850E+01
 200.00  2.757E-06  8.069E+00
 300.00  8.446E-07  9.213E+00
 400.00  3.688E-07  4.092E+00
 500.00  1.926E-07  2.187E+00
 600.00  1.148E-07  1.323E+00
 800.00  5.056E-08  5.977E-01
1000.00  2.710E-08  3.220E-01

Multipolarity M2
eng[keV]     Q3        tot    
------------------------------
  10.00  4.470E+03  7.159E+06
  15.00  5.873E+02  1.697E+06
  20.00  1.397E+02  4.176E+05
  30.00  1.843E+01  9.991E+04
  40.00  4.380E+00  2.489E+04
  50.00  1.438E+00  1.626E+04
  70.00  2.686E-01  3.520E+03
 100.00  4.538E-02  7.324E+02
 150.00  6.062E-03  1.335E+02
 200.00  1.450E-03  4.233E+01
 300.00  1.955E-04  2.003E+01
 400.00  4.767E-05  8.128E+00
 500.00  1.586E-05  4.140E+00
 600.00  6.553E-06  2.450E+00
 800.00  1.622E-06  1.103E+00
1000.00  5.633E-07  6.065E-01

Multipolarity M3
eng[keV]     Q3        tot    
------------------------------
  10.00  1.435E+07  1.550E+10
  15.00  8.775E+05  1.008E+09
  20.00  1.228E+05  1.436E+08
  30.00  7.841E+03  2.328E+07
  40.00  1.136E+03  3.470E+06
  50.00  2.581E+02  8.689E+05
  70.00  2.842E+01  1.053E+05
 100.00  2.866E+00  1.233E+04
 150.00  2.270E-01  1.241E+03
 200.00  3.922E-02  2.714E+02
 300.00  3.583E-03  4.902E+01
 400.00  6.959E-04  1.658E+01
 500.00  1.993E-04  7.579E+00
 600.00  7.390E-05  4.182E+00
 800.00  1.574E-05  1.729E+00
1000.00  4.899E-06  9.040E-01

Multipolarity M4
eng[keV]     Q3        tot    
------------------------------
  10.00  7.729E+09  1.015E+13
  15.00  2.425E+08  3.106E+11
  20.00  2.168E+07  2.726E+10
  30.00  7.669E+05  1.559E+09
  40.00  7.529E+04  1.632E+08
  50.00  1.286E+04  2.962E+07
  70.00  9.479E+02  2.407E+06
 100.00  6.474E+01  1.868E+05
 150.00  3.438E+00  1.193E+04
 200.00  4.600E-01  1.908E+03
 300.00  3.051E-02  1.873E+02
 400.00  4.864E-03  4.578E+01
 500.00  1.215E-03  1.719E+01
 600.00  4.079E-04  8.366E+00
 800.00  7.572E-05  2.976E+00
1000.00  2.152E-05  1.425E+00



==> 116.txt <==
              ZZZZZZ           1    1  6666
                  Z           11   11 6
                 Z     ===   1 1  1 1 6 666
                Z      ===  1  1 1  1 66   6
               Z               1    1 6    6
              ZZZZZZ           1    1  6666

Evaluating total, the following occupation numbers were assumed

 K   2,   L1   2,   L2   2,   L3   4,   M1   2,   M2   2,   
M3   4,   M4   4,   M5   6,   N1   2,   N2   2,   N3   4,   
N4   4,   N5   6,   N6   6,   N7   8,   O1   2,   O2   2,   
O3   4,   O4   4,   O5   6,   O6   6,   O7   8,   P1   2,   
P2   2,   P3   4,   P4   4,   P5   6,   Q1   2,   Q2   2,   
Q3   2,   

Multipolarity E1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     2.636E-01  4.332E-01
  20.00     ***        ***        ***        ***     1.818E-01  3.379E-01
  30.00     ***        ***        ***     1.573E+00  1.014E-01  1.906E-01
  40.00     ***        ***        ***     7.067E-01  6.415E-02  1.145E-01
  50.00     ***     1.398E-01  3.814E-01  3.724E-01  4.409E-02  7.402E-02
  70.00     ***     8.697E-02  1.780E-01  1.377E-01  2.455E-02  3.671E-02
 100.00     ***     4.906E-02  7.558E-02  4.740E-02  1.289E-02  1.666E-02
 150.00     ***     2.457E-02  2.804E-02  1.394E-02  6.152E-03  6.579E-03
 200.00     ***     1.494E-02  1.389E-02  5.866E-03  3.666E-03  3.374E-03
 300.00  4.666E-02  7.556E-03  5.267E-03  1.766E-03  1.834E-03  1.337E-03
 400.00  2.901E-02  4.847E-03  2.750E-03  7.785E-04  1.166E-03  7.105E-04
 500.00  2.041E-02  3.443E-03  1.665E-03  4.127E-04  8.247E-04  4.350E-04
 600.00  1.557E-02  2.646E-03  1.126E-03  2.520E-04  6.384E-04  2.993E-04
 800.00  1.019E-02  1.779E-03  6.225E-04  1.174E-04  4.278E-04  1.669E-04
1000.00  7.421E-03  1.286E-03  3.895E-04  6.500E-05  3.086E-04  1.050E-04

Multipolarity E2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     3.364E+03  1.260E+05
  20.00     ***        ***        ***        ***     1.007E+03  3.117E+04
  30.00     ***        ***        ***     9.671E+03  1.888E+02  4.438E+03
  40.00     ***        ***        ***     2.293E+03  5.841E+01  1.129E+03
  50.00     ***     5.268E+01  1.301E+03  7.509E+02  2.373E+01  3.949E+02
  70.00     ***     1.546E+01  2.770E+02  1.390E+02  6.266E+00  8.351E+01
 100.00     ***     4.202E+00  5.566E+01  2.356E+01  1.588E+00  1.669E+01
 150.00     ***     1.023E+00  9.549E+00  3.164E+00  3.602E-01  2.838E+00
 200.00     ***     4.033E-01  2.856E+00  7.693E-01  1.344E-01  8.415E-01
 300.00  1.123E-01  1.229E-01  5.587E-01  1.076E-01  3.805E-02  1.637E-01
 400.00  9.512E-02  5.873E-02  1.884E-01  2.767E-02  1.719E-02  5.467E-02
 500.00  7.545E-02  3.425E-02  8.279E-02  9.708E-03  9.642E-03  2.386E-02
 600.00  6.073E-02  2.280E-02  4.362E-02  4.255E-03  6.304E-03  1.262E-02
 800.00  4.113E-02  1.257E-02  1.667E-02  1.194E-03  3.347E-03  4.782E-03
1000.00  2.988E-02  7.950E-03  8.008E-03  4.539E-04  2.067E-03  2.282E-03

Multipolarity E3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     1.099E+05  2.627E+07
  20.00     ***        ***        ***        ***     3.230E+04  4.406E+06
  30.00     ***        ***        ***     3.893E+05  5.470E+03  3.775E+05
  40.00     ***        ***        ***     7.164E+04  1.521E+03  6.881E+04
  50.00     ***     3.608E+02  3.457E+04  1.922E+04  5.604E+02  1.885E+04
  70.00     ***     1.647E+02  6.269E+03  2.633E+03  1.250E+02  2.815E+03
 100.00     ***     4.734E+01  1.015E+03  3.257E+02  2.579E+01  3.985E+02
 150.00     ***     1.014E+01  1.329E+02  3.084E+01  4.480E+00  4.708E+01
 200.00     ***     3.409E+00  3.264E+01  5.906E+00  1.356E+00  1.097E+01
 300.00  1.670E-01  7.891E-01  4.866E+00  6.032E-01  2.799E-01  1.560E+00
 400.00  1.862E-01  3.071E-01  1.367E+00  1.269E-01  1.009E-01  4.254E-01
 500.00  1.589E-01  1.536E-01  5.263E-01  3.876E-02  4.786E-02  1.607E-01
 600.00  1.307E-01  9.095E-02  2.506E-01  1.536E-02  2.753E-02  7.619E-02
 800.00  8.867E-02  4.256E-02  8.278E-02  3.769E-03  1.219E-02  2.469E-02
1000.00  6.375E-02  2.416E-02  3.596E-02  1.317E-03  6.679E-03  1.058E-02

Multipolarity E4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     1.076E+06  1.070E+09
  20.00     ***        ***        ***        ***     4.772E+05  1.624E+08
  30.00     ***        ***        ***     2.645E+06  8.983E+04  1.123E+07
  40.00     ***        ***        ***     7.669E+05  2.386E+04  1.708E+06
  50.00     ***     8.548E+02  2.188E+05  2.220E+05  8.188E+03  4.026E+05
  70.00     ***     9.701E+02  5.621E+04  2.893E+04  1.580E+03  4.742E+04
 100.00     ***     3.270E+02  9.164E+03  3.058E+03  2.703E+02  5.186E+03
 150.00     ***     6.547E+01  1.039E+03  2.283E+02  3.689E+01  4.562E+02
 200.00     ***     1.953E+01  2.210E+02  3.640E+01  9.282E+00  8.656E+01
 300.00  1.989E-01  3.635E+00  2.634E+01  2.885E+00  1.461E+00  9.319E+00
 400.00  2.990E-01  1.193E+00  6.309E+00  5.166E-01  4.341E-01  2.112E+00
 500.00  2.749E-01  5.223E-01  2.155E+00  1.416E-01  1.778E-01  6.976E-01
 600.00  2.302E-01  2.785E-01  9.342E-01  5.204E-02  9.116E-02  2.986E-01
 800.00  1.549E-01  1.119E-01  2.695E-01  1.155E-02  3.417E-02  8.348E-02
1000.00  1.092E-01  5.720E-02  1.064E-01  3.770E-03  1.669E-02  3.232E-02

Multipolarity M1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     2.838E+03  6.466E+02
  20.00     ***        ***        ***        ***     1.205E+03  2.764E+02
  30.00     ***        ***        ***     2.248E+00  3.607E+02  8.380E+01
  40.00     ***        ***        ***     9.408E-01  1.531E+02  3.600E+01
  50.00     ***     3.134E+02  6.573E+01  4.784E-01  7.877E+01  1.874E+01
  70.00     ***     1.163E+02  2.494E+01  1.718E-01  2.916E+01  7.088E+00
 100.00     ***     4.066E+01  8.976E+00  5.872E-02  1.020E+01  2.549E+00
 150.00     ***     1.244E+01  2.854E+00  1.740E-02  3.115E+00  8.077E-01
 200.00     ***     5.394E+00  1.275E+00  7.368E-03  1.348E+00  3.595E-01
 300.00  7.377E+00  1.675E+00  4.131E-01  2.214E-03  4.195E-01  1.165E-01
 400.00  3.262E+00  7.464E-01  1.891E-01  9.618E-04  1.862E-01  5.301E-02
 500.00  1.743E+00  3.952E-01  1.019E-01  4.995E-04  9.831E-02  2.845E-02
 600.00  1.055E+00  2.373E-01  6.189E-02  2.980E-04  5.951E-02  1.741E-02
 800.00  4.750E-01  1.072E-01  2.831E-02  1.326E-04  2.678E-02  7.927E-03
1000.00  2.571E-01  5.661E-02  1.501E-02  7.044E-05  1.410E-02  4.191E-03

Multipolarity M2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     7.783E+05  3.182E+04
  20.00     ***        ***        ***        ***     1.949E+05  9.210E+03
  30.00     ***        ***        ***     4.562E+04  2.842E+04  1.690E+03
  40.00     ***        ***        ***     1.090E+04  7.401E+03  5.254E+02
  50.00     ***     8.110E+03  4.180E+02  3.586E+03  2.647E+03  2.169E+02
  70.00     ***     1.839E+03  1.375E+02  6.671E+02  5.835E+02  5.954E+01
 100.00     ***     4.002E+02  4.153E+01  1.131E+02  1.234E+02  1.583E+01
 150.00     ***     7.651E+01  1.079E+01  1.502E+01  2.274E+01  3.722E+00
 200.00     ***     2.495E+01  4.214E+00  3.588E+00  7.220E+00  1.381E+00
 300.00  1.147E+01  5.582E+00  1.156E+00  4.798E-01  1.570E+00  3.617E-01
 400.00  5.051E+00  2.085E+00  4.818E-01  1.172E-01  5.722E-01  1.464E-01
 500.00  2.708E+00  9.947E-01  2.454E-01  3.900E-02  2.683E-01  7.325E-02
 600.00  1.658E+00  5.605E-01  1.442E-01  1.620E-02  1.508E-01  4.292E-02
 800.00  7.759E-01  2.381E-01  6.400E-02  4.087E-03  6.283E-02  1.873E-02
1000.00  4.409E-01  1.238E-01  3.387E-02  1.407E-03  3.223E-02  9.806E-03

Multipolarity M3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     6.172E+07  7.682E+05
  20.00     ***        ***        ***        ***     1.031E+07  2.014E+05
  30.00     ***        ***        ***     1.523E+07  8.841E+05  3.003E+04
  40.00     ***        ***        ***     2.250E+06  1.622E+05  7.844E+03
  50.00     ***     6.471E+04  1.579E+03  5.179E+05  4.487E+04  2.803E+03
  70.00     ***     1.270E+04  7.468E+02  5.793E+04  6.868E+03  6.131E+02
 100.00     ***     2.260E+03  2.309E+02  5.996E+03  1.015E+03  1.273E+02
 150.00     ***     3.353E+02  5.292E+01  4.851E+02  1.289E+02  2.262E+01
 200.00     ***     9.112E+01  1.814E+01  8.532E+01  3.214E+01  6.910E+00
 300.00  1.112E+01  1.594E+01  4.058E+00  7.931E+00  5.142E+00  1.397E+00
 400.00  5.966E+00  5.072E+00  1.463E+00  1.570E+00  1.548E+00  4.772E-01
 500.00  3.395E+00  2.163E+00  6.691E-01  4.547E-01  6.364E-01  2.115E-01
 600.00  2.123E+00  1.122E+00  3.622E-01  1.710E-01  3.248E-01  1.131E-01
 800.00  1.003E+00  4.258E-01  1.431E-01  3.754E-02  1.189E-01  4.344E-02
1000.00  5.702E-01  2.062E-01  7.001E-02  1.167E-02  5.621E-02  2.088E-02

Multipolarity M4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     1.642E+09  7.895E+06
  20.00     ***        ***        ***        ***     2.490E+08  2.878E+06
  30.00     ***        ***        ***     6.635E+08  1.703E+07  4.472E+05
  40.00     ***        ***        ***     7.801E+07  2.572E+06  1.070E+05
  50.00     ***     2.120E+05  3.481E+03  1.499E+07  6.046E+05  3.455E+04
  70.00     ***     6.169E+04  3.609E+03  1.276E+06  7.164E+04  6.272E+03
 100.00     ***     1.118E+04  1.258E+03  9.933E+04  8.017E+03  1.042E+03
 150.00     ***     1.445E+03  2.640E+02  5.888E+03  7.431E+02  1.418E+02
 200.00     ***     3.412E+02  8.011E+01  8.406E+02  1.491E+02  3.579E+01
 300.00  1.008E+01  4.796E+01  1.464E+01  5.962E+01  1.787E+01  5.570E+00
 400.00  7.147E+00  1.307E+01  4.552E+00  9.944E+00  4.454E+00  1.598E+00
 500.00  4.390E+00  4.971E+00  1.863E+00  2.556E+00  1.600E+00  6.238E-01
 600.00  2.809E+00  2.362E+00  9.234E-01  8.796E-01  7.378E-01  3.029E-01
 800.00  1.330E+00  7.914E-01  3.214E-01  1.709E-01  2.342E-01  1.013E-01
1000.00  7.474E-01  3.525E-01  1.441E-01  4.897E-02  1.007E-01  4.426E-02

Multipolarity E1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.125E+00  5.124E+00  6.523E+00  1.759E-01  2.220E-01  9.269E-01
  15.00  1.444E+00  1.459E+00  1.769E+00  1.002E-01  1.567E-01  4.117E-01
  20.00  7.780E-01  5.709E-01  6.698E-01  6.492E-02  1.074E-01  2.198E-01
  30.00  3.003E-01  1.437E-01  1.609E-01  3.360E-02  5.572E-02  8.461E-02
  40.00  1.448E-01  5.189E-02  5.615E-02  2.044E-02  3.267E-02  4.113E-02
  50.00  8.067E-02  2.321E-02  2.451E-02  1.379E-02  2.104E-02  2.308E-02
  70.00  3.236E-02  6.757E-03  6.866E-03  7.493E-03  1.043E-02  9.359E-03
 100.00  1.187E-02  1.777E-03  1.743E-03  3.870E-03  4.753E-03  3.473E-03
 150.00  3.705E-03  3.833E-04  3.633E-04  1.826E-03  1.892E-03  1.098E-03
 200.00  1.610E-03  1.285E-04  1.201E-04  1.083E-03  9.770E-04  4.806E-04
 300.00  5.044E-04  2.782E-05  2.586E-05  5.406E-04  3.907E-04  1.521E-04
 400.00  2.261E-04  9.553E-06  9.032E-06  3.425E-04  2.082E-04  6.837E-05
 500.00  1.212E-04  4.140E-06  3.999E-06  2.421E-04  1.280E-04  3.678E-05
 600.00  7.479E-05  2.139E-06  2.152E-06  1.873E-04  8.817E-05  2.275E-05
 800.00  3.532E-05  7.625E-07  8.327E-07  1.255E-04  4.934E-05  1.077E-05
1000.00  1.965E-05  3.345E-07  4.037E-07  9.055E-05  3.108E-05  5.996E-06

Multipolarity E2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  7.574E+05  1.464E+04  4.092E+03  8.059E+03  2.820E+05  2.348E+05
  15.00  9.950E+04  1.929E+03  5.198E+02  1.324E+03  3.877E+04  3.087E+04
  20.00  2.358E+04  4.592E+02  1.210E+02  3.783E+02  9.576E+03  7.316E+03
  30.00  3.099E+03  6.090E+01  1.556E+01  6.712E+01  1.358E+03  9.601E+02
  40.00  7.311E+02  1.449E+01  3.621E+00  2.014E+01  3.446E+02  2.271E+02
  50.00  2.397E+02  4.783E+00  1.174E+00  8.062E+00  1.208E+02  7.452E+01
  70.00  4.481E+01  9.036E-01  2.151E-01  2.086E+00  2.550E+01  1.394E+01
 100.00  7.603E+00  1.551E-01  3.562E-02  5.195E-01  5.082E+00  2.366E+00
 150.00  1.024E+00  2.119E-02  4.686E-03  1.159E-01  8.613E-01  3.189E-01
 200.00  2.493E-01  5.211E-03  1.132E-03  4.273E-02  2.550E-01  7.764E-02
 300.00  3.501E-02  7.427E-04  1.620E-04  1.190E-02  4.957E-02  1.092E-02
 400.00  8.961E-03  1.916E-04  4.335E-05  5.300E-03  1.649E-02  2.789E-03
 500.00  3.134E-03  6.710E-05  1.595E-05  2.949E-03  7.193E-03  9.763E-04
 600.00  1.374E-03  2.932E-05  7.406E-06  1.915E-03  3.799E-03  4.272E-04
 800.00  3.843E-04  8.009E-06  2.307E-06  1.008E-03  1.438E-03  1.194E-04
1000.00  1.453E-04  2.905E-06  9.537E-07  6.194E-04  6.852E-04  4.508E-05

Multipolarity E3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  2.067E+08  7.740E+07  1.889E+08  9.720E+05  1.441E+08  7.471E+07
  15.00  1.475E+07  4.544E+06  1.099E+07  1.032E+05  1.043E+07  5.187E+06
  20.00  2.332E+06  6.094E+05  1.459E+06  2.244E+04  1.681E+06  8.037E+05
  30.00  1.802E+05  3.605E+04  8.440E+04  2.830E+03  1.365E+05  6.038E+04
  40.00  2.994E+04  4.858E+03  1.110E+04  6.816E+02  2.405E+04  9.894E+03
  50.00  7.588E+03  1.037E+03  2.310E+03  2.323E+02  6.455E+03  2.481E+03
  70.00  9.820E+02  1.027E+02  2.169E+02  4.743E+01  9.357E+02  3.169E+02
 100.00  1.157E+02  9.085E+00  1.768E+01  9.195E+00  1.292E+02  3.694E+01
 150.00  1.060E+01  6.090E-01  1.031E+00  1.524E+00  1.492E+01  3.354E+00
 200.00  1.999E+00  9.377E-02  1.384E-01  4.501E-01  3.437E+00  6.300E-01
 300.00  2.020E-01  7.424E-03  8.410E-03  9.054E-02  4.834E-01  6.348E-02
 400.00  4.204E-02  1.346E-03  1.198E-03  3.202E-02  1.306E-01  1.317E-02
 500.00  1.276E-02  3.742E-04  2.697E-04  1.502E-02  4.917E-02  3.996E-03
 600.00  5.049E-03  1.393E-04  8.397E-05  8.554E-03  2.323E-02  1.578E-03
 800.00  1.232E-03  3.121E-05  1.445E-05  3.742E-03  7.498E-03  3.843E-04
1000.00  4.272E-04  1.014E-05  4.010E-06  2.033E-03  3.204E-03  1.331E-04

Multipolarity E4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.035E+10  2.419E+11  2.865E+11  5.653E+07  1.848E+10  6.938E+09
  15.00  5.907E+08  7.399E+09  8.485E+09  4.604E+06  8.540E+08  3.089E+08
  20.00  7.802E+07  6.408E+08  7.138E+08  8.122E+05  1.022E+08  3.580E+07
  30.00  4.598E+06  2.125E+07  2.249E+07  7.599E+04  5.571E+06  1.837E+06
  40.00  6.252E+05  1.948E+06  1.972E+06  1.488E+04  7.502E+05  2.333E+05
  50.00  1.351E+05  3.129E+05  3.040E+05  4.331E+03  1.648E+05  4.833E+04
  70.00  1.367E+04  2.061E+04  1.858E+04  7.011E+02  1.781E+04  4.667E+03
 100.00  1.237E+03  1.212E+03  9.885E+02  1.064E+02  1.824E+03  4.083E+02
 150.00  8.398E+01  5.212E+01  3.674E+01  1.334E+01  1.523E+02  2.708E+01
 200.00  1.289E+01  5.901E+00  3.655E+00  3.226E+00  2.817E+01  4.117E+00
 300.00  9.963E-01  3.022E-01  1.494E-01  4.882E-01  2.961E+00  3.161E-01
 400.00  1.759E-01  3.988E-02  1.625E-02  1.413E-01  6.610E-01  5.555E-02
 500.00  4.788E-02  8.605E-03  2.963E-03  5.705E-02  2.168E-01  1.511E-02
 600.00  1.756E-02  2.594E-03  7.711E-04  2.890E-02  9.224E-02  5.527E-03
 800.00  3.873E-03  4.147E-04  9.713E-05  1.066E-02  2.561E-02  1.217E-03
1000.00  1.254E-03  1.040E-04  2.044E-05  5.151E-03  9.867E-03  3.933E-04

Multipolarity M1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.779E+01  3.837E+00  1.630E+00  2.837E+03  6.495E+02  5.348E+00
  15.00  5.238E+00  1.042E+00  4.405E-01  8.459E+02  1.950E+02  1.579E+00
  20.00  2.200E+00  4.094E-01  1.727E-01  3.586E+02  8.322E+01  6.639E-01
  30.00  6.477E-01  1.078E-01  4.545E-02  1.070E+02  2.516E+01  1.954E-01
  40.00  2.707E-01  4.108E-02  1.735E-02  4.533E+01  1.079E+01  8.195E-02
  50.00  1.383E-01  1.938E-02  8.208E-03  2.340E+01  5.631E+00  4.193E-02
  70.00  5.041E-02  6.164E-03  2.627E-03  8.659E+00  2.129E+00  1.531E-02
 100.00  1.734E-02  1.796E-03  7.727E-04  3.027E+00  7.646E-01  5.274E-03
 150.00  5.188E-03  4.319E-04  1.892E-04  9.236E-01  2.419E-01  1.581E-03
 200.00  2.210E-03  1.549E-04  6.921E-05  3.994E-01  1.076E-01  6.745E-04
 300.00  6.721E-04  3.591E-05  1.683E-05  1.245E-01  3.489E-02  2.058E-04
 400.00  2.927E-04  1.270E-05  6.287E-06  5.514E-02  1.584E-02  8.961E-05
 500.00  1.524E-04  5.535E-06  2.919E-06  2.914E-02  8.506E-03  4.673E-05
 600.00  9.136E-05  2.859E-06  1.630E-06  1.763E-02  5.200E-03  2.802E-05
 800.00  4.089E-05  9.965E-07  6.648E-07  7.931E-03  2.368E-03  1.255E-05
1000.00  2.171E-05  4.247E-07  3.356E-07  4.175E-03  1.252E-03  6.661E-06

Multipolarity M2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.656E+06  9.237E+04  1.275E+03  1.800E+06  7.736E+04  1.147E+06
  15.00  4.829E+05  1.216E+04  1.688E+02  2.499E+05  1.226E+04  1.515E+05
  20.00  1.149E+05  2.885E+03  4.028E+01  6.240E+04  3.431E+03  3.602E+04
  30.00  1.520E+04  3.790E+02  5.360E+00  9.033E+03  6.002E+02  4.750E+03
  40.00  3.599E+03  8.932E+01  1.282E+00  2.338E+03  1.809E+02  1.127E+03
  50.00  1.183E+03  2.924E+01  4.266E-01  8.363E+02  7.334E+01  3.702E+02
  70.00  2.212E+02  5.440E+00  8.225E-02  1.833E+02  1.959E+01  6.923E+01
 100.00  3.738E+01  9.150E-01  1.465E-02  3.849E+01  5.081E+00  1.170E+01
 150.00  4.964E+00  1.212E-01  2.147E-03  7.033E+00  1.170E+00  1.552E+00
 200.00  1.185E+00  2.895E-02  5.670E-04  2.220E+00  4.291E-01  3.706E-01
 300.00  1.588E-01  3.892E-03  9.245E-05  4.799E-01  1.113E-01  4.974E-02
 400.00  3.866E-02  9.484E-04  2.701E-05  1.736E-01  4.467E-02  1.209E-02
 500.00  1.283E-02  3.144E-04  1.057E-05  8.120E-02  2.228E-02  4.014E-03
 600.00  5.334E-03  1.302E-04  5.131E-06  4.547E-02  1.301E-02  1.667E-03
 800.00  1.344E-03  3.228E-05  1.700E-06  1.888E-02  5.662E-03  4.197E-04
1000.00  4.602E-04  1.076E-05  7.347E-07  9.655E-03  2.956E-03  1.436E-04

Multipolarity M3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.098E+10  8.975E+07  3.738E+08  3.613E+08  5.814E+06  3.629E+09
  15.00  6.762E+08  6.088E+06  2.195E+07  2.604E+07  5.922E+05  2.230E+08
  20.00  9.481E+07  9.256E+05  2.937E+06  4.190E+06  1.235E+05  3.119E+07
  30.00  6.086E+06  6.755E+04  1.723E+05  3.401E+05  1.464E+04  1.991E+06
  40.00  8.814E+05  1.080E+04  2.293E+04  6.014E+04  3.398E+03  2.882E+05
  50.00  2.008E+05  2.662E+03  4.817E+03  1.627E+04  1.133E+03  6.551E+04
  70.00  2.224E+04  3.321E+02  4.588E+02  2.405E+03  2.279E+02  7.229E+03
 100.00  2.255E+03  3.795E+01  3.788E+01  3.440E+02  4.435E+01  7.296E+02
 150.00  1.786E+02  3.395E+00  2.227E+00  4.234E+01  7.487E+00  5.748E+01
 200.00  3.095E+01  6.323E-01  2.981E-01  1.037E+01  2.230E+00  9.922E+00
 300.00  2.830E+00  6.264E-02  1.772E-02  1.626E+00  4.404E-01  9.041E-01
 400.00  5.513E-01  1.270E-02  2.429E-03  4.826E-01  1.483E-01  1.753E-01
 500.00  1.580E-01  3.718E-03  5.191E-04  1.969E-01  6.529E-02  5.019E-02
 600.00  5.915E-02  1.409E-03  1.517E-04  9.984E-02  3.472E-02  1.873E-02
 800.00  1.288E-02  3.097E-04  2.247E-05  3.625E-02  1.325E-02  4.070E-03
1000.00  3.971E-03  9.550E-05  5.311E-06  1.704E-02  6.343E-03  1.253E-03

Multipolarity M4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  4.528E+12  1.533E+10  2.741E+12  3.065E+10  2.682E+08  1.834E+12
  15.00  1.480E+11  7.565E+08  7.483E+10  1.416E+09  2.169E+07  5.823E+10
  20.00  1.362E+10  9.076E+07  5.888E+09  1.684E+08  3.727E+06  5.233E+09
  30.00  5.023E+08  4.702E+06  1.672E+08  9.090E+06  3.287E+05  1.865E+08
  40.00  5.053E+07  5.877E+05  1.357E+07  1.216E+06  6.138E+04  1.838E+07
  50.00  8.815E+06  1.195E+05  1.971E+06  2.659E+05  1.725E+04  3.154E+06
  70.00  6.698E+05  1.117E+04  1.107E+05  2.881E+04  2.679E+03  2.342E+05
 100.00  4.700E+04  9.427E+02  5.443E+03  2.996E+03  3.977E+02  1.609E+04
 150.00  2.547E+03  6.029E+01  1.889E+02  2.609E+02  4.965E+01  8.540E+02
 200.00  3.456E+02  8.935E+00  1.817E+01  5.064E+01  1.203E+01  1.145E+02
 300.00  2.323E+01  6.536E-01  7.222E-01  5.857E+00  1.803E+00  7.597E+00
 400.00  3.740E+00  1.087E-01  7.764E-02  1.427E+00  5.062E-01  1.211E+00
 500.00  9.396E-01  2.762E-02  1.402E-02  5.064E-01  1.956E-01  3.030E-01
 600.00  3.193E-01  9.397E-03  3.599E-03  2.312E-01  9.418E-02  1.024E-01
 800.00  6.086E-02  1.771E-03  4.332E-04  7.249E-02  3.120E-02  1.942E-02
1000.00  1.718E-02  4.914E-04  8.478E-05  3.091E-02  1.356E-02  5.465E-03

Multipolarity E1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.071E+00  1.386E+00  4.633E-01  5.530E-01  6.043E-02  7.618E-02
  15.00  3.484E-01  4.281E-01  8.950E-02  1.050E-01  3.324E-02  4.934E-02
  20.00  1.476E-01  1.748E-01  2.656E-02  3.083E-02  2.111E-02  3.285E-02
  30.00  4.060E-02  4.575E-02  4.477E-03  5.140E-03  1.069E-02  1.666E-02
  40.00  1.547E-02  1.684E-02  1.218E-03  1.384E-03  6.447E-03  9.728E-03
  50.00  7.170E-03  7.597E-03  4.356E-04  4.918E-04  4.320E-03  6.252E-03
  70.00  2.175E-03  2.216E-03  9.043E-05  1.011E-04  2.333E-03  3.093E-03
 100.00  5.929E-04  5.822E-04  1.651E-05  1.851E-05  1.199E-03  1.413E-03
 150.00  1.318E-04  1.252E-04  2.357E-06  2.715E-06  5.635E-04  5.635E-04
 200.00  4.481E-05  4.199E-05  5.916E-07  6.982E-07  3.337E-04  2.914E-04
 300.00  9.890E-06  9.231E-06  8.536E-08  1.020E-07  1.665E-04  1.169E-04
 400.00  3.416E-06  3.242E-06  2.234E-08  2.786E-08  1.054E-04  6.230E-05
 500.00  1.493E-06  1.454E-06  7.884E-09  1.073E-08  7.452E-05  3.835E-05
 600.00  7.756E-07  7.775E-07  3.431E-09  5.406E-09  5.757E-05  2.641E-05
 800.00  2.756E-07  3.038E-07  8.926E-10  1.647E-09  3.860E-05  1.479E-05
1000.00  1.227E-07  1.475E-07  3.773E-10  6.949E-10  2.785E-05  9.331E-06

Multipolarity E2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  5.211E+03  1.278E+03  7.133E+01  7.628E+01  2.719E+03  8.562E+04
  15.00  6.877E+02  1.633E+02  8.695E+00  9.214E+00  4.402E+02  1.176E+04
  20.00  1.639E+02  3.819E+01  1.906E+00  2.001E+00  1.245E+02  2.904E+03
  30.00  2.174E+01  4.971E+00  2.151E-01  2.219E-01  2.176E+01  4.109E+02
  40.00  5.197E+00  1.175E+00  4.443E-02  4.521E-02  6.494E+00  1.044E+02
  50.00  1.721E+00  3.853E-01  1.291E-02  1.297E-02  2.588E+00  3.659E+01
  70.00  3.265E-01  7.192E-02  1.960E-03  1.936E-03  6.657E-01  7.720E+00
 100.00  5.632E-02  1.215E-02  2.604E-04  2.530E-04  1.650E-01  1.538E+00
 150.00  7.732E-03  1.630E-03  2.606E-05  2.517E-05  3.661E-02  2.604E-01
 200.00  1.908E-03  3.985E-04  5.127E-06  4.974E-06  1.346E-02  7.705E-02
 300.00  2.733E-04  5.793E-05  5.397E-07  5.333E-07  3.732E-03  1.498E-02
 400.00  7.054E-05  1.559E-05  1.133E-07  1.161E-07  1.655E-03  4.975E-03
 500.00  2.475E-05  5.782E-06  3.491E-08  3.765E-08  9.189E-04  2.171E-03
 600.00  1.081E-05  2.682E-06  1.327E-08  1.592E-08  5.948E-04  1.145E-03
 800.00  2.955E-06  8.411E-07  3.134E-09  4.053E-09  3.125E-04  4.331E-04
1000.00  1.075E-06  3.489E-07  1.035E-09  1.484E-09  1.917E-04  2.064E-04

Multipolarity E3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.823E+07  7.066E+07  2.090E+05  5.526E+04  4.121E+05  4.715E+07
  15.00  1.658E+06  4.110E+06  1.224E+04  3.154E+03  4.076E+04  3.373E+06
  20.00  2.224E+05  5.452E+05  1.635E+03  4.132E+02  8.461E+03  5.393E+05
  30.00  1.314E+04  3.149E+04  9.565E+01  2.350E+01  1.007E+03  4.319E+04
  40.00  1.777E+03  4.152E+03  1.278E+01  3.079E+00  2.356E+02  7.558E+03
  50.00  3.797E+02  8.647E+02  2.691E+00  6.390E-01  7.870E+01  2.018E+03
  70.00  3.766E+01  8.126E+01  2.577E-01  6.007E-02  1.571E+01  2.902E+02
 100.00  3.338E+00  6.627E+00  2.152E-02  4.959E-03  2.994E+00  3.978E+01
 150.00  2.241E-01  3.866E-01  1.296E-03  3.020E-04  4.896E-01  4.567E+00
 200.00  3.457E-02  5.189E-02  1.785E-04  4.309E-05  1.436E-01  1.049E+00
 300.00  2.745E-03  3.157E-03  1.131E-05  3.031E-06  2.867E-02  1.470E-01
 400.00  4.973E-04  4.488E-04  1.652E-06  5.065E-07  1.008E-02  3.963E-02
 500.00  1.386E-04  1.010E-04  3.777E-07  1.344E-07  4.714E-03  1.490E-02
 600.00  5.152E-05  3.133E-05  1.168E-07  4.846E-08  2.675E-03  7.027E-03
 800.00  1.155E-05  5.375E-06  1.926E-08  1.020E-08  1.166E-03  2.265E-03
1000.00  3.754E-06  1.486E-06  4.969E-09  3.277E-09  6.321E-04  9.679E-04

Multipolarity E4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.008E+11  1.175E+11  4.854E+08  2.640E+09  3.377E+07  7.324E+09
  15.00  3.035E+09  3.440E+09  1.257E+07  6.826E+07  2.283E+06  3.184E+08
  20.00  2.596E+08  2.867E+08  9.409E+05  5.091E+06  3.633E+05  3.666E+07
  30.00  8.447E+06  8.902E+06  2.440E+04  1.304E+05  3.029E+04  1.906E+06
  40.00  7.679E+05  7.756E+05  1.843E+03  9.654E+03  5.588E+03  2.503E+05
  50.00  1.224E+05  1.189E+05  2.515E+02  1.283E+03  1.566E+03  5.401E+04
  70.00  7.981E+03  7.207E+03  1.285E+01  6.122E+01  2.425E+02  5.712E+03
 100.00  4.652E+02  3.809E+02  5.815E-01  2.431E+00  3.566E+01  5.748E+02
 150.00  1.985E+01  1.407E+01  1.931E-02  6.257E-02  4.365E+00  4.732E+01
 200.00  2.239E+00  1.395E+00  1.893E-03  4.708E-03  1.043E+00  8.690E+00
 300.00  1.143E-01  5.689E-02  8.358E-05  1.282E-04  1.560E-01  9.073E-01
 400.00  1.502E-02  6.165E-03  1.011E-05  1.052E-05  4.486E-02  2.017E-01
 500.00  3.239E-03  1.124E-03  2.046E-06  1.591E-06  1.803E-02  6.601E-02
 600.00  9.733E-04  2.916E-04  5.805E-07  3.677E-07  9.091E-03  2.801E-02
 800.00  1.554E-04  3.662E-05  8.362E-08  4.297E-08  3.339E-03  7.760E-03
1000.00  3.891E-05  7.684E-06  1.882E-08  9.575E-09  1.609E-03  2.988E-03

Multipolarity M1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.198E+00  5.045E-01  7.258E-02  4.855E-02  8.768E+02  1.960E+02
  15.00  3.334E-01  1.394E-01  1.616E-02  1.101E-02  2.612E+02  5.878E+01
  20.00  1.331E-01  5.546E-02  5.410E-03  3.747E-03  1.107E+02  2.508E+01
  30.00  3.578E-02  1.488E-02  1.108E-03  7.875E-04  3.298E+01  7.569E+00
  40.00  1.387E-02  5.783E-03  3.489E-04  2.533E-04  1.399E+01  3.251E+00
  50.00  6.616E-03  2.766E-03  1.402E-04  1.034E-04  7.221E+00  1.697E+00
  70.00  2.136E-03  8.987E-04  3.451E-05  2.626E-05  2.672E+00  6.414E-01
 100.00  6.304E-04  2.683E-04  7.554E-06  5.960E-06  9.342E-01  2.304E-01
 150.00  1.537E-04  6.674E-05  1.294E-06  1.093E-06  2.849E-01  7.285E-02
 200.00  5.547E-05  2.460E-05  3.622E-07  3.243E-07  1.232E-01  3.240E-02
 300.00  1.302E-05  6.050E-06  5.816E-08  5.670E-08  3.844E-02  1.051E-02
 400.00  4.607E-06  2.272E-06  1.590E-08  1.750E-08  1.701E-02  4.766E-03
 500.00  2.021E-06  1.067E-06  5.975E-09  7.296E-09  8.992E-03  2.560E-03
 600.00  1.048E-06  5.899E-07  2.464E-09  3.898E-09  5.434E-03  1.564E-03
 800.00  3.635E-07  2.427E-07  7.044E-10  1.317E-09  2.446E-03  7.121E-04
1000.00  1.564E-07  1.228E-07  2.879E-10  6.249E-10  1.288E-03  3.766E-04

Multipolarity M2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  3.424E+04  4.640E+02  2.232E+01  6.483E+00  5.689E+05  2.510E+04
  15.00  4.505E+03  6.121E+01  2.860E+00  8.648E-01  7.889E+04  3.937E+03
  20.00  1.068E+03  1.456E+01  6.579E-01  2.058E-01  1.967E+04  1.093E+03
  30.00  1.400E+02  1.928E+00  8.120E-02  2.688E-02  2.839E+03  1.889E+02
  40.00  3.306E+01  4.613E-01  1.816E-02  6.292E-03  7.357E+02  5.663E+01
  50.00  1.083E+01  1.534E-01  5.653E-03  2.036E-03  2.629E+02  2.284E+01
  70.00  2.015E+00  2.954E-02  9.627E-04  3.704E-04  5.753E+01  6.055E+00
 100.00  3.392E-01  5.263E-03  1.454E-04  6.058E-05  1.206E+01  1.561E+00
 150.00  4.496E-02  7.717E-04  1.681E-05  7.801E-06  2.197E+00  3.572E-01
 200.00  1.074E-02  2.041E-04  3.632E-06  1.838E-06  6.926E-01  1.306E-01
 300.00  1.446E-03  3.348E-05  4.251E-07  2.468E-07  1.494E-01  3.377E-02
 400.00  3.518E-04  9.792E-06  9.470E-08  6.138E-08  5.396E-02  1.353E-02
 500.00  1.168E-04  3.849E-06  2.968E-08  2.181E-08  2.521E-02  6.741E-03
 600.00  4.831E-05  1.864E-06  1.158E-08  9.982E-09  1.409E-02  3.929E-03
 800.00  1.198E-05  6.216E-07  2.703E-09  2.810E-09  5.846E-03  1.708E-03
1000.00  3.993E-06  2.693E-07  9.252E-10  1.081E-09  2.989E-03  8.919E-04

Multipolarity M3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  3.752E+07  1.416E+08  7.221E+05  9.122E+03  1.239E+08  2.285E+06
  15.00  2.507E+06  8.308E+06  4.218E+04  5.475E+02  8.821E+06  2.190E+05
  20.00  3.765E+05  1.111E+06  5.615E+03  7.471E+01  1.407E+06  4.401E+04
  30.00  2.697E+04  6.500E+04  3.257E+02  4.541E+00  1.126E+05  4.980E+03
  40.00  4.275E+03  8.666E+03  4.312E+01  6.289E-01  1.977E+04  1.128E+03
  50.00  1.045E+03  1.821E+03  9.001E+00  1.372E-01  5.315E+03  3.700E+02
  70.00  1.290E+02  1.734E+02  8.481E-01  1.408E-02  7.783E+02  7.284E+01
 100.00  1.461E+01  1.431E+01  6.922E-02  1.304E-03  1.104E+02  1.394E+01
 150.00  1.295E+00  8.408E-01  4.024E-03  9.309E-05  1.346E+01  2.320E+00
 200.00  2.400E-01  1.125E-01  5.359E-04  1.512E-05  3.279E+00  6.865E-01
 300.00  2.369E-02  6.695E-03  3.179E-05  1.296E-06  5.116E-01  1.346E-01
 400.00  4.779E-03  9.159E-04  4.351E-06  2.485E-07  1.512E-01  4.514E-02
 500.00  1.399E-03  1.959E-04  9.301E-07  7.262E-08  6.155E-02  1.984E-02
 600.00  5.286E-04  5.711E-05  2.708E-07  2.826E-08  3.112E-02  1.052E-02
 800.00  1.161E-04  8.439E-06  3.913E-08  6.584E-09  1.128E-02  4.009E-03
1000.00  3.574E-05  1.989E-06  8.791E-09  2.283E-09  5.294E-03  1.918E-03

Multipolarity M4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.036E+10  1.084E+12  2.361E+09  3.512E+09  1.284E+10  1.453E+08
  15.00  4.302E+08  2.955E+10  6.830E+07  9.156E+07  5.556E+08  9.833E+06
  20.00  4.703E+07  2.321E+09  5.643E+06  6.885E+06  6.358E+07  1.542E+06
  30.00  2.204E+06  6.560E+07  1.732E+05  1.789E+05  3.269E+06  1.232E+05
  40.00  2.619E+05  5.324E+06  1.500E+04  1.342E+04  4.260E+05  2.188E+04
  50.00  5.158E+04  7.719E+05  2.292E+03  1.805E+03  9.157E+04  5.955E+03
  70.00  4.637E+03  4.319E+04  1.388E+02  8.763E+01  9.689E+03  8.901E+02
 100.00  3.799E+02  2.117E+03  7.365E+00  3.543E+00  9.884E+02  1.282E+02
 150.00  2.372E+01  7.310E+01  2.753E-01  9.252E-02  8.459E+01  1.564E+01
 200.00  3.473E+00  7.009E+00  2.763E-02  6.974E-03  1.626E+01  3.747E+00
 300.00  2.512E-01  2.778E-01  1.149E-03  1.857E-04  1.862E+00  5.553E-01
 400.00  4.144E-02  2.974E-02  1.256E-04  1.453E-05  4.508E-01  1.550E-01
 500.00  1.050E-02  5.368E-03  2.288E-05  2.059E-06  1.594E-01  5.970E-02
 600.00  3.558E-03  1.374E-03  5.874E-06  4.409E-07  7.250E-02  2.866E-02
 800.00  6.685E-04  1.650E-04  7.024E-07  4.389E-08  2.265E-02  9.465E-03
1000.00  1.850E-04  3.223E-05  1.363E-07  8.679E-09  9.639E-03  4.108E-03

Multipolarity E1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.732E-01  2.717E-01  3.475E-01  1.015E-01  1.203E-01  1.653E-02
  15.00  1.201E-01  9.009E-02  1.095E-01  2.081E-02  2.421E-02  8.999E-03
  20.00  6.381E-02  3.868E-02  4.539E-02  6.371E-03  7.328E-03  5.679E-03
  30.00  2.452E-02  1.082E-02  1.208E-02  1.110E-03  1.259E-03  2.852E-03
  40.00  1.196E-02  4.185E-03  4.507E-03  3.084E-04  3.463E-04  1.719E-03
  50.00  6.716E-03  1.954E-03  2.048E-03  1.120E-04  1.250E-04  1.150E-03
  70.00  2.732E-03  5.994E-04  6.046E-04  2.349E-05  2.602E-05  6.197E-04
 100.00  1.017E-03  1.649E-04  1.602E-04  4.345E-06  4.832E-06  3.182E-04
 150.00  3.225E-04  3.689E-05  3.471E-05  6.352E-07  7.074E-07  1.493E-04
 200.00  1.414E-04  1.261E-05  1.167E-05  1.575E-07  1.805E-07  8.848E-05
 300.00  4.491E-05  2.797E-06  2.570E-06  2.332E-08  2.867E-08  4.412E-05
 400.00  2.019E-05  9.667E-07  9.049E-07  6.214E-09  7.462E-09  2.791E-05
 500.00  1.089E-05  4.240E-07  4.072E-07  2.014E-09  2.947E-09  1.975E-05
 600.00  6.726E-06  2.197E-07  2.188E-07  8.648E-10  1.327E-09  1.523E-05
 800.00  3.190E-06  7.855E-08  8.454E-08  2.532E-10  4.497E-10  1.021E-05
1000.00  1.782E-06  3.493E-08  4.152E-08  7.697E-11  2.055E-10  7.382E-06

Multipolarity E2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  6.991E+04  1.477E+03  3.477E+02  1.637E+01  1.710E+01  7.393E+02
  15.00  9.192E+03  1.950E+02  4.446E+01  2.057E+00  2.136E+00  1.192E+02
  20.00  2.179E+03  4.645E+01  1.041E+01  4.612E-01  4.751E-01  3.360E+01
  30.00  2.855E+02  6.154E+00  1.355E+00  5.345E-02  5.420E-02  5.846E+00
  40.00  6.766E+01  1.474E+00  3.214E-01  1.125E-02  1.126E-02  1.744E+00
  50.00  2.221E+01  4.884E-01  1.057E-01  3.307E-03  3.274E-03  6.939E-01
  70.00  4.154E+00  9.273E-02  1.980E-02  5.096E-04  4.956E-04  1.782E-01
 100.00  7.055E-01  1.601E-02  3.360E-03  6.858E-05  6.562E-05  4.411E-02
 150.00  9.509E-02  2.201E-03  4.528E-04  6.919E-06  6.592E-06  9.774E-03
 200.00  2.315E-02  5.435E-04  1.111E-04  1.374E-06  1.306E-06  3.590E-03
 300.00  3.256E-03  7.793E-05  1.619E-05  1.451E-07  1.431E-07  9.925E-04
 400.00  8.315E-04  2.012E-05  4.365E-06  3.066E-08  3.116E-08  4.402E-04
 500.00  2.911E-04  7.072E-06  1.621E-06  9.302E-09  1.015E-08  2.443E-04
 600.00  1.273E-04  3.083E-06  7.533E-07  3.648E-09  4.043E-09  1.578E-04
 800.00  3.556E-05  8.434E-07  2.354E-07  8.169E-10  1.079E-09  8.286E-05
1000.00  1.344E-05  3.064E-07  9.801E-08  2.765E-10  4.195E-10  5.090E-05

Multipolarity E3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.317E+07  8.034E+06  2.002E+07  5.624E+04  1.409E+04  1.190E+05
  15.00  1.598E+06  4.719E+05  1.164E+06  3.293E+03  8.045E+02  1.156E+04
  20.00  2.464E+05  6.329E+04  1.545E+05  4.402E+02  1.056E+02  2.371E+03
  30.00  1.836E+04  3.735E+03  8.905E+03  2.573E+01  6.023E+00  2.777E+02
  40.00  3.000E+03  5.061E+02  1.177E+03  3.448E+00  7.938E-01  6.451E+01
  50.00  7.503E+02  1.082E+02  2.451E+02  7.267E-01  1.654E-01  2.143E+01
  70.00  9.545E+01  1.073E+01  2.303E+01  6.969E-02  1.563E-02  4.251E+00
 100.00  1.109E+01  9.520E-01  1.879E+00  5.830E-03  1.299E-03  8.064E-01
 150.00  1.005E+00  6.394E-02  1.096E-01  3.514E-04  7.950E-05  1.313E-01
 200.00  1.885E-01  9.866E-03  1.472E-02  4.845E-05  1.137E-05  3.846E-02
 300.00  1.898E-02  7.838E-04  8.951E-04  3.070E-06  8.102E-07  7.654E-03
 400.00  3.933E-03  1.421E-04  1.272E-04  4.491E-07  1.351E-07  2.689E-03
 500.00  1.194E-03  3.959E-05  2.862E-05  1.022E-07  3.607E-08  1.256E-03
 600.00  4.706E-04  1.471E-05  8.864E-06  3.146E-08  1.264E-08  7.113E-04
 800.00  1.146E-04  3.299E-06  1.518E-06  5.251E-09  2.757E-09  3.098E-04
1000.00  3.971E-05  1.073E-06  4.201E-07  1.281E-09  9.027E-10  1.681E-04

Multipolarity E4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.445E+09  2.970E+10  3.412E+10  1.310E+08  7.119E+08  1.061E+07
  15.00  1.043E+08  8.906E+08  9.957E+08  3.391E+06  1.840E+07  6.873E+05
  20.00  1.177E+07  7.594E+07  8.278E+07  2.538E+05  1.372E+06  1.067E+05
  30.00  5.848E+05  2.457E+06  2.558E+06  6.571E+03  3.508E+04  8.621E+03
  40.00  7.311E+04  2.231E+05  2.228E+05  4.976E+02  2.603E+03  1.567E+03
  50.00  1.498E+04  3.551E+04  3.409E+04  6.796E+01  3.460E+02  4.344E+02
  70.00  1.429E+03  2.309E+03  2.062E+03  3.476E+00  1.651E+01  6.646E+01
 100.00  1.239E+02  1.343E+02  1.088E+02  1.576E-01  6.558E-01  9.686E+00
 150.00  8.160E+00  5.718E+00  4.013E+00  5.243E-03  1.688E-02  1.177E+00
 200.00  1.237E+00  6.440E-01  3.976E-01  5.147E-04  1.270E-03  2.804E-01
 300.00  9.476E-02  3.283E-02  1.619E-02  2.274E-05  3.454E-05  4.182E-02
 400.00  1.663E-02  4.311E-03  1.753E-03  2.750E-06  2.835E-06  1.199E-02
 500.00  4.525E-03  9.297E-04  3.198E-04  5.585E-07  4.286E-07  4.813E-03
 600.00  1.653E-03  2.790E-04  8.283E-05  1.582E-07  9.832E-08  2.422E-03
 800.00  3.637E-04  4.452E-05  1.039E-05  2.271E-08  1.148E-08  8.880E-04
1000.00  1.176E-04  1.115E-05  2.182E-06  5.161E-09  2.600E-09  4.282E-04

Multipolarity M1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.579E+00  3.281E-01  1.365E-01  1.783E-02  1.168E-02  2.325E+02
  15.00  4.663E-01  9.180E-02  3.790E-02  4.053E-03  2.706E-03  6.924E+01
  20.00  1.961E-01  3.679E-02  1.513E-02  1.376E-03  9.332E-04  2.935E+01
  30.00  5.767E-02  9.924E-03  4.074E-03  2.855E-04  1.989E-04  8.728E+00
  40.00  2.424E-02  3.869E-03  1.590E-03  9.087E-05  6.469E-05  3.709E+00
  50.00  1.241E-02  1.850E-03  7.622E-04  3.671E-05  2.670E-05  1.914E+00
  70.00  4.532E-03  5.994E-04  2.487E-04  9.129E-06  6.823E-06  7.083E-01
 100.00  1.562E-03  1.776E-04  7.453E-05  2.017E-06  1.563E-06  2.476E-01
 150.00  4.685E-04  4.342E-05  1.861E-05  3.452E-07  2.867E-07  7.552E-02
 200.00  1.999E-04  1.570E-05  6.874E-06  9.804E-08  8.365E-08  3.267E-02
 300.00  6.108E-05  3.694E-06  1.691E-06  1.610E-08  1.603E-08  1.019E-02
 400.00  2.657E-05  1.307E-06  6.352E-07  4.464E-09  4.660E-09  4.508E-03
 500.00  1.388E-05  5.756E-07  2.988E-07  1.508E-09  2.016E-09  2.384E-03
 600.00  8.310E-06  2.974E-07  1.661E-07  6.846E-10  9.384E-10  1.439E-03
 800.00  3.726E-06  1.039E-07  6.753E-08  1.705E-10  3.729E-10  6.476E-04
1000.00  1.983E-06  4.467E-08  3.444E-08  6.762E-11  1.736E-10  3.416E-04

Multipolarity M2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  3.426E+05  9.786E+03  1.305E+02  5.753E+00  1.626E+00  1.518E+05
  15.00  4.524E+04  1.287E+03  1.721E+01  7.406E-01  2.177E-01  2.105E+04
  20.00  1.076E+04  3.051E+02  4.091E+00  1.711E-01  5.207E-02  5.247E+03
  30.00  1.416E+03  3.992E+01  5.403E-01  2.123E-02  6.840E-03  7.558E+02
  40.00  3.364E+02  9.448E+00  1.295E-01  4.783E-03  1.615E-03  1.961E+02
  50.00  1.106E+02  3.095E+00  4.303E-02  1.494E-03  5.258E-04  7.005E+01
  70.00  2.067E+01  5.760E-01  8.282E-03  2.558E-04  9.621E-05  1.532E+01
 100.00  3.492E+00  9.697E-02  1.476E-03  3.884E-05  1.584E-05  3.210E+00
 150.00  4.635E-01  1.285E-02  2.163E-04  4.511E-06  2.055E-06  5.845E-01
 200.00  1.106E-01  3.070E-03  5.726E-05  9.769E-07  4.842E-07  1.842E-01
 300.00  1.485E-02  4.135E-04  9.393E-06  1.150E-07  6.627E-08  3.973E-02
 400.00  3.607E-03  1.006E-04  2.747E-06  2.579E-08  1.648E-08  1.433E-02
 500.00  1.199E-03  3.340E-05  1.081E-06  7.872E-09  5.881E-09  6.697E-03
 600.00  4.971E-04  1.380E-05  5.246E-07  3.083E-09  2.533E-09  3.738E-03
 800.00  1.252E-04  3.424E-06  1.741E-07  7.294E-10  7.374E-10  1.550E-03
1000.00  4.288E-05  1.142E-06  7.558E-08  2.237E-10  3.142E-10  7.934E-04

Multipolarity M3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.101E+09  1.106E+07  4.026E+07  1.967E+05  2.436E+03  3.382E+07
  15.00  6.759E+07  7.364E+05  2.361E+06  1.148E+04  1.460E+02  2.401E+06
  20.00  9.448E+06  1.103E+05  3.157E+05  1.529E+03  1.990E+01  3.821E+05
  30.00  6.016E+05  7.854E+03  1.844E+04  8.850E+01  1.205E+00  3.042E+04
  40.00  8.715E+04  1.244E+03  2.463E+03  1.174E+01  1.671E-01  5.339E+03
  50.00  1.980E+04  3.035E+02  5.173E+02  2.451E+00  3.642E-02  1.432E+03
  70.00  2.183E+03  3.735E+01  4.925E+01  2.309E-01  3.737E-03  2.092E+02
 100.00  2.200E+02  4.218E+00  4.066E+00  1.886E-02  3.462E-04  2.959E+01
 150.00  1.731E+01  3.730E-01  2.389E-01  1.096E-03  2.471E-05  3.600E+00
 200.00  2.984E+00  6.907E-02  3.198E-02  1.460E-04  4.015E-06  8.758E-01
 300.00  2.716E-01  6.806E-03  1.902E-03  8.666E-06  3.472E-07  1.365E-01
 400.00  5.259E-02  1.372E-03  2.600E-04  1.186E-06  6.632E-08  4.025E-02
 500.00  1.505E-02  4.015E-04  5.565E-05  2.537E-07  1.952E-08  1.638E-02
 600.00  5.609E-03  1.515E-04  1.620E-05  7.382E-08  7.369E-09  8.267E-03
 800.00  1.218E-03  3.324E-05  2.392E-06  1.063E-08  1.793E-09  2.993E-03
1000.00  3.750E-04  1.024E-05  5.640E-07  2.409E-09  6.241E-10  1.407E-03

Multipolarity M4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  5.872E+11  3.380E+09  3.118E+11  6.553E+08  9.497E+08  3.698E+09
  15.00  1.850E+10  1.361E+08  8.497E+09  1.892E+07  2.476E+07  1.575E+08
  20.00  1.653E+09  1.460E+07  6.670E+08  1.561E+06  1.861E+06  1.783E+07
  30.00  5.833E+07  6.681E+05  1.881E+07  4.770E+04  4.828E+04  9.041E+05
  40.00  5.725E+06  7.856E+04  1.528E+06  4.135E+03  3.628E+03  1.171E+05
  50.00  9.784E+05  1.535E+04  2.215E+05  6.310E+02  4.878E+02  2.505E+04
  70.00  7.220E+04  1.366E+03  1.238E+04  3.814E+01  2.369E+01  2.633E+03
 100.00  4.930E+03  1.111E+02  6.061E+02  2.022E+00  9.579E-01  2.672E+02
 150.00  2.602E+02  6.890E+00  2.091E+01  7.546E-02  2.501E-02  2.275E+01
 200.00  3.476E+01  1.006E+00  2.003E+00  7.569E-03  1.885E-03  4.362E+00
 300.00  2.297E+00  7.251E-02  7.929E-02  3.143E-04  5.017E-05  4.974E-01
 400.00  3.652E-01  1.194E-02  8.481E-03  3.435E-05  3.926E-06  1.203E-01
 500.00  9.128E-02  3.023E-03  1.531E-03  6.254E-06  5.564E-07  4.251E-02
 600.00  3.079E-02  1.022E-03  3.912E-04  1.604E-06  1.182E-07  1.929E-02
 800.00  5.831E-03  1.918E-04  4.693E-05  1.918E-07  1.176E-08  6.020E-03
1000.00  1.640E-03  5.312E-05  9.179E-06  3.716E-08  2.384E-09  2.564E-03

Multipolarity E1
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  1.938E-02  6.016E-02  4.284E-02  5.193E-02  2.810E-03  2.534E-03
  15.00  1.230E-02  2.634E-02  1.427E-02  1.642E-02  1.526E-03  1.600E-03
  20.00  8.124E-03  1.399E-02  6.152E-03  6.826E-03  9.614E-04  1.054E-03
  30.00  4.091E-03  5.369E-03  1.728E-03  1.823E-03  4.829E-04  5.314E-04
  40.00  2.388E-03  2.620E-03  6.697E-04  6.815E-04  2.905E-04  3.097E-04
  50.00  1.534E-03  1.473E-03  3.131E-04  3.104E-04  1.942E-04  1.986E-04
  70.00  7.583E-04  5.995E-04  9.617E-05  9.183E-05  1.046E-04  9.827E-05
 100.00  3.465E-04  2.235E-04  2.651E-05  2.436E-05  5.366E-05  4.488E-05
 150.00  1.384E-04  7.084E-05  5.961E-06  5.288E-06  2.523E-05  1.796E-05
 200.00  7.157E-05  3.113E-05  2.040E-06  1.787E-06  1.495E-05  9.293E-06
 300.00  2.869E-05  9.878E-06  4.509E-07  3.948E-07  7.451E-06  3.730E-06
 400.00  1.531E-05  4.443E-06  1.570E-07  1.392E-07  4.719E-06  1.991E-06
 500.00  9.429E-06  2.401E-06  6.866E-08  6.274E-08  3.340E-06  1.227E-06
 600.00  6.484E-06  1.480E-06  3.542E-08  3.354E-08  2.571E-06  8.418E-07
 800.00  3.633E-06  7.006E-07  1.272E-08  1.301E-08  1.717E-06  4.688E-07
1000.00  2.297E-06  3.926E-07  5.649E-09  6.456E-09  1.245E-06  2.975E-07

Multipolarity E2
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  2.112E+04  1.541E+04  2.389E+02  5.284E+01  1.255E+02  2.743E+03
  15.00  2.901E+03  2.027E+03  3.154E+01  6.758E+00  2.021E+01  3.764E+02
  20.00  7.163E+02  4.805E+02  7.514E+00  1.582E+00  5.692E+00  9.293E+01
  30.00  1.012E+02  6.292E+01  9.955E-01  2.060E-01  9.909E-01  1.315E+01
  40.00  2.575E+01  1.492E+01  2.385E-01  4.890E-02  2.952E-01  3.342E+00
  50.00  9.024E+00  4.898E+00  7.902E-02  1.608E-02  1.174E-01  1.171E+00
  70.00  1.903E+00  9.162E-01  1.500E-02  3.015E-03  3.012E-02  2.468E-01
 100.00  3.792E-01  1.557E-01  2.593E-03  5.123E-04  7.457E-03  4.918E-02
 150.00  6.419E-02  2.098E-02  3.565E-04  6.914E-05  1.653E-03  8.340E-03
 200.00  1.899E-02  5.110E-03  8.808E-05  1.698E-05  6.075E-04  2.469E-03
 300.00  3.687E-03  7.177E-04  1.261E-05  2.480E-06  1.681E-04  4.796E-04
 400.00  1.225E-03  1.834E-04  3.258E-06  6.687E-07  7.451E-05  1.595E-04
 500.00  5.347E-04  6.425E-05  1.146E-06  2.490E-07  4.137E-05  6.963E-05
 600.00  2.817E-04  2.803E-05  4.981E-07  1.153E-07  2.666E-05  3.659E-05
 800.00  1.066E-04  7.828E-06  1.364E-07  3.613E-08  1.394E-05  1.375E-05
1000.00  5.087E-05  2.967E-06  4.972E-08  1.514E-08  8.595E-06  6.599E-06

Multipolarity E3
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  1.187E+07  5.164E+06  1.301E+06  3.070E+06  2.048E+04  1.548E+06
  15.00  8.468E+05  3.555E+05  7.640E+04  1.785E+05  1.981E+03  1.103E+05
  20.00  1.351E+05  5.474E+04  1.025E+04  2.368E+04  4.052E+02  1.758E+04
  30.00  1.077E+04  4.069E+03  6.048E+02  1.365E+03  4.735E+01  1.402E+03
  40.00  1.883E+03  6.649E+02  8.195E+01  1.804E+02  1.097E+01  2.450E+02
  50.00  5.021E+02  1.661E+02  1.752E+01  3.758E+01  3.640E+00  6.527E+01
  70.00  7.203E+01  2.111E+01  1.738E+00  3.531E+00  7.206E-01  9.355E+00
 100.00  9.857E+00  2.453E+00  1.542E-01  2.882E-01  1.365E-01  1.280E+00
 150.00  1.130E+00  2.220E-01  1.036E-02  1.682E-02  2.224E-02  1.469E-01
 200.00  2.592E-01  4.164E-02  1.599E-03  2.259E-03  6.514E-03  3.371E-02
 300.00  3.628E-02  4.187E-03  1.269E-04  1.373E-04  1.296E-03  4.719E-03
 400.00  9.774E-03  8.679E-04  2.301E-05  1.952E-05  4.554E-04  1.273E-03
 500.00  3.676E-03  2.635E-04  6.419E-06  4.396E-06  2.128E-04  4.788E-04
 600.00  1.731E-03  1.037E-04  2.380E-06  1.358E-06  1.202E-04  2.248E-04
 800.00  5.579E-04  2.524E-05  5.334E-07  2.325E-07  5.213E-05  7.199E-05
1000.00  2.387E-04  8.770E-06  1.742E-07  6.462E-08  2.839E-05  3.096E-05

Multipolarity E4
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  1.937E+09  5.625E+08  4.846E+09  5.260E+09  1.861E+06  2.550E+08
  15.00  8.297E+07  2.376E+07  1.452E+08  1.534E+08  1.193E+05  1.088E+07
  20.00  9.461E+06  2.664E+06  1.237E+07  1.274E+07  1.842E+04  1.239E+06
  30.00  4.853E+05  1.312E+05  3.999E+05  3.935E+05  1.481E+03  6.348E+04
  40.00  6.338E+04  1.634E+04  3.630E+04  3.426E+04  2.679E+02  8.272E+03
  50.00  1.361E+04  3.340E+03  5.774E+03  5.241E+03  7.409E+01  1.774E+03
  70.00  1.431E+03  3.174E+02  3.751E+02  3.168E+02  1.130E+01  1.862E+02
 100.00  1.433E+02  2.745E+01  2.181E+01  1.672E+01  1.643E+00  1.864E+01
 150.00  1.176E+01  1.805E+00  9.286E-01  6.166E-01  1.996E-01  1.530E+00
 200.00  2.155E+00  2.735E-01  1.046E-01  6.109E-02  4.755E-02  2.804E-01
 300.00  2.245E-01  2.092E-02  5.323E-03  2.486E-03  7.077E-03  2.920E-02
 400.00  4.982E-02  3.672E-03  6.991E-04  2.693E-04  2.031E-03  6.488E-03
 500.00  1.630E-02  9.995E-04  1.509E-04  4.915E-05  8.157E-04  2.124E-03
 600.00  6.906E-03  3.644E-04  4.518E-05  1.270E-05  4.094E-04  8.974E-04
 800.00  1.913E-03  8.015E-05  7.205E-06  1.591E-06  1.495E-04  2.469E-04
1000.00  7.374E-04  2.599E-05  1.812E-06  3.355E-07  7.235E-05  9.566E-05

Multipolarity M1
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  4.826E+01  3.473E-01  5.266E-02  2.071E-02  3.925E+01  6.264E+00
  15.00  1.447E+01  1.026E-01  1.475E-02  5.756E-03  1.168E+01  1.877E+00
  20.00  6.177E+00  4.316E-02  5.917E-03  2.300E-03  4.952E+00  8.010E-01
  30.00  1.861E+00  1.268E-02  1.598E-03  6.197E-04  1.474E+00  2.417E-01
  40.00  8.006E-01  5.335E-03  6.234E-04  2.421E-04  6.261E-01  1.039E-01
  50.00  4.179E-01  2.731E-03  2.984E-04  1.162E-04  3.230E-01  5.421E-02
  70.00  1.579E-01  9.977E-04  9.674E-05  3.793E-05  1.195E-01  2.047E-02
 100.00  5.672E-02  3.440E-04  2.871E-05  1.137E-05  4.178E-02  7.355E-03
 150.00  1.794E-02  1.032E-04  7.019E-06  2.840E-06  1.276E-02  2.330E-03
 200.00  7.977E-03  4.405E-05  2.543E-06  1.052E-06  5.521E-03  1.037E-03
 300.00  2.587E-03  1.345E-05  5.979E-07  2.598E-07  1.721E-03  3.361E-04
 400.00  1.173E-03  5.851E-06  2.122E-07  9.763E-08  7.627E-04  1.526E-04
 500.00  6.303E-04  3.060E-06  9.358E-08  4.603E-08  4.034E-04  8.206E-05
 600.00  3.845E-04  1.830E-06  4.800E-08  2.548E-08  2.429E-04  4.993E-05
 800.00  1.751E-04  8.189E-07  1.681E-08  1.041E-08  1.089E-04  2.259E-05
1000.00  9.275E-05  4.372E-07  7.201E-09  5.331E-09  5.766E-05  1.203E-05

Multipolarity M2
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  6.305E+03  7.562E+04  1.586E+03  1.999E+01  2.568E+04  8.217E+02
  15.00  9.864E+02  9.985E+03  2.086E+02  2.633E+00  3.557E+03  1.284E+02
  20.00  2.734E+02  2.374E+03  4.943E+01  6.260E-01  8.867E+02  3.556E+01
  30.00  4.703E+01  3.123E+02  6.468E+00  8.267E-02  1.279E+02  6.123E+00
  40.00  1.409E+01  7.425E+01  1.531E+00  1.981E-02  3.315E+01  1.833E+00
  50.00  5.676E+00  2.440E+01  5.015E-01  6.582E-03  1.184E+01  7.377E-01
  70.00  1.501E+00  4.561E+00  9.332E-02  1.266E-03  2.588E+00  1.950E-01
 100.00  3.864E-01  7.708E-01  1.572E-02  2.257E-04  5.420E-01  5.017E-02
 150.00  8.829E-02  1.023E-01  2.083E-03  3.310E-05  9.882E-02  1.148E-02
 200.00  3.226E-02  2.442E-02  4.979E-04  8.764E-06  3.115E-02  4.195E-03
 300.00  8.327E-03  3.276E-03  6.697E-05  1.439E-06  6.712E-03  1.083E-03
 400.00  3.334E-03  7.958E-04  1.630E-05  4.210E-07  2.425E-03  4.340E-04
 500.00  1.662E-03  2.647E-04  5.418E-06  1.661E-07  1.134E-03  2.164E-04
 600.00  9.672E-04  1.096E-04  2.234E-06  8.033E-08  6.313E-04  1.257E-04
 800.00  4.205E-04  2.757E-05  5.535E-07  2.673E-08  2.607E-04  5.425E-05
1000.00  2.199E-04  9.471E-06  1.855E-07  1.169E-08  1.340E-04  2.852E-05

Multipolarity M3
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  6.027E+05  2.438E+08  1.805E+06  6.178E+06  5.749E+06  7.932E+04
  15.00  5.695E+04  1.497E+07  1.201E+05  3.623E+05  4.077E+05  7.468E+03
  20.00  1.134E+04  2.093E+06  1.797E+04  4.843E+04  6.483E+04  1.484E+03
  30.00  1.267E+03  1.331E+05  1.279E+03  2.829E+03  5.164E+03  1.656E+02
  40.00  2.854E+02  1.930E+04  2.023E+02  3.778E+02  9.050E+02  3.724E+01
  50.00  9.316E+01  4.383E+03  4.936E+01  7.937E+01  2.426E+02  1.214E+01
  70.00  1.823E+01  4.830E+02  6.070E+00  7.554E+00  3.540E+01  2.372E+00
 100.00  3.473E+00  4.869E+01  6.854E-01  6.238E-01  5.005E+00  4.515E-01
 150.00  5.760E-01  3.828E+00  6.058E-02  3.667E-02  6.093E-01  7.494E-02
 200.00  1.701E-01  6.600E-01  1.122E-02  4.909E-03  1.483E-01  2.213E-02
 300.00  3.329E-02  5.999E-02  1.103E-03  2.918E-04  2.307E-02  4.329E-03
 400.00  1.114E-02  1.162E-02  2.225E-04  3.993E-05  6.815E-03  1.451E-03
 500.00  4.897E-03  3.327E-03  6.516E-05  8.549E-06  2.775E-03  6.379E-04
 600.00  2.593E-03  1.237E-03  2.453E-05  2.483E-06  1.397E-03  3.370E-04
 800.00  9.877E-04  2.686E-04  5.380E-06  3.660E-07  5.035E-04  1.275E-04
1000.00  4.731E-04  8.291E-05  1.665E-06  8.658E-08  2.376E-04  6.138E-05

Multipolarity M4
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  4.138E+07  1.320E+11  5.638E+08  4.798E+10  6.362E+08  5.529E+06
  15.00  2.692E+06  4.151E+09  2.255E+07  1.307E+09  2.697E+07  3.567E+05
  20.00  4.129E+05  3.704E+08  2.410E+06  1.026E+08  3.048E+06  5.447E+04
  30.00  3.215E+04  1.303E+07  1.098E+05  2.892E+06  1.543E+05  4.226E+03
  40.00  5.641E+03  1.278E+06  1.287E+04  2.350E+05  1.994E+04  7.390E+02
  50.00  1.522E+03  2.181E+05  2.511E+03  3.405E+04  4.259E+03  1.990E+02
  70.00  2.251E+02  1.607E+04  2.230E+02  1.903E+03  4.468E+02  2.936E+01
 100.00  3.218E+01  1.096E+03  1.810E+01  9.317E+01  4.528E+01  4.189E+00
 150.00  3.900E+00  5.774E+01  1.121E+00  3.214E+00  3.856E+00  5.079E-01
 200.00  9.314E-01  7.707E+00  1.636E-01  3.080E-01  7.392E-01  1.213E-01
 300.00  1.375E-01  5.084E-01  1.177E-02  1.218E-02  8.428E-02  1.790E-02
 400.00  3.833E-02  8.079E-02  1.938E-03  1.304E-03  2.038E-02  4.992E-03
 500.00  1.476E-02  2.020E-02  4.909E-04  2.354E-04  7.203E-03  1.923E-03
 600.00  7.069E-03  6.799E-03  1.656E-04  5.999E-05  3.261E-03  9.188E-04
 800.00  2.334E-03  1.287E-03  3.107E-05  7.188E-06  1.013E-03  3.012E-04
1000.00  1.014E-03  3.629E-04  8.636E-06  1.411E-06  4.333E-04  1.316E-04

Multipolarity E1
eng[keV]     Q3        tot    
------------------------------
  10.00  5.059E-03  2.102E+01
  15.00  2.208E-03  7.538E+00
  20.00  1.172E-03  3.569E+00
  30.00  4.514E-04  2.834E+00
  40.00  2.201E-04  1.314E+00
  50.00  1.236E-04  1.240E+00
  70.00  5.022E-05  5.536E-01
 100.00  1.872E-05  2.353E-01
 150.00  5.965E-06  9.074E-02
 200.00  2.625E-06  4.724E-02
 300.00  8.350E-07  6.651E-02
 400.00  3.772E-07  4.038E-02
 500.00  2.033E-07  2.789E-02
 600.00  1.250E-07  2.103E-02
 800.00  5.829E-08  1.360E-02
1000.00  3.267E-08  9.774E-03

Multipolarity E2
eng[keV]     Q3        tot    
------------------------------
  10.00  1.297E+03  1.509E+06
  15.00  1.702E+02  3.304E+05
  20.00  4.032E+01  8.044E+04
  30.00  5.295E+00  2.080E+04
  40.00  1.255E+00  5.055E+03
  50.00  4.117E-01  3.053E+03
  70.00  7.689E-02  6.250E+02
 100.00  1.306E-02  1.206E+02
 150.00  1.768E-03  1.979E+01
 200.00  4.312E-04  5.784E+00
 300.00  6.075E-05  1.240E+00
 400.00  1.556E-05  4.852E-01
 500.00  5.449E-06  2.544E-01
 600.00  2.369E-06  1.603E-01
 800.00  6.509E-07  8.367E-02
1000.00  2.478E-07  5.267E-02

Multipolarity E3
eng[keV]     Q3        tot    
------------------------------
  10.00  4.354E+05  9.141E+08
  15.00  2.989E+04  8.642E+07
  20.00  4.600E+03  1.337E+07
  30.00  3.428E+02  1.411E+06
  40.00  5.596E+01  2.441E+05
  50.00  1.397E+01  9.893E+04
  70.00  1.773E+00  1.528E+04
 100.00  2.058E-01  2.212E+03
 150.00  1.871E-02  2.660E+02
 200.00  3.515E-03  6.291E+01
 300.00  3.545E-04  9.377E+00
 400.00  7.363E-05  2.804E+00
 500.00  2.235E-05  1.195E+00
 600.00  8.764E-06  6.432E-01
 800.00  2.097E-06  2.722E-01
1000.00  7.338E-07  1.504E-01

Multipolarity E4
eng[keV]     Q3        tot    
------------------------------
  10.00  4.769E+07  8.730E+11
  15.00  2.006E+06  2.802E+10
  20.00  2.246E+05  2.534E+09
  30.00  1.108E+04  9.635E+07
  40.00  1.378E+03  1.054E+07
  50.00  2.812E+02  2.236E+06
  70.00  2.667E+01  2.409E+05
 100.00  2.305E+00  2.585E+04
 150.00  1.522E-01  2.313E+03
 200.00  2.309E-02  4.496E+02
 300.00  1.771E-03  5.076E+01
 400.00  3.116E-04  1.232E+01
 500.00  8.480E-05  4.437E+00
 600.00  3.080E-05  2.084E+00
 800.00  6.662E-06  7.223E-01
1000.00  2.173E-06  3.486E-01

Multipolarity M1
eng[keV]     Q3        tot    
------------------------------
  10.00  2.922E-02  4.918E+03
  15.00  8.608E-03  4.952E+03
  20.00  3.621E-03  2.104E+03
  30.00  1.067E-03  6.330E+02
  40.00  4.485E-04  2.691E+02
  50.00  2.294E-04  5.180E+02
  70.00  8.370E-05  1.929E+02
 100.00  2.885E-05  6.778E+01
 150.00  8.691E-06  2.087E+01
 200.00  3.716E-06  9.097E+00
 300.00  1.137E-06  1.023E+01
 400.00  4.966E-07  4.538E+00
 500.00  2.593E-07  2.420E+00
 600.00  1.546E-07  1.463E+00
 800.00  6.815E-08  6.598E-01
1000.00  3.640E-08  3.547E-01

Multipolarity M2
eng[keV]     Q3        tot    
------------------------------
  10.00  6.365E+03  8.019E+06
  15.00  8.383E+02  1.889E+06
  20.00  1.993E+02  4.657E+05
  30.00  2.628E+01  1.116E+05
  40.00  6.244E+00  2.765E+04
  50.00  2.051E+00  1.799E+04
  70.00  3.828E-01  3.897E+03
 100.00  6.466E-02  8.102E+02
 150.00  8.622E-03  1.476E+02
 200.00  2.061E-03  4.681E+01
 300.00  2.773E-04  2.169E+01
 400.00  6.752E-05  8.816E+00
 500.00  2.245E-05  4.493E+00
 600.00  9.258E-06  2.662E+00
 800.00  2.292E-06  1.200E+00
1000.00  7.920E-07  6.603E-01

Multipolarity M3
eng[keV]     Q3        tot    
------------------------------
  10.00  2.054E+07  1.720E+10
  15.00  1.258E+06  1.126E+09
  20.00  1.758E+05  1.602E+08
  30.00  1.121E+04  2.583E+07
  40.00  1.624E+03  3.839E+06
  50.00  3.686E+02  9.587E+05
  70.00  4.056E+01  1.160E+05
 100.00  4.086E+00  1.355E+04
 150.00  3.227E-01  1.361E+03
 200.00  5.572E-02  2.974E+02
 300.00  5.079E-03  5.269E+01
 400.00  9.857E-04  1.780E+01
 500.00  2.823E-04  8.131E+00
 600.00  1.046E-04  4.492E+00
 800.00  2.232E-05  1.860E+00
1000.00  6.934E-06  9.739E-01

Multipolarity M4
eng[keV]     Q3        tot    
------------------------------
  10.00  1.114E+10  1.136E+13
  15.00  3.495E+08  3.487E+11
  20.00  3.116E+07  3.055E+10
  30.00  1.099E+06  1.718E+09
  40.00  1.077E+05  1.802E+08
  50.00  1.836E+04  3.262E+07
  70.00  1.351E+03  2.644E+06
 100.00  9.203E+01  2.046E+05
 150.00  4.871E+00  1.302E+04
 200.00  6.509E-01  2.080E+03
 300.00  4.307E-02  2.023E+02
 400.00  6.858E-03  4.917E+01
 500.00  1.714E-03  1.841E+01
 600.00  5.748E-04  8.951E+00
 800.00  1.070E-04  3.185E+00
1000.00  3.035E-05  1.526E+00



==> 117.txt <==
              ZZZZZZ           1    1 777777
                  Z           11   11     7
                 Z     ===   1 1  1 1    7
                Z      ===  1  1 1  1   7
               Z               1    1  7
              ZZZZZZ           1    1 7

Evaluating total, the following occupation numbers were assumed

 K   2,   L1   2,   L2   2,   L3   4,   M1   2,   M2   2,   
M3   4,   M4   4,   M5   6,   N1   2,   N2   2,   N3   4,   
N4   4,   N5   6,   N6   6,   N7   8,   O1   2,   O2   2,   
O3   4,   O4   4,   O5   6,   O6   6,   O7   8,   P1   2,   
P2   2,   P3   4,   P4   4,   P5   6,   Q1   2,   Q2   2,   
Q3   3,   

Multipolarity E1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     2.591E-01  4.067E-01
  20.00     ***        ***        ***        ***     1.785E-01  3.266E-01
  30.00     ***        ***        ***        ***     9.873E-02  1.887E-01
  40.00     ***        ***        ***     7.186E-01  6.309E-02  1.152E-01
  50.00     ***     1.354E-01  3.886E-01  3.795E-01  4.345E-02  7.510E-02
  70.00     ***     8.618E-02  1.839E-01  1.407E-01  2.451E-02  3.774E-02
 100.00     ***     4.888E-02  7.889E-02  4.854E-02  1.297E-02  1.730E-02
 150.00     ***     2.486E-02  2.950E-02  1.432E-02  6.233E-03  6.917E-03
 200.00     ***     1.523E-02  1.475E-02  6.035E-03  3.743E-03  3.575E-03
 300.00  4.702E-02  7.794E-03  5.648E-03  1.821E-03  1.897E-03  1.431E-03
 400.00  2.965E-02  5.047E-03  2.968E-03  8.041E-04  1.214E-03  7.659E-04
 500.00  2.115E-02  3.610E-03  1.807E-03  4.268E-04  8.638E-04  4.718E-04
 600.00  1.614E-02  2.788E-03  1.226E-03  2.607E-04  6.724E-04  3.259E-04
 800.00  1.070E-02  1.891E-03  6.830E-04  1.216E-04  4.539E-04  1.831E-04
1000.00  7.855E-03  1.373E-03  4.299E-04  6.732E-05  3.292E-04  1.158E-04

Multipolarity E2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     3.875E+03  1.426E+05
  20.00     ***        ***        ***        ***     1.160E+03  3.527E+04
  30.00     ***        ***        ***        ***     2.176E+02  5.027E+03
  40.00     ***        ***        ***     2.516E+03  6.751E+01  1.280E+03
  50.00     ***     5.891E+01  1.463E+03  8.242E+02  2.749E+01  4.478E+02
  70.00     ***     1.765E+01  3.122E+02  1.525E+02  7.291E+00  9.479E+01
 100.00     ***     4.844E+00  6.285E+01  2.585E+01  1.855E+00  1.897E+01
 150.00     ***     1.189E+00  1.082E+01  3.468E+00  4.220E-01  3.233E+00
 200.00     ***     4.690E-01  3.245E+00  8.425E-01  1.574E-01  9.606E-01
 300.00  1.171E-01  1.423E-01  6.373E-01  1.176E-01  4.433E-02  1.875E-01
 400.00  1.017E-01  6.765E-02  2.155E-01  3.015E-02  1.992E-02  6.275E-02
 500.00  8.133E-02  3.927E-02  9.490E-02  1.055E-02  1.111E-02  2.744E-02
 600.00  6.593E-02  2.604E-02  5.008E-02  4.609E-03  7.238E-03  1.454E-02
 800.00  4.488E-02  1.430E-02  1.921E-02  1.285E-03  3.822E-03  5.526E-03
1000.00  3.269E-02  9.011E-03  9.254E-03  4.860E-04  2.352E-03  2.643E-03

Multipolarity E3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     1.220E+05  2.936E+07
  20.00     ***        ***        ***        ***     3.602E+04  4.915E+06
  30.00     ***        ***        ***        ***     6.121E+03  4.212E+05
  40.00     ***        ***        ***     7.521E+04  1.706E+03  7.680E+04
  50.00     ***     3.505E+02  3.727E+04  2.019E+04  6.299E+02  2.103E+04
  70.00     ***     1.749E+02  6.828E+03  2.769E+03  1.411E+02  3.142E+03
 100.00     ***     5.202E+01  1.115E+03  3.428E+02  2.927E+01  4.457E+02
 150.00     ***     1.137E+01  1.471E+02  3.249E+01  5.115E+00  5.279E+01
 200.00     ***     3.851E+00  3.631E+01  6.227E+00  1.553E+00  1.233E+01
 300.00  1.643E-01  8.974E-01  5.447E+00  6.366E-01  3.212E-01  1.760E+00
 400.00  1.935E-01  3.495E-01  1.538E+00  1.340E-01  1.158E-01  4.816E-01
 500.00  1.680E-01  1.747E-01  5.944E-01  4.095E-02  5.484E-02  1.824E-01
 600.00  1.398E-01  1.033E-01  2.838E-01  1.623E-02  3.149E-02  8.670E-02
 800.00  9.574E-02  4.828E-02  9.420E-02  3.983E-03  1.391E-02  2.820E-02
1000.00  6.919E-02  2.737E-02  4.106E-02  1.391E-03  7.601E-03  1.212E-02

Multipolarity E4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     1.075E+06  1.154E+09
  20.00     ***        ***        ***        ***     5.081E+05  1.765E+08
  30.00     ***        ***        ***        ***     9.796E+04  1.227E+07
  40.00     ***        ***        ***     7.702E+05  2.622E+04  1.872E+06
  50.00     ***     6.459E+02  2.095E+05  2.257E+05  9.027E+03  4.421E+05
  70.00     ***     9.616E+02  5.833E+04  2.969E+04  1.752E+03  5.220E+04
 100.00     ***     3.447E+02  9.750E+03  3.156E+03  3.017E+02  5.723E+03
 150.00     ***     7.134E+01  1.125E+03  2.366E+02  4.146E+01  5.053E+02
 200.00     ***     2.160E+01  2.415E+02  3.783E+01  1.048E+01  9.617E+01
 300.00  1.825E-01  4.067E+00  2.907E+01  3.010E+00  1.658E+00  1.040E+01
 400.00  3.002E-01  1.341E+00  7.009E+00  5.406E-01  4.935E-01  2.367E+00
 500.00  2.838E-01  5.888E-01  2.405E+00  1.486E-01  2.022E-01  7.842E-01
 600.00  2.413E-01  3.141E-01  1.046E+00  5.471E-02  1.037E-01  3.366E-01
 800.00  1.649E-01  1.262E-01  3.033E-01  1.218E-02  3.882E-02  9.452E-02
1000.00  1.173E-01  6.453E-02  1.204E-01  3.984E-03  1.894E-02  3.672E-02

Multipolarity M1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     3.398E+03  7.857E+02
  20.00     ***        ***        ***        ***     1.442E+03  3.356E+02
  30.00     ***        ***        ***        ***     4.317E+02  1.018E+02
  40.00     ***        ***        ***     9.835E-01  1.832E+02  4.373E+01
  50.00     ***     3.743E+02  7.961E+01  5.002E-01  9.424E+01  2.276E+01
  70.00     ***     1.391E+02  3.021E+01  1.797E-01  3.488E+01  8.607E+00
 100.00     ***     4.857E+01  1.087E+01  6.141E-02  1.219E+01  3.095E+00
 150.00     ***     1.485E+01  3.458E+00  1.820E-02  3.722E+00  9.806E-01
 200.00     ***     6.436E+00  1.546E+00  7.704E-03  1.609E+00  4.364E-01
 300.00  8.637E+00  1.996E+00  5.008E-01  2.314E-03  5.002E-01  1.414E-01
 400.00  3.815E+00  8.887E-01  2.293E-01  1.005E-03  2.218E-01  6.435E-02
 500.00  2.035E+00  4.701E-01  1.235E-01  5.215E-04  1.170E-01  3.453E-02
 600.00  1.231E+00  2.819E-01  7.502E-02  3.110E-04  7.073E-02  2.113E-02
 800.00  5.533E-01  1.271E-01  3.431E-02  1.382E-04  3.177E-02  9.615E-03
1000.00  2.988E-01  6.699E-02  1.819E-02  7.326E-05  1.669E-02  5.080E-03

Multipolarity M2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     9.041E+05  3.638E+04
  20.00     ***        ***        ***        ***     2.263E+05  1.052E+04
  30.00     ***        ***        ***        ***     3.298E+04  1.928E+03
  40.00     ***        ***        ***     1.232E+04  8.584E+03  5.993E+02
  50.00     ***     9.317E+03  4.603E+02  4.056E+03  3.068E+03  2.473E+02
  70.00     ***     2.117E+03  1.532E+02  7.544E+02  6.757E+02  6.789E+01
 100.00     ***     4.600E+02  4.661E+01  1.278E+02  1.427E+02  1.806E+01
 150.00     ***     8.789E+01  1.220E+01  1.697E+01  2.628E+01  4.256E+00
 200.00     ***     2.866E+01  4.785E+00  4.051E+00  8.338E+00  1.582E+00
 300.00  1.261E+01  6.412E+00  1.321E+00  5.408E-01  1.811E+00  4.159E-01
 400.00  5.588E+00  2.397E+00  5.531E-01  1.319E-01  6.601E-01  1.689E-01
 500.00  3.006E+00  1.144E+00  2.826E-01  4.382E-02  3.095E-01  8.471E-02
 600.00  1.847E+00  6.445E-01  1.664E-01  1.816E-02  1.739E-01  4.975E-02
 800.00  8.675E-01  2.741E-01  7.422E-02  4.565E-03  7.251E-02  2.180E-02
1000.00  4.943E-01  1.426E-01  3.942E-02  1.564E-03  3.721E-02  1.145E-02

Multipolarity M3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     7.098E+07  8.404E+05
  20.00     ***        ***        ***        ***     1.185E+07  2.219E+05
  30.00     ***        ***        ***        ***     1.014E+06  3.327E+04
  40.00     ***        ***        ***     2.497E+06  1.859E+05  8.713E+03
  50.00     ***     7.142E+04  1.544E+03  5.746E+05  5.137E+04  3.116E+03
  70.00     ***     1.415E+04  7.845E+02  6.422E+04  7.854E+03  6.829E+02
 100.00     ***     2.534E+03  2.493E+02  6.640E+03  1.159E+03  1.422E+02
 150.00     ***     3.774E+02  5.808E+01  5.366E+02  1.470E+02  2.534E+01
 200.00     ***     1.027E+02  2.006E+01  9.432E+01  3.664E+01  7.763E+00
 300.00  1.148E+01  1.800E+01  4.530E+00  8.760E+00  5.857E+00  1.576E+00
 400.00  6.336E+00  5.737E+00  1.643E+00  1.733E+00  1.763E+00  5.405E-01
 500.00  3.645E+00  2.448E+00  7.554E-01  5.019E-01  7.248E-01  2.403E-01
 600.00  2.299E+00  1.270E+00  4.102E-01  1.887E-01  3.700E-01  1.289E-01
 800.00  1.095E+00  4.832E-01  1.630E-01  4.144E-02  1.355E-01  4.970E-02
1000.00  6.255E-01  2.343E-01  8.008E-02  1.288E-02  6.409E-02  2.397E-02

Multipolarity M4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     1.823E+09  7.787E+06
  20.00     ***        ***        ***        ***     2.787E+08  3.010E+06
  30.00     ***        ***        ***        ***     1.918E+07  4.807E+05
  40.00     ***        ***        ***     8.547E+07  2.905E+06  1.161E+05
  50.00     ***     2.081E+05  2.722E+03  1.643E+07  6.830E+05  3.765E+04
  70.00     ***     6.565E+04  3.564E+03  1.399E+06  8.099E+04  6.870E+03
 100.00     ***     1.217E+04  1.309E+03  1.088E+05  9.066E+03  1.147E+03
 150.00     ***     1.595E+03  2.824E+02  6.447E+03  8.402E+02  1.568E+02
 200.00     ***     3.789E+02  8.690E+01  9.201E+02  1.686E+02  3.971E+01
 300.00  9.700E+00  5.349E+01  1.609E+01  6.524E+01  2.020E+01  6.213E+00
 400.00  7.300E+00  1.463E+01  5.044E+00  1.088E+01  5.036E+00  1.790E+00
 500.00  4.582E+00  5.574E+00  2.075E+00  2.797E+00  1.809E+00  7.012E-01
 600.00  2.969E+00  2.651E+00  1.033E+00  9.625E-01  8.347E-01  3.415E-01
 800.00  1.425E+00  8.905E-01  3.618E-01  1.871E-01  2.651E-01  1.147E-01
1000.00  8.074E-01  3.972E-01  1.630E-01  5.361E-02  1.141E-01  5.033E-02

Multipolarity E1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.111E+00  5.242E+00  6.672E+00  1.706E-01  2.048E-01  9.287E-01
  15.00  1.447E+00  1.500E+00  1.816E+00  9.799E-02  1.510E-01  4.147E-01
  20.00  7.832E-01  5.889E-01  6.898E-01  6.349E-02  1.053E-01  2.221E-01
  30.00  3.038E-01  1.488E-01  1.663E-01  3.302E-02  5.571E-02  8.588E-02
  40.00  1.470E-01  5.392E-02  5.817E-02  2.027E-02  3.302E-02  4.186E-02
  50.00  8.206E-02  2.417E-02  2.544E-02  1.372E-02  2.143E-02  2.355E-02
  70.00  3.303E-02  7.059E-03  7.148E-03  7.500E-03  1.075E-02  9.581E-03
 100.00  1.215E-02  1.863E-03  1.820E-03  3.903E-03  4.951E-03  3.568E-03
 150.00  3.807E-03  4.032E-04  3.804E-04  1.858E-03  1.993E-03  1.131E-03
 200.00  1.659E-03  1.354E-04  1.260E-04  1.109E-03  1.037E-03  4.968E-04
 300.00  5.212E-04  2.941E-05  2.717E-05  5.599E-04  4.192E-04  1.577E-04
 400.00  2.341E-04  1.012E-05  9.505E-06  3.574E-04  2.249E-04  7.104E-05
 500.00  1.257E-04  4.391E-06  4.212E-06  2.542E-04  1.390E-04  3.826E-05
 600.00  7.760E-05  2.271E-06  2.265E-06  1.976E-04  9.623E-05  2.369E-05
 800.00  3.668E-05  8.103E-07  8.764E-07  1.334E-04  5.422E-05  1.122E-05
1000.00  2.041E-05  3.562E-07  4.248E-07  9.667E-05  3.433E-05  6.259E-06

Multipolarity E2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  8.362E+05  1.637E+04  4.279E+03  9.423E+03  3.203E+05  2.604E+05
  15.00  1.099E+05  2.157E+03  5.434E+02  1.544E+03  4.404E+04  3.424E+04
  20.00  2.604E+04  5.137E+02  1.264E+02  4.404E+02  1.089E+04  8.117E+03
  30.00  3.423E+03  6.814E+01  1.627E+01  7.813E+01  1.544E+03  1.065E+03
  40.00  8.074E+02  1.621E+01  3.788E+00  2.346E+01  3.921E+02  2.519E+02
  50.00  2.648E+02  5.352E+00  1.229E+00  9.407E+00  1.375E+02  8.267E+01
  70.00  4.947E+01  1.011E+00  2.253E-01  2.441E+00  2.906E+01  1.546E+01
 100.00  8.391E+00  1.734E-01  3.737E-02  6.098E-01  5.801E+00  2.623E+00
 150.00  1.130E+00  2.368E-02  4.924E-03  1.362E-01  9.849E-01  3.532E-01
 200.00  2.746E-01  5.816E-03  1.191E-03  5.021E-02  2.921E-01  8.590E-02
 300.00  3.846E-02  8.271E-04  1.707E-04  1.392E-02  5.695E-02  1.205E-02
 400.00  9.819E-03  2.129E-04  4.572E-05  6.162E-03  1.899E-02  3.070E-03
 500.00  3.424E-03  7.440E-05  1.684E-05  3.411E-03  8.296E-03  1.071E-03
 600.00  1.497E-03  3.244E-05  7.816E-06  2.206E-03  4.390E-03  4.676E-04
 800.00  4.161E-04  8.829E-06  2.436E-06  1.155E-03  1.666E-03  1.299E-04
1000.00  1.564E-04  3.193E-06  1.007E-06  7.059E-04  7.949E-04  4.876E-05

Multipolarity E3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  2.207E+08  8.352E+07  2.098E+08  1.131E+06  1.630E+08  8.029E+07
  15.00  1.572E+07  4.904E+06  1.221E+07  1.194E+05  1.177E+07  5.565E+06
  20.00  2.483E+06  6.579E+05  1.621E+06  2.582E+04  1.897E+06  8.610E+05
  30.00  1.915E+05  3.894E+04  9.386E+04  3.239E+03  1.538E+05  6.457E+04
  40.00  3.180E+04  5.248E+03  1.235E+04  7.786E+02  2.706E+04  1.057E+04
  50.00  8.054E+03  1.121E+03  2.571E+03  2.651E+02  7.263E+03  2.648E+03
  70.00  1.042E+03  1.110E+02  2.414E+02  5.418E+01  1.053E+03  3.379E+02
 100.00  1.227E+02  9.821E+00  1.967E+01  1.052E+01  1.453E+02  3.937E+01
 150.00  1.124E+01  6.585E-01  1.147E+00  1.751E+00  1.681E+01  3.575E+00
 200.00  2.121E+00  1.014E-01  1.537E-01  5.183E-01  3.881E+00  6.715E-01
 300.00  2.144E-01  8.032E-03  9.324E-03  1.044E-01  5.478E-01  6.770E-02
 400.00  4.465E-02  1.457E-03  1.325E-03  3.689E-02  1.485E-01  1.405E-02
 500.00  1.355E-02  4.051E-04  2.971E-04  1.727E-02  5.600E-02  4.264E-03
 600.00  5.364E-03  1.509E-04  9.215E-05  9.819E-03  2.652E-02  1.684E-03
 800.00  1.309E-03  3.382E-05  1.575E-05  4.283E-03  8.588E-03  4.101E-04
1000.00  4.537E-04  1.099E-05  4.339E-06  2.319E-03  3.679E-03  1.420E-04

Multipolarity E4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.077E+10  2.650E+11  3.129E+11  6.490E+07  2.079E+10  7.364E+09
  15.00  6.150E+08  8.097E+09  9.255E+09  5.276E+06  9.589E+08  3.267E+08
  20.00  8.126E+07  7.008E+08  7.780E+08  9.277E+05  1.145E+08  3.777E+07
  30.00  4.789E+06  2.322E+07  2.449E+07  8.631E+04  6.227E+06  1.933E+06
  40.00  6.511E+05  2.129E+06  2.146E+06  1.684E+04  8.368E+05  2.451E+05
  50.00  1.407E+05  3.418E+05  3.306E+05  4.894E+03  1.836E+05  5.075E+04
  70.00  1.425E+04  2.251E+04  2.020E+04  7.913E+02  1.983E+04  4.898E+03
 100.00  1.290E+03  1.324E+03  1.074E+03  1.203E+02  2.032E+03  4.286E+02
 150.00  8.778E+01  5.699E+01  3.994E+01  1.513E+01  1.699E+02  2.846E+01
 200.00  1.350E+01  6.457E+00  3.973E+00  3.667E+00  3.149E+01  4.332E+00
 300.00  1.046E+00  3.311E-01  1.624E-01  5.568E-01  3.323E+00  3.336E-01
 400.00  1.853E-01  4.374E-02  1.767E-02  1.614E-01  7.442E-01  5.879E-02
 500.00  5.055E-02  9.446E-03  3.223E-03  6.514E-02  2.447E-01  1.603E-02
 600.00  1.858E-02  2.849E-03  8.384E-04  3.299E-02  1.044E-01  5.876E-03
 800.00  4.109E-03  4.559E-04  1.055E-04  1.215E-02  2.909E-02  1.298E-03
1000.00  1.333E-03  1.144E-04  2.216E-05  5.859E-03  1.124E-02  4.201E-04

Multipolarity M1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.866E+01  4.041E+00  1.704E+00  3.403E+03  7.912E+02  5.631E+00
  15.00  5.495E+00  1.099E+00  4.606E-01  1.014E+03  2.375E+02  1.663E+00
  20.00  2.309E+00  4.322E-01  1.807E-01  4.300E+02  1.014E+02  6.994E-01
  30.00  6.797E-01  1.140E-01  4.761E-02  1.283E+02  3.064E+01  2.059E-01
  40.00  2.841E-01  4.349E-02  1.819E-02  5.434E+01  1.314E+01  8.635E-02
  50.00  1.451E-01  2.054E-02  8.611E-03  2.804E+01  6.859E+00  4.418E-02
  70.00  5.291E-02  6.542E-03  2.759E-03  1.038E+01  2.592E+00  1.614E-02
 100.00  1.820E-02  1.909E-03  8.122E-04  3.625E+00  9.310E-01  5.558E-03
 150.00  5.446E-03  4.601E-04  1.990E-04  1.105E+00  2.945E-01  1.666E-03
 200.00  2.320E-03  1.652E-04  7.286E-05  4.777E-01  1.310E-01  7.108E-04
 300.00  7.052E-04  3.836E-05  1.772E-05  1.488E-01  4.247E-02  2.169E-04
 400.00  3.070E-04  1.357E-05  6.623E-06  6.581E-02  1.928E-02  9.436E-05
 500.00  1.597E-04  5.924E-06  3.074E-06  3.472E-02  1.035E-02  4.916E-05
 600.00  9.570E-05  3.061E-06  1.713E-06  2.099E-02  6.326E-03  2.948E-05
 800.00  4.276E-05  1.066E-06  6.991E-07  9.427E-03  2.878E-03  1.317E-05
1000.00  2.267E-05  4.546E-07  3.529E-07  4.949E-03  1.519E-03  6.990E-06

Multipolarity M2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  4.158E+06  1.059E+05  1.355E+03  2.100E+06  8.954E+04  1.310E+06
  15.00  5.491E+05  1.394E+04  1.794E+02  2.914E+05  1.416E+04  1.730E+05
  20.00  1.307E+05  3.308E+03  4.280E+01  7.269E+04  3.955E+03  4.114E+04
  30.00  1.728E+04  4.347E+02  5.694E+00  1.052E+04  6.904E+02  5.425E+03
  40.00  4.091E+03  1.025E+02  1.362E+00  2.722E+03  2.079E+02  1.286E+03
  50.00  1.344E+03  3.356E+01  4.529E-01  9.727E+02  8.424E+01  4.227E+02
  70.00  2.514E+02  6.244E+00  8.728E-02  2.130E+02  2.248E+01  7.902E+01
 100.00  4.246E+01  1.050E+00  1.554E-02  4.467E+01  5.833E+00  1.334E+01
 150.00  5.635E+00  1.391E-01  2.275E-03  8.153E+00  1.344E+00  1.770E+00
 200.00  1.344E+00  3.321E-02  6.006E-04  2.572E+00  4.938E-01  4.222E-01
 300.00  1.799E-01  4.461E-03  9.790E-05  5.553E-01  1.284E-01  5.660E-02
 400.00  4.372E-02  1.086E-03  2.859E-05  2.009E-01  5.171E-02  1.373E-02
 500.00  1.449E-02  3.597E-04  1.119E-05  9.389E-02  2.584E-02  4.553E-03
 600.00  6.012E-03  1.488E-04  5.427E-06  5.259E-02  1.513E-02  1.887E-03
 800.00  1.509E-03  3.680E-05  1.798E-06  2.184E-02  6.605E-03  4.733E-04
1000.00  5.146E-04  1.223E-05  7.764E-07  1.117E-02  3.457E-03  1.613E-04

Multipolarity M3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.231E+10  9.997E+07  4.264E+08  4.207E+08  6.634E+06  4.086E+09
  15.00  7.574E+08  6.774E+06  2.503E+07  3.024E+07  6.730E+05  2.510E+08
  20.00  1.061E+08  1.029E+06  3.350E+06  4.857E+06  1.401E+05  3.510E+07
  30.00  6.809E+06  7.505E+04  1.965E+05  3.934E+05  1.655E+04  2.239E+06
  40.00  9.855E+05  1.199E+04  2.614E+04  6.944E+04  3.835E+03  3.238E+05
  50.00  2.243E+05  2.956E+03  5.491E+03  1.876E+04  1.278E+03  7.356E+04
  70.00  2.483E+04  3.686E+02  5.228E+02  2.768E+03  2.568E+02  8.111E+03
 100.00  2.514E+03  4.213E+01  4.314E+01  3.951E+02  4.997E+01  8.176E+02
 150.00  1.989E+02  3.771E+00  2.534E+00  4.854E+01  8.445E+00  6.433E+01
 200.00  3.443E+01  7.031E-01  3.390E-01  1.187E+01  2.521E+00  1.109E+01
 300.00  3.146E+00  6.975E-02  2.011E-02  1.860E+00  4.995E-01  1.010E+00
 400.00  6.125E-01  1.416E-02  2.750E-03  5.517E-01  1.687E-01  1.957E-01
 500.00  1.755E-01  4.151E-03  5.862E-04  2.250E-01  7.445E-02  5.600E-02
 600.00  6.569E-02  1.575E-03  1.708E-04  1.141E-01  3.969E-02  2.090E-02
 800.00  1.430E-02  3.467E-04  2.511E-05  4.143E-02  1.521E-02  4.540E-03
1000.00  4.408E-03  1.071E-04  5.881E-06  1.947E-02  7.300E-03  1.397E-03

Multipolarity M4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  5.080E+12  1.682E+10  3.095E+12  3.547E+10  2.994E+08  2.073E+12
  15.00  1.658E+11  8.307E+08  8.446E+10  1.633E+09  2.425E+07  6.567E+10
  20.00  1.522E+10  9.966E+07  6.643E+09  1.941E+08  4.168E+06  5.892E+09
  30.00  5.603E+08  5.163E+06  1.885E+08  1.044E+07  3.674E+05  2.094E+08
  40.00  5.626E+07  6.453E+05  1.529E+07  1.393E+06  6.848E+04  2.060E+07
  50.00  9.802E+06  1.313E+05  2.220E+06  3.045E+05  1.923E+04  3.530E+06
  70.00  7.434E+05  1.227E+04  1.245E+05  3.292E+04  2.985E+03  2.616E+05
 100.00  5.207E+04  1.036E+03  6.117E+03  3.418E+03  4.431E+02  1.793E+04
 150.00  2.817E+03  6.636E+01  2.120E+02  2.971E+02  5.540E+01  9.497E+02
 200.00  3.817E+02  9.845E+00  2.037E+01  5.759E+01  1.345E+01  1.271E+02
 300.00  2.563E+01  7.216E-01  8.087E-01  6.655E+00  2.023E+00  8.425E+00
 400.00  4.123E+00  1.202E-01  8.689E-02  1.621E+00  5.700E-01  1.342E+00
 500.00  1.036E+00  3.058E-02  1.568E-02  5.749E-01  2.208E-01  3.356E-01
 600.00  3.518E-01  1.042E-02  4.025E-03  2.626E-01  1.066E-01  1.134E-01
 800.00  6.705E-02  1.967E-03  4.840E-04  8.233E-02  3.546E-02  2.150E-02
1000.00  1.893E-02  5.466E-04  9.464E-05  3.510E-02  1.545E-02  6.050E-03

Multipolarity E1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.093E+00  1.415E+00  4.862E-01  5.798E-01  5.936E-02  7.206E-02
  15.00  3.577E-01  4.394E-01  9.443E-02  1.107E-01  3.265E-02  4.817E-02
  20.00  1.522E-01  1.800E-01  2.811E-02  3.262E-02  2.084E-02  3.252E-02
  30.00  4.210E-02  4.738E-02  4.760E-03  5.460E-03  1.060E-02  1.679E-02
  40.00  1.610E-02  1.749E-02  1.300E-03  1.472E-03  6.422E-03  9.903E-03
  50.00  7.485E-03  7.905E-03  4.661E-04  5.251E-04  4.323E-03  6.414E-03
  70.00  2.280E-03  2.316E-03  9.695E-05  1.080E-04  2.350E-03  3.208E-03
 100.00  6.238E-04  6.099E-04  1.783E-05  1.989E-05  1.215E-03  1.480E-03
 150.00  1.392E-04  1.316E-04  2.552E-06  2.910E-06  5.765E-04  5.970E-04
 200.00  4.746E-05  4.425E-05  6.465E-07  7.489E-07  3.438E-04  3.111E-04
 300.00  1.050E-05  9.763E-06  9.424E-08  1.120E-07  1.734E-04  1.261E-04
 400.00  3.640E-06  3.436E-06  2.435E-08  3.067E-08  1.106E-04  6.769E-05
 500.00  1.592E-06  1.534E-06  8.704E-09  1.237E-08  7.864E-05  4.190E-05
 600.00  8.285E-07  8.276E-07  3.692E-09  5.430E-09  6.108E-05  2.901E-05
 800.00  2.943E-07  3.221E-07  1.005E-09  1.648E-09  4.123E-05  1.635E-05
1000.00  1.315E-07  1.555E-07  3.922E-10  8.751E-10  2.990E-05  1.037E-05

Multipolarity E2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  5.876E+03  1.344E+03  7.546E+01  8.039E+01  3.207E+03  9.795E+04
  15.00  7.757E+02  1.716E+02  9.221E+00  9.736E+00  5.174E+02  1.346E+04
  20.00  1.848E+02  4.014E+01  2.026E+00  2.119E+00  1.461E+02  3.324E+03
  30.00  2.452E+01  5.224E+00  2.295E-01  2.359E-01  2.553E+01  4.705E+02
  40.00  5.859E+00  1.235E+00  4.753E-02  4.816E-02  7.622E+00  1.196E+02
  50.00  1.940E+00  4.052E-01  1.384E-02  1.385E-02  3.041E+00  4.195E+01
  70.00  3.678E-01  7.571E-02  2.108E-03  2.074E-03  7.842E-01  8.857E+00
 100.00  6.340E-02  1.280E-02  2.808E-04  2.716E-04  1.949E-01  1.767E+00
 150.00  8.695E-03  1.721E-03  2.820E-05  2.713E-05  4.332E-02  2.997E-01
 200.00  2.143E-03  4.212E-04  5.552E-06  5.379E-06  1.591E-02  8.883E-02
 300.00  3.062E-04  6.138E-05  5.855E-07  5.770E-07  4.389E-03  1.732E-02
 400.00  7.882E-05  1.653E-05  1.244E-07  1.265E-07  1.935E-03  5.764E-03
 500.00  2.761E-05  6.124E-06  3.765E-08  4.146E-08  1.069E-03  2.519E-03
 600.00  1.203E-05  2.852E-06  1.460E-08  1.661E-08  6.892E-04  1.332E-03
 800.00  3.276E-06  8.930E-07  3.513E-09  4.203E-09  3.598E-04  5.051E-04
1000.00  1.188E-06  3.695E-07  1.087E-09  1.762E-09  2.198E-04  2.412E-04

Multipolarity E3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  3.064E+07  7.901E+07  2.387E+05  5.942E+04  4.860E+05  5.385E+07
  15.00  1.800E+06  4.598E+06  1.398E+04  3.392E+03  4.770E+04  3.845E+06
  20.00  2.415E+05  6.101E+05  1.868E+03  4.445E+02  9.847E+03  6.138E+05
  30.00  1.428E+04  3.524E+04  1.093E+02  2.530E+01  1.165E+03  4.905E+04
  40.00  1.931E+03  4.649E+03  1.461E+01  3.316E+00  2.717E+02  8.576E+03
  50.00  4.127E+02  9.684E+02  3.077E+00  6.886E-01  9.065E+01  2.288E+03
  70.00  4.093E+01  9.101E+01  2.947E-01  6.478E-02  1.809E+01  3.289E+02
 100.00  3.629E+00  7.423E+00  2.460E-02  5.354E-03  3.453E+00  4.509E+01
 150.00  2.437E-01  4.328E-01  1.480E-03  3.265E-04  5.663E-01  5.184E+00
 200.00  3.760E-02  5.803E-02  2.035E-04  4.660E-05  1.664E-01  1.192E+00
 300.00  2.987E-03  3.523E-03  1.287E-05  3.294E-06  3.327E-02  1.677E-01
 400.00  5.414E-04  4.992E-04  1.876E-06  5.512E-07  1.168E-02  4.532E-02
 500.00  1.509E-04  1.119E-04  4.264E-07  1.476E-07  5.453E-03  1.708E-02
 600.00  5.613E-05  3.461E-05  1.320E-07  5.178E-08  3.090E-03  8.076E-03
 800.00  1.260E-05  5.892E-06  2.177E-08  1.088E-08  1.342E-03  2.612E-03
1000.00  4.093E-06  1.617E-06  5.470E-09  3.753E-09  7.254E-04  1.119E-03

Multipolarity E4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.113E+11  1.293E+11  5.223E+08  3.008E+09  3.968E+07  8.368E+09
  15.00  3.347E+09  3.781E+09  1.353E+07  7.778E+07  2.666E+06  3.623E+08
  20.00  2.861E+08  3.149E+08  1.013E+06  5.803E+06  4.219E+05  4.158E+07
  30.00  9.303E+06  9.765E+06  2.630E+04  1.487E+05  3.490E+04  2.153E+06
  40.00  8.452E+05  8.501E+05  1.988E+03  1.101E+04  6.406E+03  2.821E+05
  50.00  1.347E+05  1.302E+05  2.717E+02  1.464E+03  1.790E+03  6.077E+04
  70.00  8.779E+03  7.891E+03  1.391E+01  6.987E+01  2.766E+02  6.419E+03
 100.00  5.117E+02  4.169E+02  6.318E-01  2.774E+00  4.066E+01  6.456E+02
 150.00  2.185E+01  1.540E+01  2.111E-02  7.138E-02  4.988E+00  5.321E+01
 200.00  2.465E+00  1.527E+00  2.079E-03  5.366E-03  1.195E+00  9.787E+00
 300.00  1.260E-01  6.227E-02  9.236E-05  1.456E-04  1.792E-01  1.025E+00
 400.00  1.657E-02  6.749E-03  1.122E-05  1.189E-05  5.154E-02  2.285E-01
 500.00  3.577E-03  1.231E-03  2.273E-06  1.788E-06  2.071E-02  7.499E-02
 600.00  1.076E-03  3.191E-04  6.468E-07  4.107E-07  1.044E-02  3.191E-02
 800.00  1.719E-04  4.002E-05  9.314E-08  4.727E-08  3.828E-03  8.876E-03
1000.00  4.305E-05  8.382E-06  2.090E-08  1.073E-08  1.841E-03  3.428E-03

Multipolarity M1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.267E+00  5.295E-01  7.736E-02  5.157E-02  1.057E+03  2.403E+02
  15.00  3.531E-01  1.465E-01  1.727E-02  1.172E-02  3.150E+02  7.208E+01
  20.00  1.411E-01  5.830E-02  5.793E-03  3.997E-03  1.335E+02  3.075E+01
  30.00  3.799E-02  1.567E-02  1.190E-03  8.424E-04  3.976E+01  9.279E+00
  40.00  1.475E-02  6.091E-03  3.754E-04  2.711E-04  1.687E+01  3.986E+00
  50.00  7.042E-03  2.915E-03  1.511E-04  1.110E-04  8.704E+00  2.080E+00
  70.00  2.277E-03  9.482E-04  3.727E-05  2.818E-05  3.220E+00  7.859E-01
 100.00  6.734E-04  2.832E-04  8.162E-06  6.419E-06  1.125E+00  2.822E-01
 150.00  1.645E-04  7.053E-05  1.404E-06  1.174E-06  3.429E-01  8.924E-02
 200.00  5.945E-05  2.603E-05  3.913E-07  3.488E-07  1.482E-01  3.968E-02
 300.00  1.398E-05  6.421E-06  6.355E-08  6.187E-08  4.618E-02  1.287E-02
 400.00  4.948E-06  2.410E-06  1.757E-08  1.886E-08  2.041E-02  5.835E-03
 500.00  2.176E-06  1.124E-06  6.391E-09  8.379E-09  1.077E-02  3.133E-03
 600.00  1.126E-06  6.266E-07  2.729E-09  4.000E-09  6.506E-03  1.915E-03
 800.00  3.907E-07  2.573E-07  8.202E-10  1.319E-09  2.922E-03  8.711E-04
1000.00  1.685E-07  1.292E-07  2.863E-10  7.670E-10  1.535E-03  4.603E-04

Multipolarity M2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  3.949E+04  4.961E+02  2.406E+01  6.939E+00  6.676E+05  2.928E+04
  15.00  5.197E+03  6.545E+01  3.085E+00  9.263E-01  9.254E+04  4.583E+03
  20.00  1.232E+03  1.557E+01  7.104E-01  2.206E-01  2.306E+04  1.271E+03
  30.00  1.616E+02  2.061E+00  8.783E-02  2.885E-02  3.327E+03  2.191E+02
  40.00  3.816E+01  4.929E-01  1.966E-02  6.760E-03  8.614E+02  6.559E+01
  50.00  1.250E+01  1.638E-01  6.127E-03  2.190E-03  3.076E+02  2.643E+01
  70.00  2.327E+00  3.153E-02  1.045E-03  3.991E-04  6.725E+01  7.001E+00
 100.00  3.917E-01  5.614E-03  1.581E-04  6.529E-05  1.407E+01  1.804E+00
 150.00  5.190E-02  8.224E-04  1.831E-05  8.441E-06  2.562E+00  4.133E-01
 200.00  1.239E-02  2.174E-04  3.962E-06  1.995E-06  8.069E-01  1.513E-01
 300.00  1.667E-03  3.565E-05  4.661E-07  2.669E-07  1.740E-01  3.924E-02
 400.00  4.053E-04  1.042E-05  1.038E-07  6.695E-08  6.277E-02  1.575E-02
 500.00  1.344E-04  4.091E-06  3.239E-08  2.406E-08  2.932E-02  7.868E-03
 600.00  5.553E-05  1.988E-06  1.272E-08  1.032E-08  1.639E-02  4.599E-03
 800.00  1.374E-05  6.607E-07  3.023E-09  2.889E-09  6.800E-03  2.006E-03
1000.00  4.566E-06  2.853E-07  9.775E-10  1.305E-09  3.477E-03  1.050E-03

Multipolarity M3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  4.212E+07  1.625E+08  8.387E+05  9.962E+03  1.452E+08  2.642E+06
  15.00  2.812E+06  9.535E+06  4.900E+04  5.978E+02  1.032E+07  2.522E+05
  20.00  4.219E+05  1.275E+06  6.523E+03  8.155E+01  1.644E+06  5.051E+04
  30.00  3.019E+04  7.459E+04  3.786E+02  4.955E+00  1.312E+05  5.693E+03
  40.00  4.782E+03  9.942E+03  5.013E+01  6.858E-01  2.300E+04  1.287E+03
  50.00  1.169E+03  2.088E+03  1.047E+01  1.495E-01  6.173E+03  4.213E+02
  70.00  1.442E+02  1.988E+02  9.861E-01  1.534E-02  9.020E+02  8.280E+01
 100.00  1.633E+01  1.640E+01  8.050E-02  1.420E-03  1.276E+02  1.583E+01
 150.00  1.448E+00  9.630E-01  4.678E-03  1.012E-04  1.553E+01  2.638E+00
 200.00  2.686E-01  1.288E-01  6.226E-04  1.643E-05  3.779E+00  7.814E-01
 300.00  2.654E-02  7.646E-03  3.688E-05  1.413E-06  5.888E-01  1.537E-01
 400.00  5.363E-03  1.044E-03  5.036E-06  2.710E-07  1.738E-01  5.168E-02
 500.00  1.571E-03  2.226E-04  1.076E-06  8.002E-08  7.074E-02  2.277E-02
 600.00  5.943E-04  6.470E-05  3.119E-07  3.022E-08  3.577E-02  1.211E-02
 800.00  1.307E-04  9.491E-06  4.485E-08  7.004E-09  1.296E-02  4.633E-03
1000.00  4.030E-05  2.216E-06  1.006E-08  2.619E-09  6.084E-03  2.223E-03

Multipolarity M4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.159E+10  1.232E+12  2.693E+09  4.101E+09  1.506E+10  1.666E+08
  15.00  4.797E+08  3.359E+10  7.785E+07  1.069E+08  6.490E+08  1.123E+07
  20.00  5.234E+07  2.636E+09  6.427E+06  8.039E+06  7.404E+07  1.755E+06
  30.00  2.448E+06  7.446E+07  1.971E+05  2.089E+05  3.793E+06  1.396E+05
  40.00  2.906E+05  6.039E+06  1.707E+04  1.567E+04  4.931E+05  2.472E+04
  50.00  5.719E+04  8.751E+05  2.607E+03  2.106E+03  1.058E+05  6.715E+03
  70.00  5.139E+03  4.892E+04  1.578E+02  1.022E+02  1.117E+04  1.002E+03
 100.00  4.210E+02  2.395E+03  8.372E+00  4.131E+00  1.136E+03  1.442E+02
 150.00  2.630E+01  8.258E+01  3.130E-01  1.078E-01  9.700E+01  1.760E+01
 200.00  3.853E+00  7.911E+00  3.144E-02  8.115E-03  1.862E+01  4.221E+00
 300.00  2.792E-01  3.132E-01  1.308E-03  2.155E-04  2.130E+00  6.277E-01
 400.00  4.612E-02  3.351E-02  1.431E-04  1.681E-05  5.151E-01  1.757E-01
 500.00  1.170E-02  6.044E-03  2.610E-05  2.372E-06  1.821E-01  6.785E-02
 600.00  3.968E-03  1.546E-03  6.701E-06  5.028E-07  8.283E-02  3.267E-02
 800.00  7.470E-04  1.855E-04  8.029E-07  4.921E-08  2.587E-02  1.083E-02
1000.00  2.071E-04  3.621E-05  1.557E-07  9.957E-09  1.101E-02  4.717E-03

Multipolarity E1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.760E-01  2.795E-01  3.579E-01  1.085E-01  1.286E-01  1.654E-02
  15.00  1.218E-01  9.331E-02  1.134E-01  2.237E-02  2.604E-02  9.012E-03
  20.00  6.493E-02  4.026E-02  4.720E-02  6.882E-03  7.918E-03  5.706E-03
  30.00  2.507E-02  1.133E-02  1.262E-02  1.207E-03  1.368E-03  2.882E-03
  40.00  1.226E-02  4.393E-03  4.726E-03  3.358E-04  3.782E-04  1.745E-03
  50.00  6.904E-03  2.059E-03  2.156E-03  1.220E-04  1.360E-04  1.172E-03
  70.00  2.816E-03  6.336E-04  6.381E-04  2.566E-05  2.865E-05  6.353E-04
 100.00  1.052E-03  1.750E-04  1.697E-04  4.814E-06  5.280E-06  3.284E-04
 150.00  3.346E-04  3.930E-05  3.679E-05  6.975E-07  7.828E-07  1.556E-04
 200.00  1.473E-04  1.350E-05  1.242E-05  1.773E-07  2.001E-07  9.276E-05
 300.00  4.686E-05  2.999E-06  2.757E-06  2.549E-08  3.093E-08  4.676E-05
 400.00  2.115E-05  1.043E-06  9.718E-07  6.769E-09  8.709E-09  2.981E-05
 500.00  1.141E-05  4.571E-07  4.355E-07  2.339E-09  3.405E-09  2.121E-05
 600.00  7.057E-06  2.373E-07  2.336E-07  1.052E-09  1.504E-09  1.645E-05
 800.00  3.344E-06  8.467E-08  9.138E-08  2.743E-10  4.814E-10  1.111E-05
1000.00  1.868E-06  3.761E-08  4.515E-08  9.986E-11  2.271E-10  8.068E-06

Multipolarity E2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  7.812E+04  1.684E+03  3.696E+02  1.769E+01  1.841E+01  8.882E+02
  15.00  1.027E+04  2.224E+02  4.725E+01  2.229E+00  2.306E+00  1.428E+02
  20.00  2.435E+03  5.298E+01  1.106E+01  5.009E-01  5.142E-01  4.018E+01
  30.00  3.192E+02  7.019E+00  1.439E+00  5.827E-02  5.893E-02  6.984E+00
  40.00  7.562E+01  1.681E+00  3.415E-01  1.231E-02  1.228E-02  2.084E+00
  50.00  2.482E+01  5.566E-01  1.123E-01  3.626E-03  3.577E-03  8.304E-01
  70.00  4.642E+00  1.056E-01  2.106E-02  5.611E-04  5.437E-04  2.137E-01
 100.00  7.880E-01  1.823E-02  3.579E-03  7.565E-05  7.221E-05  5.305E-02
 150.00  1.061E-01  2.502E-03  4.832E-04  7.672E-06  7.283E-06  1.177E-02
 200.00  2.580E-02  6.171E-04  1.187E-04  1.517E-06  1.446E-06  4.319E-03
 300.00  3.619E-03  8.822E-05  1.736E-05  1.619E-07  1.578E-07  1.189E-03
 400.00  9.220E-04  2.273E-05  4.680E-06  3.430E-08  3.541E-08  5.239E-04
 500.00  3.219E-04  7.967E-06  1.741E-06  1.043E-08  1.134E-08  2.893E-04
 600.00  1.403E-04  3.466E-06  8.083E-07  4.123E-09  4.579E-09  1.862E-04
 800.00  3.896E-05  9.451E-07  2.535E-07  9.137E-10  1.184E-09  9.719E-05
1000.00  1.464E-05  3.424E-07  1.061E-07  3.215E-10  4.518E-10  5.943E-05

Multipolarity E3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.510E+07  8.813E+06  2.264E+07  6.586E+04  1.553E+04  1.431E+05
  15.00  1.728E+06  5.178E+05  1.317E+06  3.858E+03  8.868E+02  1.381E+04
  20.00  2.660E+05  6.945E+04  1.748E+05  5.158E+02  1.164E+02  2.816E+03
  30.00  1.978E+04  4.102E+03  1.008E+04  3.016E+01  6.642E+00  3.275E+02
  40.00  3.230E+03  5.557E+02  1.332E+03  4.041E+00  8.758E-01  7.585E+01
  50.00  8.070E+02  1.188E+02  2.776E+02  8.517E-01  1.825E-01  2.516E+01
  70.00  1.026E+02  1.179E+01  2.609E+01  8.167E-02  1.727E-02  4.988E+00
 100.00  1.192E+01  1.046E+00  2.128E+00  6.829E-03  1.437E-03  9.472E-01
 150.00  1.079E+00  7.029E-02  1.241E-01  4.114E-04  8.812E-05  1.547E-01
 200.00  2.025E-01  1.085E-02  1.665E-02  5.664E-05  1.262E-05  4.537E-02
 300.00  2.039E-02  8.621E-04  1.010E-03  3.583E-06  8.969E-07  9.043E-03
 400.00  4.228E-03  1.563E-04  1.430E-04  5.230E-07  1.515E-07  3.172E-03
 500.00  1.283E-03  4.358E-05  3.210E-05  1.183E-07  4.031E-08  1.479E-03
 600.00  5.060E-04  1.620E-05  9.906E-06  3.670E-08  1.429E-08  8.366E-04
 800.00  1.232E-04  3.634E-06  1.683E-06  5.951E-09  3.065E-09  3.632E-04
1000.00  4.266E-05  1.182E-06  4.636E-07  1.500E-09  9.840E-10  1.964E-04

Multipolarity E4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.623E+09  3.316E+10  3.798E+10  1.444E+08  8.317E+08  1.276E+07
  15.00  1.115E+08  9.935E+08  1.107E+09  3.740E+06  2.151E+07  8.205E+05
  20.00  1.254E+07  8.464E+07  9.197E+07  2.800E+05  1.604E+06  1.266E+05
  30.00  6.210E+05  2.737E+06  2.838E+06  7.256E+03  4.102E+04  1.014E+04
  40.00  7.750E+04  2.483E+05  2.470E+05  5.500E+02  3.045E+03  1.833E+03
  50.00  1.587E+04  3.950E+04  3.778E+04  7.520E+01  4.049E+02  5.065E+02
  70.00  1.512E+03  2.567E+03  2.284E+03  3.855E+00  1.932E+01  7.726E+01
 100.00  1.310E+02  1.493E+02  1.205E+02  1.754E-01  7.676E-01  1.125E+01
 150.00  8.641E+00  6.362E+00  4.442E+00  5.872E-03  1.975E-02  1.370E+00
 200.00  1.312E+00  7.169E-01  4.401E-01  5.792E-04  1.485E-03  3.270E-01
 300.00  1.008E-01  3.659E-02  1.793E-02  2.574E-05  4.026E-05  4.885E-02
 400.00  1.774E-02  4.808E-03  1.941E-03  3.129E-06  3.291E-06  1.402E-02
 500.00  4.836E-03  1.038E-03  3.539E-04  6.349E-07  4.940E-07  5.630E-03
 600.00  1.770E-03  3.116E-04  9.166E-05  1.800E-07  1.132E-07  2.832E-03
 800.00  3.906E-04  4.978E-05  1.148E-05  2.584E-08  1.304E-08  1.037E-03
1000.00  1.265E-04  1.248E-05  2.408E-06  5.866E-09  2.886E-09  4.991E-04

Multipolarity M1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.674E+00  3.505E-01  1.447E-01  1.943E-02  1.269E-02  2.854E+02
  15.00  4.946E-01  9.820E-02  4.023E-02  4.430E-03  2.948E-03  8.500E+01
  20.00  2.081E-01  3.940E-02  1.607E-02  1.506E-03  1.019E-03  3.602E+01
  30.00  6.120E-02  1.065E-02  4.331E-03  3.137E-04  2.177E-04  1.071E+01
  40.00  2.572E-02  4.156E-03  1.693E-03  1.003E-04  7.107E-05  4.551E+00
  50.00  1.317E-02  1.989E-03  8.124E-04  4.064E-05  2.925E-05  2.348E+00
  70.00  4.810E-03  6.460E-04  2.654E-04  1.012E-05  7.551E-06  8.686E-01
 100.00  1.658E-03  1.918E-04  7.959E-05  2.217E-06  1.718E-06  3.035E-01
 150.00  4.972E-04  4.698E-05  1.985E-05  3.820E-07  3.177E-07  9.251E-02
 200.00  2.122E-04  1.702E-05  7.344E-06  1.066E-07  9.332E-08  3.999E-02
 300.00  6.478E-05  4.004E-06  1.817E-06  1.773E-08  1.737E-08  1.246E-02
 400.00  2.819E-05  1.424E-06  6.828E-07  4.821E-09  5.437E-09  5.506E-03
 500.00  1.470E-05  6.263E-07  3.197E-07  1.730E-09  2.345E-09  2.907E-03
 600.00  8.804E-06  3.242E-07  1.772E-07  8.290E-10  1.097E-09  1.754E-03
 800.00  3.936E-06  1.123E-07  7.298E-08  1.910E-10  3.962E-10  7.880E-04
1000.00  2.091E-06  4.817E-08  3.736E-08  8.698E-11  1.786E-10  4.146E-04

Multipolarity M2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  3.942E+05  1.141E+04  1.411E+02  6.349E+00  1.783E+00  1.814E+05
  15.00  5.206E+04  1.501E+03  1.860E+01  8.181E-01  2.389E-01  2.514E+04
  20.00  1.238E+04  3.557E+02  4.422E+00  1.892E-01  5.716E-02  6.264E+03
  30.00  1.629E+03  4.656E+01  5.839E-01  2.351E-02  7.522E-03  9.015E+02
  40.00  3.869E+02  1.102E+01  1.399E-01  5.302E-03  1.777E-03  2.338E+02
  50.00  1.271E+02  3.611E+00  4.647E-02  1.659E-03  5.790E-04  8.345E+01
  70.00  2.377E+01  6.721E-01  8.937E-03  2.845E-04  1.062E-04  1.823E+01
 100.00  4.014E+00  1.132E-01  1.591E-03  4.325E-05  1.752E-05  3.815E+00
 150.00  5.323E-01  1.500E-02  2.331E-04  5.038E-06  2.277E-06  6.939E-01
 200.00  1.270E-01  3.581E-03  6.165E-05  1.093E-06  5.373E-07  2.185E-01
 300.00  1.702E-02  4.819E-04  1.012E-05  1.290E-07  7.320E-08  4.706E-02
 400.00  4.129E-03  1.171E-04  2.957E-06  2.882E-08  1.878E-08  1.697E-02
 500.00  1.370E-03  3.886E-05  1.165E-06  8.863E-09  6.584E-09  7.928E-03
 600.00  5.670E-04  1.604E-05  5.640E-07  3.577E-09  2.836E-09  4.427E-03
 800.00  1.422E-04  3.966E-06  1.877E-07  8.035E-10  8.044E-10  1.836E-03
1000.00  4.850E-05  1.319E-06  8.197E-08  2.683E-10  3.460E-10  9.399E-04

Multipolarity M3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.249E+09  1.256E+07  4.673E+07  2.341E+05  2.728E+03  4.041E+07
  15.00  7.666E+07  8.351E+05  2.741E+06  1.367E+04  1.634E+02  2.863E+06
  20.00  1.071E+07  1.249E+05  3.663E+05  1.820E+03  2.227E+01  4.548E+05
  30.00  6.816E+05  8.892E+03  2.139E+04  1.054E+02  1.348E+00  3.611E+04
  40.00  9.867E+04  1.407E+03  2.857E+03  1.399E+01  1.868E-01  6.325E+03
  50.00  2.240E+04  3.432E+02  6.001E+02  2.920E+00  4.071E-02  1.694E+03
  70.00  2.467E+03  4.221E+01  5.711E+01  2.752E-01  4.174E-03  2.469E+02
 100.00  2.484E+02  4.767E+00  4.712E+00  2.247E-02  3.863E-04  3.484E+01
 150.00  1.951E+01  4.218E-01  2.766E-01  1.306E-03  2.756E-05  4.230E+00
 200.00  3.362E+00  7.814E-02  3.700E-02  1.739E-04  4.476E-06  1.027E+00
 300.00  3.056E-01  7.709E-03  2.196E-03  1.029E-05  3.855E-07  1.598E-01
 400.00  5.914E-02  1.556E-03  2.996E-04  1.405E-06  7.449E-08  4.711E-02
 500.00  1.692E-02  4.559E-04  6.393E-05  3.007E-07  2.190E-08  1.917E-02
 600.00  6.305E-03  1.722E-04  1.856E-05  8.715E-08  8.325E-09  9.677E-03
 800.00  1.369E-03  3.785E-05  2.721E-06  1.257E-08  1.982E-09  3.504E-03
1000.00  4.214E-04  1.168E-05  6.356E-07  2.821E-09  6.793E-10  1.647E-03

Multipolarity M4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  6.692E+11  3.831E+09  3.586E+11  7.665E+08  1.138E+09  4.426E+09
  15.00  2.104E+10  1.537E+08  9.767E+09  2.211E+07  2.965E+07  1.876E+08
  20.00  1.877E+09  1.646E+07  7.663E+08  1.823E+06  2.229E+06  2.119E+07
  30.00  6.605E+07  7.510E+05  2.159E+07  5.566E+04  5.780E+04  1.070E+06
  40.00  6.470E+06  8.822E+04  1.753E+06  4.822E+03  4.343E+03  1.382E+05
  50.00  1.104E+06  1.722E+04  2.539E+05  7.356E+02  5.838E+02  2.949E+04
  70.00  8.129E+04  1.532E+03  1.418E+04  4.444E+01  2.834E+01  3.092E+03
 100.00  5.538E+03  1.245E+02  6.935E+02  2.355E+00  1.145E+00  3.128E+02
 150.00  2.916E+02  7.726E+00  2.389E+01  8.794E-02  2.988E-02  2.657E+01
 200.00  3.890E+01  1.128E+00  2.287E+00  8.826E-03  2.250E-03  5.087E+00
 300.00  2.567E+00  8.146E-02  9.041E-02  3.667E-04  5.973E-05  5.796E-01
 400.00  4.078E-01  1.343E-02  9.662E-03  4.010E-05  4.662E-06  1.400E-01
 500.00  1.019E-01  3.405E-03  1.743E-03  7.315E-06  6.570E-07  4.943E-02
 600.00  3.435E-02  1.153E-03  4.452E-04  1.877E-06  1.392E-07  2.245E-02
 800.00  6.504E-03  2.167E-04  5.339E-05  2.248E-07  1.364E-08  7.006E-03
1000.00  1.830E-03  6.011E-05  1.043E-05  4.368E-08  2.689E-09  2.983E-03

Multipolarity E1
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  1.882E-02  6.234E-02  4.653E-02  5.677E-02  2.997E-03  2.709E-03
  15.00  1.227E-02  2.743E-02  1.559E-02  1.805E-02  1.631E-03  1.757E-03
  20.00  8.222E-03  1.460E-02  6.747E-03  7.539E-03  1.031E-03  1.175E-03
  30.00  4.212E-03  5.631E-03  1.907E-03  2.023E-03  5.203E-04  6.018E-04
  40.00  2.484E-03  2.758E-03  7.416E-04  7.601E-04  3.145E-04  3.544E-04
  50.00  1.606E-03  1.553E-03  3.484E-04  3.469E-04  2.111E-04  2.292E-04
  70.00  8.032E-04  6.341E-04  1.075E-04  1.029E-04  1.144E-04  1.146E-04
 100.00  3.707E-04  2.373E-04  2.980E-05  2.747E-05  5.911E-05  5.288E-05
 150.00  1.496E-04  7.549E-05  6.697E-06  5.972E-06  2.802E-05  2.137E-05
 200.00  7.801E-05  3.325E-05  2.304E-06  2.016E-06  1.670E-05  1.115E-05
 300.00  3.162E-05  1.057E-05  5.118E-07  4.471E-07  8.409E-06  4.520E-06
 400.00  1.699E-05  4.775E-06  1.772E-07  1.583E-07  5.367E-06  2.431E-06
 500.00  1.053E-05  2.582E-06  7.823E-08  7.067E-08  3.821E-06  1.507E-06
 600.00  7.276E-06  1.595E-06  4.041E-08  3.813E-08  2.956E-06  1.039E-06
 800.00  4.103E-06  7.553E-07  1.449E-08  1.480E-08  1.994E-06  5.833E-07
1000.00  2.608E-06  4.231E-07  6.468E-09  7.383E-09  1.453E-06  3.719E-07

Multipolarity E2
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  2.469E+04  1.768E+04  2.876E+02  5.965E+01  1.608E+02  3.527E+03
  15.00  3.391E+03  2.326E+03  3.798E+01  7.627E+00  2.582E+01  4.842E+02
  20.00  8.375E+02  5.513E+02  9.051E+00  1.785E+00  7.263E+00  1.196E+02
  30.00  1.184E+02  7.220E+01  1.199E+00  2.324E-01  1.262E+00  1.692E+01
  40.00  3.014E+01  1.712E+01  2.871E-01  5.518E-02  3.763E-01  4.305E+00
  50.00  1.057E+01  5.621E+00  9.508E-02  1.816E-02  1.498E-01  1.509E+00
  70.00  2.231E+00  1.051E+00  1.805E-02  3.407E-03  3.855E-02  3.185E-01
 100.00  4.450E-01  1.785E-01  3.116E-03  5.799E-04  9.567E-03  6.354E-02
 150.00  7.546E-02  2.403E-02  4.278E-04  7.840E-05  2.123E-03  1.079E-02
 200.00  2.236E-02  5.846E-03  1.056E-04  1.927E-05  7.790E-04  3.199E-03
 300.00  4.352E-03  8.194E-04  1.508E-05  2.817E-06  2.143E-04  6.230E-04
 400.00  1.450E-03  2.088E-04  3.886E-06  7.617E-07  9.443E-05  2.076E-04
 500.00  6.342E-04  7.293E-05  1.363E-06  2.827E-07  5.216E-05  9.081E-05
 600.00  3.347E-04  3.173E-05  5.919E-07  1.315E-07  3.350E-05  4.781E-05
 800.00  1.269E-04  8.808E-06  1.615E-07  4.113E-08  1.745E-05  1.804E-05
1000.00  6.072E-05  3.318E-06  5.876E-08  1.731E-08  1.071E-05  8.668E-06

Multipolarity E3
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  1.386E+07  5.745E+06  1.506E+06  3.688E+06  2.629E+04  1.990E+06
  15.00  9.867E+05  3.948E+05  8.851E+04  2.145E+05  2.525E+03  1.414E+05
  20.00  1.572E+05  6.070E+04  1.187E+04  2.846E+04  5.136E+02  2.252E+04
  30.00  1.250E+04  4.503E+03  7.010E+02  1.642E+03  5.958E+01  1.792E+03
  40.00  2.184E+03  7.349E+02  9.501E+01  2.170E+02  1.376E+01  3.126E+02
  50.00  5.817E+02  1.835E+02  2.032E+01  4.521E+01  4.558E+00  8.325E+01
  70.00  8.341E+01  2.330E+01  2.016E+00  4.249E+00  9.020E-01  1.193E+01
 100.00  1.142E+01  2.705E+00  1.789E-01  3.468E-01  1.711E-01  1.632E+00
 150.00  1.310E+00  2.448E-01  1.202E-02  2.023E-02  2.794E-02  1.874E-01
 200.00  3.010E-01  4.592E-02  1.856E-03  2.714E-03  8.191E-03  4.308E-02
 300.00  4.224E-02  4.620E-03  1.474E-04  1.645E-04  1.630E-03  6.049E-03
 400.00  1.142E-02  9.580E-04  2.674E-05  2.333E-05  5.721E-04  1.636E-03
 500.00  4.306E-03  2.909E-04  7.464E-06  5.234E-06  2.669E-04  6.167E-04
 600.00  2.032E-03  1.145E-04  2.767E-06  1.611E-06  1.505E-04  2.903E-04
 800.00  6.570E-04  2.786E-05  6.206E-07  2.736E-07  6.524E-05  9.342E-05
1000.00  2.819E-04  9.673E-06  2.028E-07  7.562E-08  3.540E-05  4.025E-05

Multipolarity E4
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  2.266E+09  6.203E+08  5.715E+09  6.221E+09  2.390E+06  3.287E+08
  15.00  9.662E+07  2.609E+07  1.711E+08  1.812E+08  1.522E+05  1.396E+07
  20.00  1.098E+07  2.916E+06  1.457E+07  1.504E+07  2.334E+04  1.584E+06
  30.00  5.608E+05  1.431E+05  4.702E+05  4.639E+05  1.858E+03  8.077E+04
  40.00  7.306E+04  1.779E+04  4.266E+04  4.036E+04  3.344E+02  1.050E+04
  50.00  1.566E+04  3.633E+03  6.783E+03  6.170E+03  9.218E+01  2.248E+03
  70.00  1.644E+03  3.449E+02  4.405E+02  3.728E+02  1.402E+01  2.356E+02
 100.00  1.646E+02  2.982E+01  2.562E+01  1.966E+01  2.037E+00  2.356E+01
 150.00  1.351E+01  1.963E+00  1.091E+00  7.251E-01  2.478E-01  1.934E+00
 200.00  2.479E+00  2.978E-01  1.229E-01  7.184E-02  5.910E-02  3.551E-01
 300.00  2.594E-01  2.285E-02  6.265E-03  2.924E-03  8.812E-03  3.708E-02
 400.00  5.767E-02  4.021E-03  8.237E-04  3.168E-04  2.531E-03  8.264E-03
 500.00  1.893E-02  1.097E-03  1.779E-04  5.779E-05  1.016E-03  2.712E-03
 600.00  8.039E-03  4.007E-04  5.329E-05  1.493E-05  5.099E-04  1.149E-03
 800.00  2.234E-03  8.838E-05  8.509E-06  1.868E-06  1.864E-04  3.177E-04
1000.00  8.641E-04  2.871E-05  2.140E-06  3.928E-07  8.999E-05  1.234E-04

Multipolarity M1
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  6.044E+01  3.781E-01  5.939E-02  2.333E-02  5.136E+01  8.633E+00
  15.00  1.813E+01  1.117E-01  1.666E-02  6.487E-03  1.529E+01  2.588E+00
  20.00  7.735E+00  4.700E-02  6.688E-03  2.594E-03  6.482E+00  1.104E+00
  30.00  2.330E+00  1.382E-02  1.809E-03  6.998E-04  1.929E+00  3.330E-01
  40.00  1.002E+00  5.813E-03  7.071E-04  2.739E-04  8.189E-01  1.431E-01
  50.00  5.231E-01  2.976E-03  3.386E-04  1.315E-04  4.225E-01  7.470E-02
  70.00  1.976E-01  1.087E-03  1.100E-04  4.297E-05  1.563E-01  2.821E-02
 100.00  7.098E-02  3.749E-04  3.268E-05  1.291E-05  5.462E-02  1.013E-02
 150.00  2.244E-02  1.124E-04  8.025E-06  3.228E-06  1.666E-02  3.207E-03
 200.00  9.978E-03  4.800E-05  2.908E-06  1.193E-06  7.201E-03  1.427E-03
 300.00  3.238E-03  1.464E-05  6.830E-07  2.946E-07  2.241E-03  4.625E-04
 400.00  1.467E-03  6.374E-06  2.427E-07  1.112E-07  9.915E-04  2.100E-04
 500.00  7.882E-04  3.329E-06  1.070E-07  5.184E-08  5.239E-04  1.128E-04
 600.00  4.808E-04  1.991E-06  5.497E-08  2.886E-08  3.153E-04  6.866E-05
 800.00  2.188E-04  8.896E-07  1.927E-08  1.180E-08  1.414E-04  3.109E-05
1000.00  1.158E-04  4.739E-07  8.356E-09  6.113E-09  7.468E-05  1.653E-05

Multipolarity M2
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  7.519E+03  8.933E+04  1.951E+03  2.295E+01  3.270E+04  1.079E+03
  15.00  1.174E+03  1.179E+04  2.568E+02  3.024E+00  4.530E+03  1.682E+02
  20.00  3.248E+02  2.804E+03  6.086E+01  7.187E-01  1.129E+03  4.652E+01
  30.00  5.574E+01  3.688E+02  7.965E+00  9.490E-02  1.626E+02  7.989E+00
  40.00  1.668E+01  8.767E+01  1.886E+00  2.273E-02  4.212E+01  2.388E+00
  50.00  6.712E+00  2.881E+01  6.177E-01  7.550E-03  1.504E+01  9.604E-01
  70.00  1.774E+00  5.385E+00  1.150E-01  1.452E-03  3.285E+00  2.536E-01
 100.00  4.565E-01  9.096E-01  1.937E-02  2.586E-04  6.873E-01  6.524E-02
 150.00  1.044E-01  1.206E-01  2.567E-03  3.790E-05  1.251E-01  1.493E-02
 200.00  3.818E-02  2.878E-02  6.131E-04  1.002E-05  3.938E-02  5.463E-03
 300.00  9.885E-03  3.856E-03  8.241E-05  1.643E-06  8.470E-03  1.414E-03
 400.00  3.967E-03  9.352E-04  2.005E-05  4.815E-07  3.058E-03  5.681E-04
 500.00  1.982E-03  3.105E-04  6.657E-06  1.891E-07  1.429E-03  2.839E-04
 600.00  1.156E-03  1.283E-04  2.740E-06  9.176E-08  7.961E-04  1.652E-04
 800.00  5.043E-04  3.216E-05  6.774E-07  3.046E-08  3.297E-04  7.169E-05
1000.00  2.645E-04  1.100E-05  2.266E-07  1.336E-08  1.694E-04  3.776E-05

Multipolarity M3
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  7.136E+05  2.841E+08  2.165E+06  7.617E+06  7.324E+06  1.035E+05
  15.00  6.712E+04  1.744E+07  1.438E+05  4.466E+05  5.185E+05  9.694E+03
  20.00  1.332E+04  2.436E+06  2.151E+04  5.970E+04  8.233E+04  1.920E+03
  30.00  1.481E+03  1.549E+05  1.528E+03  3.487E+03  6.536E+03  2.132E+02
  40.00  3.329E+02  2.243E+04  2.417E+02  4.656E+02  1.143E+03  4.782E+01
  50.00  1.084E+02  5.093E+03  5.894E+01  9.780E+01  3.061E+02  1.556E+01
  70.00  2.119E+01  5.607E+02  7.244E+00  9.307E+00  4.457E+01  3.035E+00
 100.00  4.033E+00  5.644E+01  8.179E-01  7.682E-01  6.288E+00  5.772E-01
 150.00  6.690E-01  4.432E+00  7.232E-02  4.512E-02  7.632E-01  9.579E-02
 200.00  1.978E-01  7.634E-01  1.340E-02  6.035E-03  1.854E-01  2.832E-02
 300.00  3.886E-02  6.932E-02  1.320E-03  3.580E-04  2.878E-02  5.556E-03
 400.00  1.304E-02  1.342E-02  2.666E-04  4.888E-05  8.494E-03  1.868E-03
 500.00  5.744E-03  3.841E-03  7.815E-05  1.044E-05  3.457E-03  8.228E-04
 600.00  3.050E-03  1.428E-03  2.944E-05  3.021E-06  1.741E-03  4.357E-04
 800.00  1.166E-03  3.098E-04  6.469E-06  4.421E-07  6.294E-04  1.657E-04
1000.00  5.602E-04  9.564E-05  2.003E-06  1.037E-07  2.968E-04  7.998E-05

Multipolarity M4
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  4.874E+07  1.545E+11  6.756E+08  5.862E+10  8.123E+08  7.182E+06
  15.00  3.153E+06  4.848E+09  2.693E+07  1.596E+09  3.431E+07  4.605E+05
  20.00  4.817E+05  4.319E+08  2.871E+06  1.252E+08  3.865E+06  7.002E+04
  30.00  3.730E+04  1.515E+07  1.304E+05  3.528E+06  1.947E+05  5.401E+03
  40.00  6.525E+03  1.483E+06  1.527E+04  2.864E+05  2.509E+04  9.412E+02
  50.00  1.757E+03  2.528E+05  2.975E+03  4.148E+04  5.349E+03  2.529E+02
  70.00  2.592E+02  1.858E+04  2.640E+02  2.316E+03  5.597E+02  3.722E+01
 100.00  3.699E+01  1.264E+03  2.143E+01  1.133E+02  5.657E+01  5.304E+00
 150.00  4.485E+00  6.645E+01  1.328E+00  3.902E+00  4.801E+00  6.428E-01
 200.00  1.072E+00  8.858E+00  1.938E-01  3.736E-01  9.187E-01  1.537E-01
 300.00  1.587E-01  5.835E-01  1.396E-02  1.475E-02  1.045E-01  2.274E-02
 400.00  4.439E-02  9.265E-02  2.303E-03  1.578E-03  2.525E-02  6.361E-03
 500.00  1.714E-02  2.315E-02  5.841E-04  2.848E-04  8.920E-03  2.456E-03
 600.00  8.233E-03  7.788E-03  1.972E-04  7.253E-05  4.040E-03  1.177E-03
 800.00  2.728E-03  1.473E-03  3.707E-05  8.683E-06  1.259E-03  3.880E-04
1000.00  1.190E-03  4.156E-04  1.032E-05  1.703E-06  5.378E-04  1.699E-04

Multipolarity E1
eng[keV]     Q3        tot    
------------------------------
  10.00  6.121E-03  2.140E+01
  15.00  2.683E-03  7.641E+00
  20.00  1.429E-03  3.617E+00
  30.00  5.522E-04  1.278E+00
  40.00  2.700E-04  1.335E+00
  50.00  1.520E-04  1.256E+00
  70.00  6.207E-05  5.652E-01
 100.00  2.321E-05  2.413E-01
 150.00  7.417E-06  9.372E-02
 200.00  3.267E-06  4.906E-02
 300.00  1.043E-06  6.780E-02
 400.00  4.714E-07  4.162E-02
 500.00  2.548E-07  2.908E-02
 600.00  1.567E-07  2.194E-02
 800.00  7.342E-08  1.435E-02
1000.00  4.120E-08  1.038E-02

Multipolarity E2
eng[keV]     Q3        tot    
------------------------------
  10.00  1.736E+03  1.684E+06
  15.00  2.278E+02  3.709E+05
  20.00  5.400E+01  9.036E+04
  30.00  7.089E+00  1.252E+04
  40.00  1.680E+00  5.626E+03
  50.00  5.511E-01  3.414E+03
  70.00  1.030E-01  7.009E+02
 100.00  1.748E-02  1.356E+02
 150.00  2.362E-03  2.236E+01
 200.00  5.751E-04  6.555E+00
 300.00  8.078E-05  1.401E+00
 400.00  2.062E-05  5.472E-01
 500.00  7.201E-06  2.860E-01
 600.00  3.124E-06  1.799E-01
 800.00  8.558E-07  9.358E-02
1000.00  3.241E-07  5.876E-02

Multipolarity E3
eng[keV]     Q3        tot    
------------------------------
  10.00  5.650E+05  1.007E+09
  15.00  3.874E+04  9.552E+07
  20.00  5.955E+03  1.477E+07
  30.00  4.426E+02  1.129E+06
  40.00  7.216E+01  2.658E+05
  50.00  1.801E+01  1.073E+05
  70.00  2.283E+00  1.665E+04
 100.00  2.649E-01  2.425E+03
 150.00  2.406E-02  2.938E+02
 200.00  4.518E-03  6.985E+01
 300.00  4.555E-04  1.047E+01
 400.00  9.462E-05  3.140E+00
 500.00  2.872E-05  1.338E+00
 600.00  1.127E-05  7.201E-01
 800.00  2.706E-06  3.043E-01
1000.00  9.461E-07  1.678E-01

Multipolarity E4
eng[keV]     Q3        tot    
------------------------------
  10.00  6.137E+07  9.593E+11
  15.00  2.571E+06  3.073E+10
  20.00  2.870E+05  2.777E+09
  30.00  1.410E+04  1.025E+08
  40.00  1.750E+03  1.145E+07
  50.00  3.569E+02  2.398E+06
  70.00  3.382E+01  2.584E+05
 100.00  2.923E+00  2.784E+04
 150.00  1.931E-01  2.514E+03
 200.00  2.930E-02  4.922E+02
 300.00  2.253E-03  5.608E+01
 400.00  3.973E-04  1.368E+01
 500.00  1.083E-04  4.938E+00
 600.00  3.946E-05  2.321E+00
 800.00  8.588E-06  8.045E-01
1000.00  2.806E-06  3.878E-01

Multipolarity M1
eng[keV]     Q3        tot    
------------------------------
  10.00  3.710E-02  5.932E+03
  15.00  1.094E-02  5.953E+03
  20.00  4.603E-03  2.529E+03
  30.00  1.356E-03  7.581E+02
  40.00  5.700E-04  3.233E+02
  50.00  2.917E-04  6.207E+02
  70.00  1.065E-04  2.313E+02
 100.00  3.670E-05  8.122E+01
 150.00  1.105E-05  2.500E+01
 200.00  4.719E-06  1.089E+01
 300.00  1.443E-06  1.205E+01
 400.00  6.295E-07  5.340E+00
 500.00  3.287E-07  2.844E+00
 600.00  1.956E-07  1.719E+00
 800.00  8.648E-08  7.736E-01
1000.00  4.615E-08  4.149E-01

Multipolarity M2
eng[keV]     Q3        tot    
------------------------------
  10.00  8.770E+03  9.228E+06
  15.00  1.156E+03  2.182E+06
  20.00  2.747E+02  5.378E+05
  30.00  3.621E+01  7.619E+04
  40.00  8.602E+00  3.167E+04
  50.00  2.825E+00  2.062E+04
  70.00  5.275E-01  4.471E+03
 100.00  8.906E-02  9.290E+02
 150.00  1.186E-02  1.693E+02
 200.00  2.831E-03  5.371E+01
 300.00  3.801E-04  2.434E+01
 400.00  9.237E-05  9.918E+00
 500.00  3.065E-05  5.061E+00
 600.00  1.263E-05  3.004E+00
 800.00  3.124E-06  1.357E+00
1000.00  1.075E-06  7.479E-01

Multipolarity M3
eng[keV]     Q3        tot    
------------------------------
  10.00  2.791E+07  1.937E+10
  15.00  1.710E+06  1.269E+09
  20.00  2.388E+05  1.805E+08
  30.00  1.522E+04  1.195E+07
  40.00  2.202E+03  4.287E+06
  50.00  4.997E+02  1.069E+06
  70.00  5.495E+01  1.294E+05
 100.00  5.530E+00  1.513E+04
 150.00  4.358E-01  1.522E+03
 200.00  7.513E-02  3.332E+02
 300.00  6.837E-03  5.821E+01
 400.00  1.325E-03  1.968E+01
 500.00  3.793E-04  8.997E+00
 600.00  1.406E-04  4.981E+00
 800.00  3.010E-05  2.069E+00
1000.00  9.351E-06  1.085E+00

Multipolarity M4
eng[keV]     Q3        tot    
------------------------------
  10.00  1.522E+10  1.283E+13
  15.00  4.765E+08  3.932E+11
  20.00  4.243E+07  3.440E+10
  30.00  1.491E+06  1.185E+09
  40.00  1.458E+05  2.000E+08
  50.00  2.484E+04  3.615E+07
  70.00  1.823E+03  2.923E+06
 100.00  1.239E+02  2.259E+05
 150.00  6.539E+00  1.438E+04
 200.00  8.721E-01  2.299E+03
 300.00  5.757E-02  2.228E+02
 400.00  9.156E-03  5.406E+01
 500.00  2.286E-03  2.023E+01
 600.00  7.672E-04  9.842E+00
 800.00  1.432E-04  3.510E+00
1000.00  4.063E-05  1.685E+00



==> 118.txt <==
              ZZZZZZ           1    1  8888
                  Z           11   11 8    8
                 Z     ===   1 1  1 1  8888
                Z      ===  1  1 1  1 8    8
               Z               1    1 8    8
              ZZZZZZ           1    1  8888

Evaluating total, the following occupation numbers were assumed

 K   2,   L1   2,   L2   2,   L3   4,   M1   2,   M2   2,   
M3   4,   M4   4,   M5   6,   N1   2,   N2   2,   N3   4,   
N4   4,   N5   6,   N6   6,   N7   8,   O1   2,   O2   2,   
O3   4,   O4   4,   O5   6,   O6   6,   O7   8,   P1   2,   
P2   2,   P3   4,   P4   4,   P5   6,   Q1   2,   Q2   2,   
Q3   4,   

Multipolarity E1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     2.569E-01  3.769E-01
  20.00     ***        ***        ***        ***     1.748E-01  3.156E-01
  30.00     ***        ***        ***        ***     9.713E-02  1.862E-01
  40.00     ***        ***        ***     7.366E-01  6.207E-02  1.151E-01
  50.00     ***     1.319E-01  3.934E-01  3.890E-01  4.276E-02  7.547E-02
  70.00     ***     8.346E-02  1.872E-01  1.439E-01  2.412E-02  3.850E-02
 100.00     ***     4.793E-02  8.108E-02  4.977E-02  1.280E-02  1.788E-02
 150.00     ***     2.454E-02  3.081E-02  1.477E-02  6.209E-03  7.177E-03
 200.00     ***     1.516E-02  1.545E-02  6.230E-03  3.743E-03  3.750E-03
 300.00  4.725E-02  7.840E-03  5.965E-03  1.885E-03  1.907E-03  1.511E-03
 400.00  2.990E-02  5.095E-03  3.156E-03  8.338E-04  1.229E-03  8.138E-04
 500.00  2.128E-02  3.656E-03  1.930E-03  4.438E-04  8.767E-04  5.041E-04
 600.00  1.639E-02  2.832E-03  1.312E-03  2.710E-04  6.844E-04  3.494E-04
 800.00  1.084E-02  1.926E-03  7.349E-04  1.266E-04  4.636E-04  1.973E-04
1000.00  7.937E-03  1.403E-03  4.638E-04  7.013E-05  3.370E-04  1.252E-04

Multipolarity E2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     4.168E+03  1.557E+05
  20.00     ***        ***        ***        ***     1.247E+03  3.860E+04
  30.00     ***        ***        ***        ***     2.335E+02  5.519E+03
  40.00     ***        ***        ***     2.722E+03  7.228E+01  1.407E+03
  50.00     ***     6.186E+01  1.590E+03  8.915E+02  2.940E+01  4.924E+02
  70.00     ***     1.858E+01  3.408E+02  1.643E+02  7.828E+00  1.040E+02
 100.00     ***     5.141E+00  6.848E+01  2.783E+01  2.002E+00  2.079E+01
 150.00     ***     1.271E+00  1.181E+01  3.734E+00  4.537E-01  3.559E+00
 200.00     ***     4.999E-01  3.551E+00  9.043E-01  1.695E-01  1.055E+00
 300.00  1.153E-01  1.512E-01  6.991E-01  1.259E-01  4.746E-02  2.065E-01
 400.00  1.026E-01  7.174E-02  2.364E-01  3.224E-02  2.123E-02  6.922E-02
 500.00  8.267E-02  4.154E-02  1.042E-01  1.125E-02  1.182E-02  3.025E-02
 600.00  6.734E-02  2.744E-02  5.507E-02  4.908E-03  7.675E-03  1.605E-02
 800.00  4.604E-02  1.503E-02  2.113E-02  1.364E-03  4.036E-03  6.101E-03
1000.00  3.360E-02  9.453E-03  1.019E-02  5.146E-04  2.475E-03  2.920E-03

Multipolarity E3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     1.241E+05  3.199E+07
  20.00     ***        ***        ***        ***     3.702E+04  5.361E+06
  30.00     ***        ***        ***        ***     6.364E+03  4.585E+05
  40.00     ***        ***        ***     7.951E+04  1.789E+03  8.333E+04
  50.00     ***     3.168E+02  3.912E+04  2.132E+04  6.633E+02  2.277E+04
  70.00     ***     1.742E+02  7.245E+03  2.911E+03  1.490E+02  3.403E+03
 100.00     ***     5.339E+01  1.185E+03  3.617E+02  3.089E+01  4.849E+02
 150.00     ***     1.181E+01  1.582E+02  3.432E+01  5.437E+00  5.737E+01
 200.00     ***     4.045E+00  3.907E+01  6.580E+00  1.649E+00  1.344E+01
 300.00  1.499E-01  9.447E-01  5.896E+00  6.728E-01  3.419E-01  1.921E+00
 400.00  1.882E-01  3.679E-01  1.673E+00  1.419E-01  1.231E-01  5.269E-01
 500.00  1.671E-01  1.839E-01  6.473E-01  4.340E-02  5.816E-02  2.000E-01
 600.00  1.404E-01  1.088E-01  3.094E-01  1.719E-02  3.337E-02  9.511E-02
 800.00  9.724E-02  5.073E-02  1.030E-01  4.221E-03  1.470E-02  3.102E-02
1000.00  7.056E-02  2.872E-02  4.502E-02  1.474E-03  8.019E-03  1.335E-02

Multipolarity E4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     9.684E+05  1.196E+09
  20.00     ***        ***        ***        ***     4.968E+05  1.848E+08
  30.00     ***        ***        ***        ***     9.871E+04  1.300E+07
  40.00     ***        ***        ***     7.692E+05  2.671E+04  1.999E+06
  50.00     ***     4.267E+02  1.908E+05  2.295E+05  9.260E+03  4.737E+05
  70.00     ***     8.918E+02  5.854E+04  3.069E+04  1.819E+03  5.609E+04
 100.00     ***     3.414E+02  1.015E+04  3.273E+03  3.160E+02  6.138E+03
 150.00     ***     7.282E+01  1.183E+03  2.461E+02  4.345E+01  5.450E+02
 200.00     ***     2.222E+01  2.569E+02  3.953E+01  1.105E+01  1.039E+02
 300.00  1.545E-01  4.232E+00  3.115E+01  3.157E+00  1.750E+00  1.129E+01
 400.00  2.810E-01  1.402E+00  7.531E+00  5.676E-01  5.213E-01  2.573E+00
 500.00  2.743E-01  6.162E-01  2.598E+00  1.564E-01  2.139E-01  8.537E-01
 600.00  2.378E-01  3.284E-01  1.133E+00  5.777E-02  1.095E-01  3.675E-01
 800.00  1.651E-01  1.322E-01  3.299E-01  1.289E-02  4.097E-02  1.034E-01
1000.00  1.184E-01  6.760E-02  1.312E-01  4.221E-03  1.996E-02  4.025E-02

Multipolarity M1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     3.590E+03  8.909E+02
  20.00     ***        ***        ***        ***     1.524E+03  3.805E+02
  30.00     ***        ***        ***        ***     4.569E+02  1.152E+02
  40.00     ***        ***        ***     1.030E+00  1.939E+02  4.932E+01
  50.00     ***     3.953E+02  8.998E+01  5.255E-01  9.950E+01  2.560E+01
  70.00     ***     1.469E+02  3.397E+01  1.887E-01  3.670E+01  9.666E+00
 100.00     ***     5.103E+01  1.216E+01  6.431E-02  1.282E+01  3.483E+00
 150.00     ***     1.561E+01  3.876E+00  1.911E-02  3.921E+00  1.098E+00
 200.00     ***     6.762E+00  1.723E+00  8.075E-03  1.688E+00  4.881E-01
 300.00  8.978E+00  2.094E+00  5.570E-01  2.427E-03  5.248E-01  1.574E-01
 400.00  3.962E+00  9.297E-01  2.546E-01  1.053E-03  2.325E-01  7.148E-02
 500.00  2.112E+00  4.909E-01  1.367E-01  5.458E-04  1.223E-01  3.830E-02
 600.00  1.277E+00  2.942E-01  8.277E-02  3.258E-04  7.388E-02  2.337E-02
 800.00  5.721E-01  1.324E-01  3.776E-02  1.445E-04  3.310E-02  1.061E-02
1000.00  3.082E-01  6.968E-02  1.998E-02  7.648E-05  1.738E-02  5.591E-03

Multipolarity M2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     9.663E+05  4.039E+04
  20.00     ***        ***        ***        ***     2.421E+05  1.166E+04
  30.00     ***        ***        ***        ***     3.538E+04  2.129E+03
  40.00     ***        ***        ***     1.333E+04  9.216E+03  6.594E+02
  50.00     ***     9.877E+03  4.937E+02  4.396E+03  3.289E+03  2.715E+02
  70.00     ***     2.249E+03  1.647E+02  8.148E+02  7.214E+02  7.465E+01
 100.00     ***     4.873E+02  5.036E+01  1.376E+02  1.520E+02  1.993E+01
 150.00     ***     9.305E+01  1.329E+01  1.831E+01  2.804E+01  4.682E+00
 200.00     ***     3.036E+01  5.221E+00  4.357E+00  8.863E+00  1.747E+00
 300.00  1.289E+01  6.792E+00  1.447E+00  5.816E-01  1.925E+00  4.591E-01
 400.00  5.751E+00  2.534E+00  6.079E-01  1.416E-01  7.014E-01  1.866E-01
 500.00  3.106E+00  1.208E+00  3.113E-01  4.692E-02  3.282E-01  9.377E-02
 600.00  1.914E+00  6.810E-01  1.832E-01  1.944E-02  1.843E-01  5.510E-02
 800.00  9.001E-01  2.892E-01  8.196E-02  4.874E-03  7.675E-02  2.417E-02
1000.00  5.130E-01  1.504E-01  4.357E-02  1.668E-03  3.937E-02  1.269E-02

Multipolarity M3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     7.611E+07  8.810E+05
  20.00     ***        ***        ***        ***     1.270E+07  2.351E+05
  30.00     ***        ***        ***        ***     1.084E+06  3.564E+04
  40.00     ***        ***        ***     2.741E+06  1.981E+05  9.398E+03
  50.00     ***     7.341E+04  1.430E+03  6.324E+05  5.450E+04  3.374E+03
  70.00     ***     1.467E+04  7.988E+02  7.061E+04  8.319E+03  7.401E+02
 100.00     ***     2.625E+03  2.612E+02  7.263E+03  1.232E+03  1.536E+02
 150.00     ***     3.947E+02  6.160E+01  5.878E+02  1.556E+02  2.757E+01
 200.00     ***     1.073E+02  2.152E+01  1.031E+02  3.878E+01  8.442E+00
 300.00  1.109E+01  1.884E+01  4.892E+00  9.572E+00  6.185E+00  1.722E+00
 400.00  6.298E+00  6.022E+00  1.781E+00  1.892E+00  1.862E+00  5.916E-01
 500.00  3.665E+00  2.568E+00  8.213E-01  5.467E-01  7.660E-01  2.632E-01
 600.00  2.331E+00  1.333E+00  4.474E-01  2.056E-01  3.904E-01  1.414E-01
 800.00  1.119E+00  5.073E-01  1.782E-01  4.507E-02  1.430E-01  5.465E-02
1000.00  6.420E-01  2.461E-01  8.778E-02  1.401E-02  6.759E-02  2.642E-02

Multipolarity M4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     1.861E+09  7.304E+06
  20.00     ***        ***        ***        ***     2.877E+08  3.027E+06
  30.00     ***        ***        ***        ***     2.001E+07  4.981E+05
  40.00     ***        ***        ***     9.338E+07  3.051E+06  1.216E+05
  50.00     ***     1.843E+05  1.916E+03  1.797E+07  7.204E+05  3.966E+04
  70.00     ***     6.450E+04  3.370E+03  1.519E+06  8.552E+04  7.314E+03
 100.00     ***     1.238E+04  1.324E+03  1.183E+05  9.529E+03  1.231E+03
 150.00     ***     1.633E+03  2.944E+02  7.018E+03  8.855E+02  1.681E+02
 200.00     ***     3.917E+02  9.141E+01  9.998E+02  1.775E+02  4.285E+01
 300.00  8.711E+00  5.556E+01  1.715E+01  7.082E+01  2.128E+01  6.718E+00
 400.00  7.005E+00  1.520E+01  5.413E+00  1.182E+01  5.297E+00  1.942E+00
 500.00  4.497E+00  5.811E+00  2.237E+00  3.039E+00  1.902E+00  7.636E-01
 600.00  2.950E+00  2.765E+00  1.116E+00  1.045E+00  8.784E-01  3.723E-01
 800.00  1.436E+00  9.302E-01  3.930E-01  2.031E-01  2.787E-01  1.255E-01
1000.00  8.183E-01  4.153E-01  1.776E-01  5.820E-02  1.199E-01  5.516E-02

Multipolarity E1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.117E+00  5.435E+00  6.907E+00  1.738E-01  1.921E-01  9.365E-01
  15.00  1.453E+00  1.547E+00  1.866E+00  9.801E-02  1.467E-01  4.202E-01
  20.00  7.895E-01  6.073E-01  7.092E-01  6.328E-02  1.036E-01  2.255E-01
  30.00  3.082E-01  1.557E-01  1.731E-01  3.282E-02  5.555E-02  8.737E-02
  40.00  1.494E-01  5.655E-02  6.090E-02  2.008E-02  3.322E-02  4.266E-02
  50.00  8.333E-02  2.554E-02  2.668E-02  1.359E-02  2.170E-02  2.400E-02
  70.00  3.367E-02  7.417E-03  7.499E-03  7.437E-03  1.101E-02  9.820E-03
 100.00  1.247E-02  1.967E-03  1.912E-03  3.881E-03  5.127E-03  3.676E-03
 150.00  3.909E-03  4.269E-04  4.005E-04  1.860E-03  2.078E-03  1.167E-03
 200.00  1.713E-03  1.437E-04  1.323E-04  1.113E-03  1.092E-03  5.145E-04
 300.00  5.384E-04  3.145E-05  2.871E-05  5.658E-04  4.446E-04  1.637E-04
 400.00  2.423E-04  1.078E-05  9.985E-06  3.635E-04  2.399E-04  7.391E-05
 500.00  1.304E-04  4.689E-06  4.498E-06  2.591E-04  1.490E-04  3.991E-05
 600.00  8.059E-05  2.440E-06  2.424E-06  2.019E-04  1.035E-04  2.470E-05
 800.00  3.809E-05  8.659E-07  9.263E-07  1.368E-04  5.862E-05  1.172E-05
1000.00  2.122E-05  3.839E-07  4.472E-07  9.942E-05  3.723E-05  6.533E-06

Multipolarity E2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  9.065E+05  1.799E+04  4.519E+03  1.031E+04  3.524E+05  2.838E+05
  15.00  1.191E+05  2.371E+03  5.739E+02  1.683E+03  4.853E+04  3.732E+04
  20.00  2.823E+04  5.650E+02  1.335E+02  4.785E+02  1.201E+04  8.841E+03
  30.00  3.705E+03  7.485E+01  1.711E+01  8.450E+01  1.707E+03  1.158E+03
  40.00  8.723E+02  1.778E+01  3.975E+00  2.532E+01  4.333E+02  2.734E+02
  50.00  2.855E+02  5.864E+00  1.289E+00  1.015E+01  1.518E+02  8.962E+01
  70.00  5.331E+01  1.107E+00  2.371E-01  2.645E+00  3.200E+01  1.676E+01
 100.00  9.054E+00  1.903E-01  3.951E-02  6.624E-01  6.395E+00  2.847E+00
 150.00  1.215E+00  2.597E-02  5.194E-03  1.474E-01  1.089E+00  3.820E-01
 200.00  2.951E-01  6.376E-03  1.261E-03  5.440E-02  3.223E-01  9.283E-02
 300.00  4.120E-02  9.063E-04  1.809E-04  1.499E-02  6.299E-02  1.298E-02
 400.00  1.050E-02  2.333E-04  4.839E-05  6.603E-03  2.104E-02  3.300E-03
 500.00  3.655E-03  8.136E-05  1.789E-05  3.646E-03  9.188E-03  1.150E-03
 600.00  1.595E-03  3.544E-05  8.320E-06  2.351E-03  4.864E-03  5.007E-04
 800.00  4.419E-04  9.640E-06  2.586E-06  1.225E-03  1.847E-03  1.386E-04
1000.00  1.656E-04  3.490E-06  1.071E-06  7.465E-04  8.819E-04  5.188E-05

Multipolarity E3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  2.367E+08  9.057E+07  2.312E+08  1.216E+06  1.806E+08  8.670E+07
  15.00  1.682E+07  5.324E+06  1.346E+07  1.279E+05  1.302E+07  5.992E+06
  20.00  2.652E+06  7.159E+05  1.788E+06  2.764E+04  2.093E+06  9.245E+05
  30.00  2.036E+05  4.247E+04  1.033E+05  3.468E+03  1.688E+05  6.900E+04
  40.00  3.367E+04  5.729E+03  1.357E+04  8.345E+02  2.959E+04  1.126E+04
  50.00  8.512E+03  1.223E+03  2.821E+03  2.841E+02  7.931E+03  2.819E+03
  70.00  1.102E+03  1.207E+02  2.648E+02  5.789E+01  1.151E+03  3.603E+02
 100.00  1.302E+02  1.068E+01  2.162E+01  1.123E+01  1.594E+02  4.203E+01
 150.00  1.189E+01  7.183E-01  1.257E+00  1.877E+00  1.839E+01  3.803E+00
 200.00  2.249E+00  1.104E-01  1.683E-01  5.544E-01  4.258E+00  7.164E-01
 300.00  2.270E-01  8.755E-03  1.018E-02  1.118E-01  6.012E-01  7.215E-02
 400.00  4.732E-02  1.589E-03  1.443E-03  3.947E-02  1.632E-01  1.497E-02
 500.00  1.438E-02  4.415E-04  3.229E-04  1.842E-02  6.172E-02  4.549E-03
 600.00  5.689E-03  1.647E-04  9.998E-05  1.046E-02  2.924E-02  1.796E-03
 800.00  1.389E-03  3.691E-05  1.699E-05  4.550E-03  9.491E-03  4.375E-04
1000.00  4.810E-04  1.200E-05  4.663E-06  2.459E-03  4.069E-03  1.512E-04

Multipolarity E4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.109E+10  2.935E+11  3.453E+11  6.888E+07  2.262E+10  7.756E+09
  15.00  6.344E+08  8.959E+09  1.019E+10  5.597E+06  1.042E+09  3.436E+08
  20.00  8.397E+07  7.754E+08  8.559E+08  9.823E+05  1.245E+08  3.973E+07
  30.00  4.974E+06  2.560E+07  2.682E+07  9.108E+04  6.781E+06  2.037E+06
  40.00  6.790E+05  2.338E+06  2.341E+06  1.777E+04  9.130E+05  2.587E+05
  50.00  1.471E+05  3.748E+05  3.603E+05  5.171E+03  2.004E+05  5.355E+04
  70.00  1.488E+04  2.470E+04  2.205E+04  8.396E+02  2.159E+04  5.152E+03
 100.00  1.343E+03  1.458E+03  1.176E+03  1.277E+02  2.202E+03  4.494E+02
 150.00  9.188E+01  6.259E+01  4.354E+01  1.603E+01  1.850E+02  2.999E+01
 200.00  1.412E+01  7.110E+00  4.343E+00  3.904E+00  3.426E+01  4.561E+00
 300.00  1.100E+00  3.644E-01  1.773E-01  5.923E-01  3.630E+00  3.529E-01
 400.00  1.951E-01  4.820E-02  1.928E-02  1.717E-01  8.140E-01  6.229E-02
 500.00  5.331E-02  1.043E-02  3.519E-03  6.933E-02  2.678E-01  1.700E-02
 600.00  1.965E-02  3.143E-03  9.150E-04  3.506E-02  1.145E-01  6.249E-03
 800.00  4.354E-03  5.039E-04  1.150E-04  1.290E-02  3.197E-02  1.382E-03
1000.00  1.414E-03  1.263E-04  2.412E-05  6.208E-03  1.238E-02  4.480E-04

Multipolarity M1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.951E+01  4.311E+00  1.798E+00  3.613E+03  9.012E+02  5.923E+00
  15.00  5.749E+00  1.173E+00  4.869E-01  1.078E+03  2.703E+02  1.752E+00
  20.00  2.420E+00  4.614E-01  1.911E-01  4.572E+02  1.152E+02  7.377E-01
  30.00  7.141E-01  1.213E-01  5.023E-02  1.364E+02  3.472E+01  2.175E-01
  40.00  2.986E-01  4.623E-02  1.914E-02  5.764E+01  1.484E+01  9.117E-02
  50.00  1.524E-01  2.184E-02  9.045E-03  2.969E+01  7.736E+00  4.660E-02
  70.00  5.540E-02  6.996E-03  2.908E-03  1.096E+01  2.925E+00  1.697E-02
 100.00  1.904E-02  2.049E-03  8.603E-04  3.833E+00  1.052E+00  5.850E-03
 150.00  5.716E-03  4.934E-04  2.102E-04  1.169E+00  3.308E-01  1.757E-03
 200.00  2.428E-03  1.779E-04  7.728E-05  5.035E-01  1.471E-01  7.477E-04
 300.00  7.388E-04  4.132E-05  1.876E-05  1.567E-01  4.746E-02  2.283E-04
 400.00  3.218E-04  1.463E-05  6.992E-06  6.927E-02  2.149E-02  9.937E-05
 500.00  1.671E-04  6.403E-06  3.279E-06  3.646E-02  1.152E-02  5.171E-05
 600.00  1.001E-04  3.303E-06  1.824E-06  2.201E-02  7.025E-03  3.098E-05
 800.00  4.462E-05  1.141E-06  7.377E-07  9.867E-03  3.188E-03  1.383E-05
1000.00  2.364E-05  4.905E-07  3.720E-07  5.175E-03  1.678E-03  7.323E-06

Multipolarity M2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  4.497E+06  1.195E+05  1.445E+03  2.262E+06  1.008E+05  1.426E+06
  15.00  5.948E+05  1.572E+04  1.914E+02  3.142E+05  1.588E+04  1.885E+05
  20.00  1.416E+05  3.729E+03  4.574E+01  7.849E+04  4.422E+03  4.484E+04
  30.00  1.873E+04  4.889E+02  6.095E+00  1.136E+04  7.679E+02  5.909E+03
  40.00  4.430E+03  1.149E+02  1.458E+00  2.937E+03  2.304E+02  1.399E+03
  50.00  1.453E+03  3.757E+01  4.846E-01  1.048E+03  9.328E+01  4.589E+02
  70.00  2.709E+02  6.991E+00  9.310E-02  2.285E+02  2.495E+01  8.558E+01
 100.00  4.576E+01  1.178E+00  1.655E-02  4.789E+01  6.480E+00  1.447E+01
 150.00  6.081E+00  1.554E-01  2.427E-03  8.745E+00  1.488E+00  1.920E+00
 200.00  1.445E+00  3.709E-02  6.391E-04  2.749E+00  5.484E-01  4.564E-01
 300.00  1.934E-01  4.961E-03  1.044E-04  5.932E-01  1.426E-01  6.115E-02
 400.00  4.696E-02  1.205E-03  3.040E-05  2.145E-01  5.740E-02  1.482E-02
 500.00  1.552E-02  3.987E-04  1.192E-05  1.001E-01  2.874E-02  4.903E-03
 600.00  6.435E-03  1.646E-04  5.793E-06  5.600E-02  1.683E-02  2.030E-03
 800.00  1.611E-03  4.057E-05  1.910E-06  2.323E-02  7.354E-03  5.083E-04
1000.00  5.488E-04  1.344E-05  8.237E-07  1.187E-02  3.850E-03  1.728E-04

Multipolarity M3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.356E+10  1.124E+08  4.693E+08  4.579E+08  7.287E+06  4.534E+09
  15.00  8.347E+08  7.604E+06  2.758E+07  3.285E+07  7.388E+05  2.789E+08
  20.00  1.172E+08  1.153E+06  3.692E+06  5.265E+06  1.538E+05  3.903E+07
  30.00  7.529E+06  8.368E+04  2.166E+05  4.239E+05  1.820E+04  2.492E+06
  40.00  1.089E+06  1.333E+04  2.877E+04  7.451E+04  4.222E+03  3.599E+05
  50.00  2.475E+05  3.281E+03  6.034E+03  2.008E+04  1.406E+03  8.161E+04
  70.00  2.728E+04  4.103E+02  5.728E+02  2.963E+03  2.813E+02  8.959E+03
 100.00  2.757E+03  4.700E+01  4.729E+01  4.234E+02  5.458E+01  9.026E+02
 150.00  2.185E+02  4.191E+00  2.781E+00  5.170E+01  9.268E+00  7.106E+01
 200.00  3.767E+01  7.840E-01  3.707E-01  1.266E+01  2.760E+00  1.221E+01
 300.00  3.440E+00  7.771E-02  2.197E-02  1.977E+00  5.488E-01  1.111E+00
 400.00  6.698E-01  1.577E-02  3.003E-03  5.860E-01  1.857E-01  2.152E-01
 500.00  1.915E-01  4.630E-03  6.383E-04  2.391E-01  8.198E-02  6.146E-02
 600.00  7.164E-02  1.757E-03  1.857E-04  1.211E-01  4.378E-02  2.292E-02
 800.00  1.558E-02  3.871E-04  2.723E-05  4.395E-02  1.681E-02  4.973E-03
1000.00  4.799E-03  1.194E-04  6.359E-06  2.063E-02  8.081E-03  1.528E-03

Multipolarity M4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  5.668E+12  1.838E+10  3.475E+12  3.792E+10  3.232E+08  2.332E+12
  15.00  1.846E+11  9.088E+08  9.487E+10  1.745E+09  2.622E+07  7.368E+10
  20.00  1.692E+10  1.093E+08  7.476E+09  2.075E+08  4.507E+06  6.592E+09
  30.00  6.196E+08  5.691E+06  2.124E+08  1.119E+07  3.966E+05  2.330E+08
  40.00  6.195E+07  7.136E+05  1.722E+07  1.496E+06  7.401E+04  2.283E+07
  50.00  1.076E+07  1.454E+05  2.496E+06  3.268E+05  2.082E+04  3.903E+06
  70.00  8.149E+05  1.356E+04  1.393E+05  3.518E+04  3.246E+03  2.891E+05
 100.00  5.717E+04  1.142E+03  6.836E+03  3.631E+03  4.818E+02  1.983E+04
 150.00  3.077E+03  7.347E+01  2.372E+02  3.162E+02  6.005E+01  1.044E+03
 200.00  4.173E+02  1.088E+01  2.271E+01  6.109E+01  1.465E+01  1.399E+02
 300.00  2.793E+01  7.999E-01  9.012E-01  7.061E+00  2.205E+00  9.240E+00
 400.00  4.491E+00  1.334E-01  9.679E-02  1.718E+00  6.224E-01  1.470E+00
 500.00  1.128E+00  3.392E-02  1.743E-02  6.082E-01  2.419E-01  3.677E-01
 600.00  3.829E-01  1.157E-02  4.470E-03  2.779E-01  1.169E-01  1.242E-01
 800.00  7.298E-02  2.187E-03  5.368E-04  8.705E-02  3.899E-02  2.354E-02
1000.00  2.058E-02  6.086E-04  1.048E-04  3.710E-02  1.702E-02  6.610E-03

Multipolarity E1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.120E+00  1.451E+00  5.094E-01  6.075E-01  6.056E-02  6.939E-02
  15.00  3.693E-01  4.533E-01  9.933E-02  1.164E-01  3.295E-02  4.737E-02
  20.00  1.580E-01  1.868E-01  2.960E-02  3.434E-02  2.089E-02  3.232E-02
  30.00  4.407E-02  4.948E-02  5.039E-03  5.756E-03  1.060E-02  1.687E-02
  40.00  1.696E-02  1.836E-02  1.381E-03  1.560E-03  6.418E-03  1.003E-02
  50.00  7.890E-03  8.318E-03  4.960E-04  5.573E-04  4.313E-03  6.537E-03
  70.00  2.407E-03  2.436E-03  1.037E-04  1.156E-04  2.344E-03  3.310E-03
 100.00  6.602E-04  6.430E-04  1.909E-05  2.128E-05  1.217E-03  1.542E-03
 150.00  1.483E-04  1.397E-04  2.740E-06  3.076E-06  5.808E-04  6.264E-04
 200.00  5.059E-05  4.687E-05  6.941E-07  7.936E-07  3.471E-04  3.294E-04
 300.00  1.127E-05  1.037E-05  1.010E-07  1.209E-07  1.762E-04  1.346E-04
 400.00  3.914E-06  3.646E-06  2.634E-08  3.353E-08  1.130E-04  7.261E-05
 500.00  1.712E-06  1.640E-06  9.275E-09  1.269E-08  8.060E-05  4.518E-05
 600.00  8.905E-07  8.804E-07  4.033E-09  5.978E-09  6.274E-05  3.139E-05
 800.00  3.186E-07  3.417E-07  1.090E-09  2.000E-09  4.254E-05  1.779E-05
1000.00  1.411E-07  1.672E-07  4.154E-10  8.496E-10  3.093E-05  1.131E-05

Multipolarity E2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  6.509E+03  1.431E+03  7.950E+01  8.442E+01  3.532E+03  1.085E+05
  15.00  8.595E+02  1.825E+02  9.745E+00  1.026E+01  5.678E+02  1.493E+04
  20.00  2.047E+02  4.260E+01  2.146E+00  2.238E+00  1.597E+02  3.693E+03
  30.00  2.712E+01  5.524E+00  2.440E-01  2.499E-01  2.779E+01  5.235E+02
  40.00  6.471E+00  1.304E+00  5.062E-02  5.112E-02  8.281E+00  1.330E+02
  50.00  2.140E+00  4.279E-01  1.475E-02  1.472E-02  3.306E+00  4.658E+01
  70.00  4.059E-01  8.027E-02  2.250E-03  2.206E-03  8.556E-01  9.811E+00
 100.00  7.007E-02  1.362E-02  3.010E-04  2.903E-04  2.129E-01  1.960E+00
 150.00  9.596E-03  1.826E-03  3.031E-05  2.898E-05  4.715E-02  3.334E-01
 200.00  2.365E-03  4.489E-04  5.969E-06  5.724E-06  1.734E-02  9.864E-02
 300.00  3.375E-04  6.537E-05  6.331E-07  6.230E-07  4.756E-03  1.926E-02
 400.00  8.684E-05  1.762E-05  1.339E-07  1.376E-07  2.085E-03  6.425E-03
 500.00  3.040E-05  6.556E-06  4.092E-08  4.397E-08  1.149E-03  2.807E-03
 600.00  1.323E-05  3.046E-06  1.598E-08  1.812E-08  7.387E-04  1.484E-03
 800.00  3.603E-06  9.536E-07  3.795E-09  4.792E-09  3.841E-04  5.634E-04
1000.00  1.303E-06  3.969E-07  1.194E-09  1.758E-09  2.338E-04  2.691E-04

Multipolarity E3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  3.348E+07  8.773E+07  2.649E+05  6.379E+04  5.298E+05  6.017E+07
  15.00  1.971E+06  5.105E+06  1.552E+04  3.637E+03  5.183E+04  4.284E+06
  20.00  2.647E+05  6.771E+05  2.073E+03  4.759E+02  1.068E+04  6.820E+05
  30.00  1.568E+04  3.905E+04  1.212E+02  2.703E+01  1.262E+03  5.423E+04
  40.00  2.120E+03  5.144E+03  1.617E+01  3.541E+00  2.942E+02  9.447E+03
  50.00  4.528E+02  1.070E+03  3.403E+00  7.358E-01  9.802E+01  2.518E+03
  70.00  4.478E+01  1.006E+02  3.259E-01  6.942E-02  1.948E+01  3.623E+02
 100.00  3.973E+00  8.218E+00  2.725E-02  5.748E-03  3.710E+00  4.980E+01
 150.00  2.675E-01  4.777E-01  1.638E-03  3.504E-04  6.114E-01  5.707E+00
 200.00  4.117E-02  6.402E-02  2.250E-04  5.009E-05  1.792E-01  1.317E+00
 300.00  3.276E-03  3.873E-03  1.419E-05  3.546E-06  3.584E-02  1.853E-01
 400.00  5.944E-04  5.476E-04  2.066E-06  5.940E-07  1.258E-02  5.013E-02
 500.00  1.655E-04  1.225E-04  4.700E-07  1.571E-07  5.851E-03  1.894E-02
 600.00  6.162E-05  3.781E-05  1.456E-07  5.624E-08  3.311E-03  8.960E-03
 800.00  1.383E-05  6.402E-06  2.385E-08  1.215E-08  1.435E-03  2.905E-03
1000.00  4.496E-06  1.755E-06  6.044E-09  3.886E-09  7.739E-04  1.245E-03

Multipolarity E4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.243E+11  1.439E+11  5.587E+08  3.358E+09  4.319E+07  9.245E+09
  15.00  3.734E+09  4.198E+09  1.451E+07  8.685E+07  2.884E+06  3.993E+08
  20.00  3.186E+08  3.487E+08  1.088E+06  6.477E+06  4.546E+05  4.579E+07
  30.00  1.032E+07  1.077E+07  2.832E+04  1.657E+05  3.737E+04  2.372E+06
  40.00  9.347E+05  9.350E+05  2.143E+03  1.225E+04  6.846E+03  3.109E+05
  50.00  1.488E+05  1.432E+05  2.930E+02  1.628E+03  1.913E+03  6.695E+04
  70.00  9.714E+03  8.693E+03  1.499E+01  7.773E+01  2.964E+02  7.041E+03
 100.00  5.679E+02  4.598E+02  6.824E-01  3.091E+00  4.354E+01  7.053E+02
 150.00  2.417E+01  1.692E+01  2.299E-02  7.926E-02  5.325E+00  5.838E+01
 200.00  2.735E+00  1.682E+00  2.269E-03  5.956E-03  1.281E+00  1.072E+01
 300.00  1.397E-01  6.852E-02  1.014E-04  1.610E-04  1.919E-01  1.127E+00
 400.00  1.838E-02  7.419E-03  1.236E-05  1.312E-05  5.515E-02  2.516E-01
 500.00  3.973E-03  1.354E-03  2.506E-06  1.966E-06  2.217E-02  8.261E-02
 600.00  1.195E-03  3.510E-04  7.134E-07  4.499E-07  1.117E-02  3.524E-02
 800.00  1.911E-04  4.397E-05  1.026E-07  5.177E-08  4.089E-03  9.817E-03
1000.00  4.784E-05  9.184E-06  2.322E-08  1.138E-08  1.962E-03  3.797E-03

Multipolarity M1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.358E+00  5.625E-01  8.200E-02  5.449E-02  1.129E+03  2.752E+02
  15.00  3.783E-01  1.556E-01  1.836E-02  1.242E-02  3.366E+02  8.247E+01
  20.00  1.511E-01  6.191E-02  6.181E-03  4.246E-03  1.427E+02  3.514E+01
  30.00  4.061E-02  1.659E-02  1.275E-03  8.977E-04  4.247E+01  1.057E+01
  40.00  1.576E-02  6.441E-03  4.029E-04  2.896E-04  1.798E+01  4.527E+00
  50.00  7.536E-03  3.083E-03  1.624E-04  1.188E-04  9.261E+00  2.360E+00
  70.00  2.450E-03  1.007E-03  3.995E-05  3.017E-05  3.418E+00  8.923E-01
 100.00  7.267E-04  3.021E-04  8.735E-06  6.854E-06  1.196E+00  3.207E-01
 150.00  1.773E-04  7.499E-05  1.508E-06  1.251E-06  3.645E-01  1.008E-01
 200.00  6.437E-05  2.775E-05  4.197E-07  3.689E-07  1.570E-01  4.483E-02
 300.00  1.514E-05  6.832E-06  6.881E-08  6.751E-08  4.889E-02  1.447E-02
 400.00  5.361E-06  2.557E-06  1.880E-08  2.092E-08  2.160E-02  6.541E-03
 500.00  2.361E-06  1.202E-06  6.930E-09  8.642E-09  1.137E-02  3.508E-03
 600.00  1.220E-06  6.669E-07  3.029E-09  4.357E-09  6.858E-03  2.139E-03
 800.00  4.253E-07  2.728E-07  8.784E-10  1.567E-09  3.076E-03  9.704E-04
1000.00  1.815E-07  1.386E-07  3.021E-10  7.493E-10  1.614E-03  5.111E-04

Multipolarity M2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  4.481E+04  5.336E+02  2.587E+01  7.415E+00  7.240E+05  3.320E+04
  15.00  5.893E+03  7.048E+01  3.314E+00  9.888E-01  1.005E+05  5.178E+03
  20.00  1.396E+03  1.678E+01  7.623E-01  2.353E-01  2.506E+04  1.431E+03
  30.00  1.826E+02  2.223E+00  9.414E-02  3.073E-02  3.615E+03  2.453E+02
  40.00  4.303E+01  5.316E-01  2.109E-02  7.204E-03  9.350E+02  7.324E+01
  50.00  1.408E+01  1.764E-01  6.585E-03  2.338E-03  3.331E+02  2.950E+01
  70.00  2.623E+00  3.385E-02  1.129E-03  4.275E-04  7.254E+01  7.829E+00
 100.00  4.422E-01  6.022E-03  1.710E-04  7.016E-05  1.518E+01  2.018E+00
 150.00  5.830E-02  8.837E-04  1.976E-05  9.016E-06  2.764E+00  4.605E-01
 200.00  1.393E-02  2.330E-04  4.293E-06  2.132E-06  8.674E-01  1.691E-01
 300.00  1.866E-03  3.822E-05  5.036E-07  2.888E-07  1.868E-01  4.384E-02
 400.00  4.525E-04  1.116E-05  1.124E-07  7.281E-08  6.741E-02  1.759E-02
 500.00  1.499E-04  4.387E-06  3.515E-08  2.553E-08  3.142E-02  8.801E-03
 600.00  6.180E-05  2.128E-06  1.392E-08  1.124E-08  1.755E-02  5.149E-03
 800.00  1.525E-05  7.057E-07  3.276E-09  3.330E-09  7.276E-03  2.247E-03
1000.00  5.050E-06  3.066E-07  1.061E-09  1.290E-09  3.716E-03  1.176E-03

Multipolarity M3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  4.775E+07  1.804E+08  9.487E+05  1.079E+04  1.593E+08  2.945E+06
  15.00  3.178E+06  1.059E+07  5.540E+04  6.478E+02  1.130E+07  2.806E+05
  20.00  4.756E+05  1.416E+06  7.369E+03  8.846E+01  1.794E+06  5.619E+04
  30.00  3.389E+04  8.278E+04  4.266E+02  5.380E+00  1.423E+05  6.334E+03
  40.00  5.354E+03  1.102E+04  5.637E+01  7.444E-01  2.485E+04  1.431E+03
  50.00  1.309E+03  2.310E+03  1.176E+01  1.621E-01  6.655E+03  4.677E+02
  70.00  1.619E+02  2.193E+02  1.109E+00  1.659E-02  9.724E+02  9.144E+01
 100.00  1.834E+01  1.812E+01  9.068E-02  1.533E-03  1.376E+02  1.743E+01
 150.00  1.621E+00  1.064E+00  5.245E-03  1.095E-04  1.665E+01  2.915E+00
 200.00  3.016E-01  1.419E-01  6.983E-04  1.772E-05  4.055E+00  8.615E-01
 300.00  2.978E-02  8.416E-03  4.121E-05  1.525E-06  6.297E-01  1.700E-01
 400.00  6.013E-03  1.148E-03  5.615E-06  2.933E-07  1.857E-01  5.727E-02
 500.00  1.764E-03  2.441E-04  1.197E-06  8.535E-08  7.560E-02  2.523E-02
 600.00  6.676E-04  7.089E-05  3.464E-07  3.288E-08  3.818E-02  1.345E-02
 800.00  1.468E-04  1.037E-05  4.974E-08  7.831E-09  1.383E-02  5.151E-03
1000.00  4.522E-05  2.412E-06  1.106E-08  2.719E-09  6.485E-03  2.475E-03

Multipolarity M4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.293E+10  1.396E+12  3.060E+09  4.581E+09  1.634E+10  1.847E+08
  15.00  5.348E+08  3.810E+10  8.818E+07  1.195E+08  7.029E+08  1.239E+07
  20.00  5.840E+07  2.993E+09  7.264E+06  8.983E+06  8.018E+07  1.929E+06
  30.00  2.738E+06  8.456E+07  2.218E+05  2.332E+05  4.110E+06  1.529E+05
  40.00  3.253E+05  6.853E+06  1.917E+04  1.746E+04  5.343E+05  2.706E+04
  50.00  6.402E+04  9.908E+05  2.927E+03  2.343E+03  1.145E+05  7.359E+03
  70.00  5.727E+03  5.515E+04  1.776E+02  1.135E+02  1.202E+04  1.100E+03
 100.00  4.679E+02  2.699E+03  9.433E+00  4.592E+00  1.216E+03  1.581E+02
 150.00  2.935E+01  9.311E+01  3.515E-01  1.198E-01  1.040E+02  1.923E+01
 200.00  4.290E+00  8.887E+00  3.540E-02  8.992E-03  1.989E+01  4.632E+00
 300.00  3.117E-01  3.516E-01  1.471E-03  2.386E-04  2.274E+00  6.890E-01
 400.00  5.154E-02  3.760E-02  1.608E-04  1.860E-05  5.492E-01  1.931E-01
 500.00  1.307E-02  6.768E-03  2.936E-05  2.613E-06  1.937E-01  7.480E-02
 600.00  4.437E-03  1.730E-03  7.546E-06  5.542E-07  8.819E-02  3.605E-02
 800.00  8.359E-04  2.073E-04  9.044E-07  5.451E-08  2.752E-02  1.199E-02
1000.00  2.319E-04  4.039E-05  1.749E-07  1.055E-08  1.171E-02  5.225E-03

Multipolarity E1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.810E-01  2.890E-01  3.706E-01  1.158E-01  1.373E-01  1.711E-02
  15.00  1.246E-01  9.720E-02  1.182E-01  2.398E-02  2.793E-02  9.229E-03
  20.00  6.650E-02  4.220E-02  4.939E-02  7.396E-03  8.511E-03  5.814E-03
  30.00  2.570E-02  1.198E-02  1.332E-02  1.303E-03  1.476E-03  2.925E-03
  40.00  1.257E-02  4.667E-03  5.009E-03  3.647E-04  4.088E-04  1.767E-03
  50.00  7.091E-03  2.192E-03  2.289E-03  1.330E-04  1.482E-04  1.186E-03
  70.00  2.908E-03  6.759E-04  6.778E-04  2.820E-05  3.122E-05  6.429E-04
 100.00  1.093E-03  1.872E-04  1.803E-04  5.256E-06  5.821E-06  3.336E-04
 150.00  3.479E-04  4.239E-05  3.949E-05  7.620E-07  8.513E-07  1.589E-04
 200.00  1.538E-04  1.453E-05  1.333E-05  1.940E-07  2.206E-07  9.494E-05
 300.00  4.904E-05  3.248E-06  2.966E-06  2.840E-08  3.377E-08  4.816E-05
 400.00  2.216E-05  1.131E-06  1.044E-06  7.424E-09  9.388E-09  3.089E-05
 500.00  1.199E-05  4.964E-07  4.693E-07  2.635E-09  3.568E-09  2.204E-05
 600.00  7.421E-06  2.583E-07  2.526E-07  1.139E-09  1.689E-09  1.713E-05
 800.00  3.524E-06  9.241E-08  9.801E-08  3.230E-10  5.516E-10  1.162E-05
1000.00  1.968E-06  4.111E-08  4.821E-08  1.070E-10  2.470E-10  8.460E-06

Multipolarity E2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  8.583E+04  1.886E+03  3.978E+02  1.903E+01  1.975E+01  9.926E+02
  15.00  1.128E+04  2.491E+02  5.078E+01  2.405E+00  2.482E+00  1.589E+02
  20.00  2.673E+03  5.932E+01  1.186E+01  5.421E-01  5.550E-01  4.456E+01
  30.00  3.496E+02  7.844E+00  1.538E+00  6.332E-02  6.383E-02  7.712E+00
  40.00  8.268E+01  1.876E+00  3.645E-01  1.341E-02  1.333E-02  2.297E+00
  50.00  2.711E+01  6.207E-01  1.200E-01  3.953E-03  3.887E-03  9.157E-01
  70.00  5.071E+00  1.178E-01  2.258E-02  6.123E-04  5.921E-04  2.366E-01
 100.00  8.619E-01  2.036E-02  3.850E-03  8.296E-05  7.899E-05  5.878E-02
 150.00  1.156E-01  2.791E-03  5.186E-04  8.446E-06  7.972E-06  1.300E-02
 200.00  2.811E-02  6.883E-04  1.280E-04  1.673E-06  1.584E-06  4.774E-03
 300.00  3.930E-03  9.833E-05  1.870E-05  1.784E-07  1.738E-07  1.307E-03
 400.00  9.991E-04  2.530E-05  5.049E-06  3.794E-08  3.838E-08  5.726E-04
 500.00  3.481E-04  8.865E-06  1.881E-06  1.157E-08  1.228E-08  3.153E-04
 600.00  1.515E-04  3.855E-06  8.739E-07  4.546E-09  5.081E-09  2.024E-04
 800.00  4.193E-05  1.050E-06  2.738E-07  1.054E-09  1.333E-09  1.052E-04
1000.00  1.570E-05  3.800E-07  1.142E-07  3.585E-10  5.027E-10  6.408E-05

Multipolarity E3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.733E+07  9.740E+06  2.544E+07  7.488E+04  1.707E+04  1.587E+05
  15.00  1.876E+06  5.733E+05  1.479E+06  4.386E+03  9.737E+02  1.525E+04
  20.00  2.879E+05  7.701E+04  1.962E+05  5.860E+02  1.276E+02  3.103E+03
  30.00  2.130E+04  4.553E+03  1.130E+04  3.422E+01  7.267E+00  3.605E+02
  40.00  3.468E+03  6.168E+02  1.491E+03  4.582E+00  9.579E-01  8.339E+01
  50.00  8.660E+02  1.317E+02  3.103E+02  9.649E-01  1.998E-01  2.761E+01
  70.00  1.103E+02  1.304E+01  2.918E+01  9.254E-02  1.896E-02  5.448E+00
 100.00  1.282E+01  1.158E+00  2.384E+00  7.748E-03  1.580E-03  1.033E+00
 150.00  1.157E+00  7.795E-02  1.386E-01  4.662E-04  9.691E-05  1.694E-01
 200.00  2.177E-01  1.200E-02  1.858E-02  6.412E-05  1.391E-05  4.954E-02
 300.00  2.190E-02  9.556E-04  1.124E-03  4.047E-06  9.879E-07  9.882E-03
 400.00  4.541E-03  1.734E-04  1.588E-04  5.891E-07  1.661E-07  3.462E-03
 500.00  1.380E-03  4.831E-05  3.553E-05  1.341E-07  4.407E-08  1.610E-03
 600.00  5.441E-04  1.797E-05  1.094E-05  4.146E-08  1.576E-08  9.092E-04
 800.00  1.325E-04  4.034E-06  1.852E-06  6.803E-09  3.403E-09  3.935E-04
1000.00  4.581E-05  1.313E-06  5.071E-07  1.710E-09  1.093E-09  2.124E-04

Multipolarity E4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.796E+09  3.748E+10  4.277E+10  1.582E+08  9.521E+08  1.416E+07
  15.00  1.186E+08  1.121E+09  1.243E+09  4.107E+06  2.462E+07  9.042E+05
  20.00  1.334E+07  9.529E+07  1.030E+08  3.081E+05  1.835E+06  1.387E+05
  30.00  6.610E+05  3.067E+06  3.165E+06  8.002E+03  4.685E+04  1.104E+04
  40.00  8.256E+04  2.777E+05  2.749E+05  6.073E+02  3.473E+03  1.991E+03
  50.00  1.689E+04  4.413E+04  4.203E+04  8.303E+01  4.616E+02  5.502E+02
  70.00  1.603E+03  2.874E+03  2.547E+03  4.253E+00  2.204E+01  8.408E+01
 100.00  1.386E+02  1.675E+02  1.344E+02  1.940E-01  8.768E-01  1.223E+01
 150.00  9.184E+00  7.112E+00  4.939E+00  6.550E-03  2.248E-02  1.484E+00
 200.00  1.392E+00  8.040E-01  4.906E-01  6.472E-04  1.689E-03  3.557E-01
 300.00  1.074E-01  4.100E-02  1.996E-02  2.894E-05  4.563E-05  5.305E-02
 400.00  1.895E-02  5.391E-03  2.160E-03  3.531E-06  3.717E-06  1.522E-02
 500.00  5.171E-03  1.165E-03  3.939E-04  7.170E-07  5.563E-07  6.114E-03
 600.00  1.898E-03  3.499E-04  1.020E-04  2.038E-07  1.271E-07  3.072E-03
 800.00  4.196E-04  5.594E-05  1.277E-05  2.924E-08  1.457E-08  1.123E-03
1000.00  1.360E-04  1.401E-05  2.667E-06  6.688E-09  3.224E-09  5.394E-04

Multipolarity M1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.776E+00  3.793E-01  1.554E-01  2.103E-02  1.370E-02  3.091E+02
  15.00  5.254E-01  1.062E-01  4.318E-02  4.817E-03  3.194E-03  9.211E+01
  20.00  2.213E-01  4.258E-02  1.724E-02  1.643E-03  1.107E-03  3.903E+01
  30.00  6.514E-02  1.149E-02  4.636E-03  3.439E-04  2.377E-04  1.159E+01
  40.00  2.736E-02  4.486E-03  1.810E-03  1.100E-04  7.768E-05  4.918E+00
  50.00  1.399E-02  2.151E-03  8.686E-04  4.458E-05  3.208E-05  2.533E+00
  70.00  5.098E-03  7.020E-04  2.848E-04  1.106E-05  8.225E-06  9.349E-01
 100.00  1.759E-03  2.089E-04  8.576E-05  2.439E-06  1.886E-06  3.272E-01
 150.00  5.284E-04  5.115E-05  2.137E-05  4.236E-07  3.468E-07  9.970E-02
 200.00  2.250E-04  1.861E-05  7.929E-06  1.184E-07  1.027E-07  4.296E-02
 300.00  6.874E-05  4.388E-06  1.957E-06  1.948E-08  1.889E-08  1.337E-02
 400.00  2.992E-05  1.556E-06  7.342E-07  5.347E-09  5.844E-09  5.907E-03
 500.00  1.559E-05  6.857E-07  3.451E-07  1.949E-09  2.423E-09  3.112E-03
 600.00  9.329E-06  3.548E-07  1.915E-07  8.713E-10  1.217E-09  1.875E-03
 800.00  4.167E-06  1.235E-07  7.824E-08  2.410E-10  4.458E-10  8.407E-04
1000.00  2.210E-06  5.301E-08  3.984E-08  9.485E-11  2.010E-10  4.419E-04

Multipolarity M2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  4.329E+05  1.308E+04  1.536E+02  6.985E+00  1.950E+00  1.996E+05
  15.00  5.719E+04  1.720E+03  2.027E+01  8.989E-01  2.611E-01  2.768E+04
  20.00  1.360E+04  4.071E+02  4.823E+00  2.077E-01  6.240E-02  6.903E+03
  30.00  1.788E+03  5.315E+01  6.372E-01  2.578E-02  8.200E-03  9.937E+02
  40.00  4.240E+02  1.256E+01  1.525E-01  5.820E-03  1.939E-03  2.573E+02
  50.00  1.391E+02  4.110E+00  5.061E-02  1.825E-03  6.327E-04  9.163E+01
  70.00  2.594E+01  7.660E-01  9.707E-03  3.145E-04  1.165E-04  1.994E+01
 100.00  4.387E+00  1.291E-01  1.727E-03  4.788E-05  1.927E-05  4.173E+00
 150.00  5.818E-01  1.702E-02  2.533E-04  5.561E-06  2.494E-06  7.591E-01
 200.00  1.384E-01  4.068E-03  6.683E-05  1.212E-06  5.924E-07  2.381E-01
 300.00  1.854E-02  5.452E-04  1.097E-05  1.426E-07  8.056E-08  5.122E-02
 400.00  4.493E-03  1.322E-04  3.206E-06  3.187E-08  2.037E-08  1.848E-02
 500.00  1.487E-03  4.379E-05  1.261E-06  9.987E-09  7.144E-09  8.618E-03
 600.00  6.149E-04  1.804E-05  6.111E-07  3.950E-09  3.167E-09  4.806E-03
 800.00  1.540E-04  4.449E-06  2.028E-07  9.329E-10  9.147E-10  1.991E-03
1000.00  5.239E-05  1.477E-06  8.823E-08  2.985E-10  3.798E-10  1.019E-03

Multipolarity M3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.398E+09  1.439E+07  5.247E+07  2.712E+05  3.028E+03  4.498E+07
  15.00  8.592E+07  9.543E+05  3.079E+06  1.583E+04  1.816E+02  3.179E+06
  20.00  1.201E+07  1.424E+05  4.116E+05  2.105E+03  2.476E+01  5.034E+05
  30.00  7.646E+05  1.009E+04  2.401E+04  1.216E+02  1.501E+00  3.974E+04
  40.00  1.105E+05  1.592E+03  3.201E+03  1.611E+01  2.078E-01  6.931E+03
  50.00  2.504E+04  3.886E+02  6.712E+02  3.361E+00  4.523E-02  1.853E+03
  70.00  2.747E+03  4.793E+01  6.374E+01  3.171E-01  4.624E-03  2.700E+02
 100.00  2.765E+02  5.412E+00  5.267E+00  2.593E-02  4.276E-04  3.812E+01
 150.00  2.173E+01  4.773E-01  3.092E-01  1.500E-03  3.054E-05  4.599E+00
 200.00  3.729E+00  8.869E-02  4.123E-02  1.998E-04  4.947E-06  1.118E+00
 300.00  3.388E-01  8.746E-03  2.446E-03  1.179E-05  4.264E-07  1.732E-01
 400.00  6.556E-02  1.764E-03  3.334E-04  1.606E-06  8.206E-08  5.104E-02
 500.00  1.872E-02  5.172E-04  7.094E-05  3.424E-07  2.394E-08  2.077E-02
 600.00  6.971E-03  1.955E-04  2.057E-05  9.898E-08  9.211E-09  1.047E-02
 800.00  1.512E-03  4.296E-05  3.007E-06  1.420E-08  2.205E-09  3.791E-03
1000.00  4.647E-04  1.325E-05  6.997E-07  3.169E-09  7.549E-10  1.780E-03

Multipolarity M4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  7.595E+11  4.336E+09  4.114E+11  8.917E+08  1.303E+09  4.884E+09
  15.00  2.382E+10  1.738E+08  1.122E+10  2.566E+07  3.397E+07  2.066E+08
  20.00  2.118E+09  1.862E+07  8.806E+08  2.110E+06  2.554E+06  2.331E+07
  30.00  7.410E+07  8.511E+05  2.481E+07  6.416E+04  6.615E+04  1.177E+06
  40.00  7.229E+06  1.000E+05  2.012E+06  5.549E+03  4.962E+03  1.520E+05
  50.00  1.231E+06  1.950E+04  2.908E+05  8.464E+02  6.658E+02  3.240E+04
  70.00  9.064E+04  1.727E+03  1.618E+04  5.128E+01  3.225E+01  3.378E+03
 100.00  6.177E+03  1.400E+02  7.910E+02  2.718E+00  1.305E+00  3.398E+02
 150.00  3.232E+02  8.720E+00  2.725E+01  1.012E-01  3.404E-02  2.890E+01
 200.00  4.317E+01  1.270E+00  2.599E+00  1.018E-02  2.556E-03  5.510E+00
 300.00  2.839E+00  9.193E-02  1.027E-01  4.231E-04  6.774E-05  6.278E-01
 400.00  4.504E-01  1.517E-02  1.097E-02  4.616E-05  5.282E-06  1.513E-01
 500.00  1.126E-01  3.844E-03  1.975E-03  8.429E-06  7.419E-07  5.336E-02
 600.00  3.792E-02  1.303E-03  5.040E-04  2.163E-06  1.571E-07  2.424E-02
 800.00  7.177E-03  2.451E-04  6.038E-05  2.591E-07  1.536E-08  7.555E-03
1000.00  2.016E-03  6.805E-05  1.177E-05  5.009E-08  3.014E-09  3.217E-03

Multipolarity E1
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  1.855E-02  6.518E-02  5.058E-02  6.212E-02  3.257E-03  2.880E-03
  15.00  1.232E-02  2.878E-02  1.708E-02  1.989E-02  1.751E-03  1.902E-03
  20.00  8.335E-03  1.535E-02  7.435E-03  8.339E-03  1.102E-03  1.283E-03
  30.00  4.314E-03  5.924E-03  2.119E-03  2.257E-03  5.538E-04  6.642E-04
  40.00  2.562E-03  2.903E-03  8.286E-04  8.512E-04  3.342E-04  3.940E-04
  50.00  1.669E-03  1.637E-03  3.898E-04  3.897E-04  2.241E-04  2.565E-04
  70.00  8.444E-04  6.721E-04  1.204E-04  1.157E-04  1.214E-04  1.297E-04
 100.00  3.934E-04  2.528E-04  3.344E-05  3.086E-05  6.299E-05  6.047E-05
 150.00  1.599E-04  8.052E-05  7.589E-06  6.771E-06  3.001E-05  2.460E-05
 200.00  8.415E-05  3.563E-05  2.605E-06  2.288E-06  1.793E-05  1.295E-05
 300.00  3.435E-05  1.136E-05  5.823E-07  5.088E-07  9.091E-06  5.291E-06
 400.00  1.856E-05  5.139E-06  2.030E-07  1.796E-07  5.834E-06  2.860E-06
 500.00  1.156E-05  2.783E-06  8.920E-08  8.083E-08  4.165E-06  1.783E-06
 600.00  8.021E-06  1.720E-06  4.633E-08  4.339E-08  3.229E-06  1.234E-06
 800.00  4.546E-06  8.168E-07  1.659E-08  1.683E-08  2.186E-06  6.970E-07
1000.00  2.897E-06  4.572E-07  7.401E-09  8.319E-09  1.598E-06  4.458E-07

Multipolarity E2
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  2.787E+04  1.995E+04  3.388E+02  6.790E+01  1.886E+02  4.291E+03
  15.00  3.835E+03  2.622E+03  4.474E+01  8.672E+00  3.015E+01  5.902E+02
  20.00  9.483E+02  6.211E+02  1.065E+01  2.026E+00  8.451E+00  1.459E+02
  30.00  1.341E+02  8.115E+01  1.408E+00  2.628E-01  1.462E+00  2.066E+01
  40.00  3.414E+01  1.922E+01  3.369E-01  6.231E-02  4.351E-01  5.254E+00
  50.00  1.195E+01  6.301E+00  1.115E-01  2.051E-02  1.734E-01  1.839E+00
  70.00  2.517E+00  1.179E+00  2.117E-02  3.866E-03  4.476E-02  3.873E-01
 100.00  5.030E-01  2.004E-01  3.660E-03  6.599E-04  1.112E-02  7.739E-02
 150.00  8.551E-02  2.688E-02  5.018E-04  8.899E-05  2.459E-03  1.317E-02
 200.00  2.530E-02  6.537E-03  1.238E-04  2.198E-05  9.033E-04  3.897E-03
 300.00  4.944E-03  9.133E-04  1.767E-05  3.210E-06  2.470E-04  7.604E-04
 400.00  1.647E-03  2.323E-04  4.551E-06  8.682E-07  1.083E-04  2.539E-04
 500.00  7.196E-04  8.097E-05  1.596E-06  3.239E-07  5.964E-05  1.110E-04
 600.00  3.800E-04  3.517E-05  6.924E-07  1.501E-07  3.818E-05  5.848E-05
 800.00  1.442E-04  9.735E-06  1.886E-07  4.703E-08  1.980E-05  2.211E-05
1000.00  6.900E-05  3.654E-06  6.850E-08  1.969E-08  1.211E-05  1.063E-05

Multipolarity E3
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  1.579E+07  6.422E+06  1.751E+06  4.384E+06  3.061E+04  2.443E+06
  15.00  1.121E+06  4.399E+05  1.031E+05  2.550E+05  2.928E+03  1.732E+05
  20.00  1.780E+05  6.744E+04  1.384E+04  3.381E+04  5.943E+02  2.749E+04
  30.00  1.408E+04  4.977E+03  8.181E+02  1.946E+03  6.883E+01  2.176E+03
  40.00  2.452E+03  8.101E+02  1.109E+02  2.569E+02  1.588E+01  3.783E+02
  50.00  6.523E+02  2.021E+02  2.368E+01  5.348E+01  5.250E+00  1.006E+02
  70.00  9.367E+01  2.571E+01  2.344E+00  5.030E+00  1.034E+00  1.444E+01
 100.00  1.285E+01  2.988E+00  2.082E-01  4.111E-01  1.957E-01  1.979E+00
 150.00  1.470E+00  2.694E-01  1.402E-02  2.389E-02  3.210E-02  2.265E-01
 200.00  3.388E-01  5.068E-02  2.160E-03  3.204E-03  9.383E-03  5.223E-02
 300.00  4.765E-02  5.094E-03  1.718E-04  1.936E-04  1.869E-03  7.332E-03
 400.00  1.287E-02  1.056E-03  3.120E-05  2.737E-05  6.550E-04  1.985E-03
 500.00  4.863E-03  3.211E-04  8.699E-06  6.130E-06  3.047E-04  7.506E-04
 600.00  2.297E-03  1.264E-04  3.228E-06  1.883E-06  1.716E-04  3.535E-04
 800.00  7.442E-04  3.077E-05  7.249E-07  3.185E-07  7.414E-05  1.141E-04
1000.00  3.194E-04  1.066E-05  2.367E-07  8.753E-08  4.016E-05  4.920E-05

Multipolarity E4
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  2.557E+09  6.798E+08  6.794E+09  7.413E+09  2.790E+06  4.001E+08
  15.00  1.088E+08  2.853E+07  2.030E+08  2.154E+08  1.762E+05  1.696E+07
  20.00  1.235E+07  3.187E+06  1.724E+07  1.784E+07  2.688E+04  1.921E+06
  30.00  6.306E+05  1.565E+05  5.543E+05  5.475E+05  2.125E+03  9.792E+04
  40.00  8.215E+04  1.947E+04  5.016E+04  4.753E+04  3.814E+02  1.272E+04
  50.00  1.760E+04  3.971E+03  7.968E+03  7.265E+03  1.051E+02  2.722E+03
  70.00  1.839E+03  3.756E+02  5.186E+02  4.401E+02  1.601E+01  2.840E+02
 100.00  1.833E+02  3.238E+01  3.023E+01  2.322E+01  2.323E+00  2.828E+01
 150.00  1.510E+01  2.142E+00  1.282E+00  8.529E-01  2.816E-01  2.330E+00
 200.00  2.768E+00  3.244E-01  1.450E-01  8.472E-02  6.745E-02  4.270E-01
 300.00  2.905E-01  2.501E-02  7.382E-03  3.443E-03  1.004E-02  4.474E-02
 400.00  6.470E-02  4.410E-03  9.710E-04  3.726E-04  2.881E-03  9.983E-03
 500.00  2.124E-02  1.204E-03  2.100E-04  6.803E-05  1.158E-03  3.279E-03
 600.00  9.043E-03  4.411E-04  6.293E-05  1.756E-05  5.800E-04  1.392E-03
 800.00  2.518E-03  9.750E-05  1.006E-05  2.197E-06  2.117E-04  3.862E-04
1000.00  9.751E-04  3.169E-05  2.528E-06  4.608E-07  1.020E-04  1.502E-04

Multipolarity M1
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  7.052E+01  4.117E-01  6.754E-02  2.649E-02  5.835E+01  1.085E+01
  15.00  2.113E+01  1.218E-01  1.894E-02  7.369E-03  1.738E+01  3.250E+00
  20.00  9.001E+00  5.131E-02  7.597E-03  2.944E-03  7.367E+00  1.384E+00
  30.00  2.702E+00  1.509E-02  2.052E-03  7.924E-04  2.190E+00  4.161E-01
  40.00  1.160E+00  6.345E-03  8.021E-04  3.096E-04  9.283E-01  1.784E-01
  50.00  6.046E-01  3.244E-03  3.849E-04  1.487E-04  4.781E-01  9.301E-02
  70.00  2.286E-01  1.182E-03  1.257E-04  4.881E-05  1.765E-01  3.515E-02
 100.00  8.216E-02  4.082E-04  3.746E-05  1.471E-05  6.176E-02  1.264E-02
 150.00  2.582E-02  1.226E-04  9.180E-06  3.669E-06  1.883E-02  3.975E-03
 200.00  1.148E-02  5.222E-05  3.342E-06  1.362E-06  8.116E-03  1.769E-03
 300.00  3.700E-03  1.595E-05  7.873E-07  3.362E-07  2.523E-03  5.703E-04
 400.00  1.675E-03  6.947E-06  2.796E-07  1.263E-07  1.116E-03  2.582E-04
 500.00  8.987E-04  3.621E-06  1.233E-07  5.944E-08  5.881E-04  1.387E-04
 600.00  5.471E-04  2.163E-06  6.368E-08  3.291E-08  3.534E-04  8.418E-05
 800.00  2.483E-04  9.663E-07  2.218E-08  1.345E-08  1.583E-04  3.806E-05
1000.00  1.310E-04  5.137E-07  9.554E-09  6.873E-09  8.349E-05  2.017E-05

Multipolarity M2
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  8.688E+03  1.007E+05  2.353E+03  2.644E+01  3.774E+04  1.343E+03
  15.00  1.351E+03  1.330E+04  3.094E+02  3.487E+00  5.233E+03  2.087E+02
  20.00  3.726E+02  3.162E+03  7.324E+01  8.296E-01  1.305E+03  5.752E+01
  30.00  6.360E+01  4.154E+02  9.558E+00  1.096E-01  1.880E+02  9.822E+00
  40.00  1.898E+01  9.859E+01  2.258E+00  2.623E-02  4.863E+01  2.928E+00
  50.00  7.634E+00  3.234E+01  7.393E-01  8.702E-03  1.732E+01  1.177E+00
  70.00  2.022E+00  6.032E+00  1.378E-01  1.669E-03  3.769E+00  3.115E-01
 100.00  5.200E-01  1.020E+00  2.324E-02  2.970E-04  7.885E-01  8.009E-02
 150.00  1.185E-01  1.353E-01  3.063E-03  4.357E-05  1.435E-01  1.826E-02
 200.00  4.348E-02  3.218E-02  7.323E-04  1.150E-05  4.502E-02  6.701E-03
 300.00  1.124E-02  4.309E-03  9.802E-05  1.886E-06  9.677E-03  1.733E-03
 400.00  4.514E-03  1.045E-03  2.378E-05  5.516E-07  3.493E-03  6.960E-04
 500.00  2.258E-03  3.459E-04  7.885E-06  2.171E-07  1.629E-03  3.485E-04
 600.00  1.319E-03  1.428E-04  3.241E-06  1.050E-07  9.064E-04  2.030E-04
 800.00  5.755E-04  3.576E-05  7.996E-07  3.484E-08  3.750E-04  8.825E-05
1000.00  3.017E-04  1.220E-05  2.662E-07  1.522E-08  1.925E-04  4.647E-05

Multipolarity M3
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  8.127E+05  3.266E+08  2.609E+06  9.051E+06  8.556E+06  1.271E+05
  15.00  7.627E+04  2.007E+07  1.728E+05  5.310E+05  6.039E+05  1.188E+04
  20.00  1.512E+04  2.805E+06  2.577E+04  7.098E+04  9.559E+04  2.351E+03
  30.00  1.681E+03  1.783E+05  1.823E+03  4.140E+03  7.547E+03  2.610E+02
  40.00  3.776E+02  2.580E+04  2.878E+02  5.520E+02  1.315E+03  5.847E+01
  50.00  1.228E+02  5.843E+03  7.018E+01  1.158E+02  3.512E+02  1.899E+01
  70.00  2.385E+01  6.407E+02  8.649E+00  1.099E+01  5.115E+01  3.683E+00
 100.00  4.526E+00  6.450E+01  9.765E-01  9.088E-01  7.216E+00  6.982E-01
 150.00  7.535E-01  5.065E+00  8.607E-02  5.333E-02  8.705E-01  1.162E-01
 200.00  2.222E-01  8.694E-01  1.599E-02  7.114E-03  2.117E-01  3.427E-02
 300.00  4.380E-02  7.890E-02  1.574E-03  4.215E-04  3.275E-02  6.742E-03
 400.00  1.472E-02  1.527E-02  3.177E-04  5.750E-05  9.653E-03  2.271E-03
 500.00  6.483E-03  4.361E-03  9.323E-05  1.225E-05  3.930E-03  1.001E-03
 600.00  3.448E-03  1.621E-03  3.515E-05  3.541E-06  1.976E-03  5.309E-04
 800.00  1.320E-03  3.515E-04  7.724E-06  5.174E-07  7.141E-04  2.025E-04
1000.00  6.353E-04  1.083E-04  2.390E-06  1.208E-07  3.364E-04  9.787E-05

Multipolarity M4
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  5.536E+07  1.800E+11  8.053E+08  7.116E+10  9.416E+08  8.808E+06
  15.00  3.559E+06  5.635E+09  3.206E+07  1.940E+09  3.967E+07  5.611E+05
  20.00  5.415E+05  5.003E+08  3.419E+06  1.523E+08  4.465E+06  8.495E+04
  30.00  4.175E+04  1.745E+07  1.554E+05  4.290E+06  2.249E+05  6.519E+03
  40.00  7.293E+03  1.701E+06  1.821E+04  3.479E+05  2.898E+04  1.135E+03
  50.00  1.965E+03  2.894E+05  3.544E+03  5.027E+04  6.167E+03  3.050E+02
  70.00  2.904E+02  2.127E+04  3.130E+02  2.796E+03  6.417E+02  4.496E+01
 100.00  4.138E+01  1.447E+03  2.534E+01  1.367E+02  6.446E+01  6.394E+00
 150.00  4.996E+00  7.562E+01  1.576E+00  4.709E+00  5.479E+00  7.714E-01
 200.00  1.199E+00  1.009E+01  2.294E-01  4.492E-01  1.044E+00  1.851E-01
 300.00  1.779E-01  6.626E-01  1.657E-02  1.772E-02  1.188E-01  2.740E-02
 400.00  4.971E-02  1.051E-01  2.736E-03  1.895E-03  2.864E-02  7.672E-03
 500.00  1.925E-02  2.625E-02  6.934E-04  3.412E-04  1.010E-02  2.972E-03
 600.00  9.257E-03  8.828E-03  2.344E-04  8.686E-05  4.575E-03  1.426E-03
 800.00  3.076E-03  1.670E-03  4.410E-05  1.040E-05  1.424E-03  4.719E-04
1000.00  1.342E-03  4.700E-04  1.228E-05  2.035E-06  6.083E-04  2.068E-04

Multipolarity E1
eng[keV]     Q3        tot    
------------------------------
  10.00  7.180E-03  2.200E+01
  15.00  3.164E-03  7.769E+00
  20.00  1.687E-03  3.674E+00
  30.00  6.522E-04  1.301E+00
  40.00  3.194E-04  1.364E+00
  50.00  1.801E-04  1.273E+00
  70.00  7.387E-05  5.718E-01
 100.00  2.778E-05  2.453E-01
 150.00  8.875E-06  9.576E-02
 200.00  3.931E-06  5.025E-02
 300.00  1.255E-06  6.863E-02
 400.00  5.686E-07  4.225E-02
 500.00  3.081E-07  2.946E-02
 600.00  1.897E-07  2.239E-02
 800.00  8.934E-08  1.462E-02
1000.00  5.008E-08  1.056E-02

Multipolarity E2
eng[keV]     Q3        tot    
------------------------------
  10.00  2.198E+03  1.840E+06
  15.00  2.886E+02  4.052E+05
  20.00  6.834E+01  9.881E+04
  30.00  8.947E+00  1.370E+04
  40.00  2.117E+00  6.126E+03
  50.00  6.939E-01  3.711E+03
  70.00  1.297E-01  7.624E+02
 100.00  2.205E-02  1.475E+02
 150.00  2.965E-03  2.435E+01
 200.00  7.217E-04  7.142E+00
 300.00  1.009E-04  1.515E+00
 400.00  2.571E-05  5.876E-01
 500.00  8.967E-06  3.051E-01
 600.00  3.882E-06  1.910E-01
 800.00  1.065E-06  9.867E-02
1000.00  4.012E-07  6.168E-02

Multipolarity E3
eng[keV]     Q3        tot    
------------------------------
  10.00  7.093E+05  1.104E+09
  15.00  4.850E+04  1.044E+08
  20.00  7.432E+03  1.613E+07
  30.00  5.493E+02  1.228E+06
  40.00  8.934E+01  2.861E+05
  50.00  2.228E+01  1.143E+05
  70.00  2.831E+00  1.777E+04
 100.00  3.289E-01  2.594E+03
 150.00  2.972E-02  3.158E+02
 200.00  5.597E-03  7.520E+01
 300.00  5.632E-04  1.128E+01
 400.00  1.169E-04  3.378E+00
 500.00  3.556E-05  1.434E+00
 600.00  1.395E-05  7.685E-01
 800.00  3.364E-06  3.227E-01
1000.00  1.172E-06  1.770E-01

Multipolarity E4
eng[keV]     Q3        tot    
------------------------------
  10.00  7.556E+07  1.064E+12
  15.00  3.160E+06  3.390E+10
  20.00  3.526E+05  3.054E+09
  30.00  1.732E+04  1.120E+08
  40.00  2.151E+03  1.240E+07
  50.00  4.383E+02  2.552E+06
  70.00  4.139E+01  2.737E+05
 100.00  3.566E+00  2.951E+04
 150.00  2.364E-01  2.669E+03
 200.00  3.584E-02  5.252E+02
 300.00  2.765E-03  6.008E+01
 400.00  4.883E-04  1.464E+01
 500.00  1.334E-04  5.284E+00
 600.00  4.871E-05  2.478E+00
 800.00  1.066E-05  8.547E-01
1000.00  3.481E-06  4.100E-01

Multipolarity M1
eng[keV]     Q3        tot    
------------------------------
  10.00  4.536E-02  6.404E+03
  15.00  1.340E-02  6.392E+03
  20.00  5.644E-03  2.716E+03
  30.00  1.663E-03  8.143E+02
  40.00  6.988E-04  3.469E+02
  50.00  3.571E-04  6.639E+02
  70.00  1.301E-04  2.471E+02
 100.00  4.489E-05  8.648E+01
 150.00  1.352E-05  2.665E+01
 200.00  5.764E-06  1.159E+01
 300.00  1.762E-06  1.260E+01
 400.00  7.688E-07  5.580E+00
 500.00  4.010E-07  2.969E+00
 600.00  2.387E-07  1.793E+00
 800.00  1.057E-07  8.045E-01
1000.00  5.629E-08  4.306E-01

Multipolarity M2
eng[keV]     Q3        tot    
------------------------------
  10.00  1.110E+04  1.002E+07
  15.00  1.464E+03  2.356E+06
  20.00  3.480E+02  5.811E+05
  30.00  4.580E+01  8.239E+04
  40.00  1.086E+01  3.424E+04
  50.00  3.561E+00  2.209E+04
  70.00  6.638E-01  4.784E+03
 100.00  1.123E-01  9.918E+02
 150.00  1.492E-02  1.808E+02
 200.00  3.554E-03  5.735E+01
 300.00  4.763E-04  2.542E+01
 400.00  1.157E-04  1.038E+01
 500.00  3.832E-05  5.299E+00
 600.00  1.577E-05  3.149E+00
 800.00  3.911E-06  1.423E+00
1000.00  1.340E-06  7.837E-01

Multipolarity M3
eng[keV]     Q3        tot    
------------------------------
  10.00  3.603E+07  2.143E+10
  15.00  2.211E+06  1.402E+09
  20.00  3.090E+05  1.995E+08
  30.00  1.968E+04  1.320E+07
  40.00  2.844E+03  4.715E+06
  50.00  6.439E+02  1.171E+06
  70.00  7.055E+01  1.410E+05
 100.00  7.101E+00  1.637E+04
 150.00  5.589E-01  1.642E+03
 200.00  9.603E-02  3.573E+02
 300.00  8.723E-03  6.102E+01
 400.00  1.691E-03  2.054E+01
 500.00  4.832E-04  9.370E+00
 600.00  1.790E-04  5.188E+00
 800.00  3.844E-05  2.156E+00
1000.00  1.190E-05  1.132E+00

Multipolarity M4
eng[keV]     Q3        tot    
------------------------------
  10.00  1.992E+10  1.442E+13
  15.00  6.223E+08  4.410E+11
  20.00  5.523E+07  3.851E+10
  30.00  1.929E+06  1.320E+09
  40.00  1.879E+05  2.204E+08
  50.00  3.194E+04  3.970E+07
  70.00  2.345E+03  3.189E+06
 100.00  1.595E+02  2.457E+05
 150.00  8.350E+00  1.554E+04
 200.00  1.115E+00  2.474E+03
 300.00  7.328E-02  2.367E+02
 400.00  1.164E-02  5.688E+01
 500.00  2.909E-03  2.117E+01
 600.00  9.750E-04  1.026E+01
 800.00  1.827E-04  3.654E+00
1000.00  5.165E-05  1.752E+00



==> 119.txt <==
              ZZZZZZ           1    1  9999
                  Z           11   11 9    9
                 Z     ===   1 1  1 1 9   99
                Z      ===  1  1 1  1  999 9
               Z               1    1      9
              ZZZZZZ           1    1  9999

Evaluating total, the following occupation numbers were assumed

 K   2,   L1   2,   L2   2,   L3   4,   M1   2,   M2   2,   
M3   4,   M4   4,   M5   6,   N1   2,   N2   2,   N3   4,   
N4   4,   N5   6,   N6   6,   N7   8,   O1   2,   O2   2,   
O3   4,   O4   4,   O5   6,   O6   6,   O7   8,   P1   2,   
P2   2,   P3   4,   P4   4,   P5   6,   Q1   2,   Q2   2,   
Q3   4,   R1   1,   

Multipolarity E1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     2.564E-01  3.455E-01
  20.00     ***        ***        ***        ***     1.723E-01  2.976E-01
  30.00     ***        ***        ***        ***     9.583E-02  1.830E-01
  40.00     ***        ***        ***     7.434E-01  6.127E-02  1.148E-01
  50.00     ***     1.279E-01  3.947E-01  3.942E-01  4.235E-02  7.621E-02
  70.00     ***     8.178E-02  1.921E-01  1.469E-01  2.397E-02  3.911E-02
 100.00     ***     4.754E-02  8.426E-02  5.095E-02  1.279E-02  1.833E-02
 150.00     ***     2.451E-02  3.220E-02  1.512E-02  6.248E-03  7.482E-03
 200.00     ***     1.527E-02  1.629E-02  6.397E-03  3.790E-03  3.921E-03
 300.00  4.735E-02  7.957E-03  6.345E-03  1.940E-03  1.946E-03  1.598E-03
 400.00  3.046E-02  5.221E-03  3.377E-03  8.595E-04  1.261E-03  8.667E-04
 500.00  2.168E-02  3.771E-03  2.074E-03  4.572E-04  9.051E-04  5.387E-04
 600.00  1.685E-02  2.930E-03  1.416E-03  2.797E-04  7.082E-04  3.749E-04
 800.00  1.120E-02  2.003E-03  7.966E-04  1.306E-04  4.822E-04  2.129E-04
1000.00  8.229E-03  1.464E-03  5.052E-04  7.233E-05  3.518E-04  1.357E-04

Multipolarity E2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     4.584E+03  1.726E+05
  20.00     ***        ***        ***        ***     1.370E+03  4.267E+04
  30.00     ***        ***        ***        ***     2.575E+02  6.087E+03
  40.00     ***        ***        ***     2.934E+03  8.009E+01  1.552E+03
  50.00     ***     6.580E+01  1.754E+03  9.610E+02  3.267E+01  5.431E+02
  70.00     ***     2.024E+01  3.755E+02  1.777E+02  8.704E+00  1.151E+02
 100.00     ***     5.661E+00  7.583E+01  3.005E+01  2.224E+00  2.308E+01
 150.00     ***     1.402E+00  1.311E+01  4.021E+00  5.069E-01  3.942E+00
 200.00     ***     5.536E-01  3.944E+00  9.740E-01  1.887E-01  1.174E+00
 300.00  1.156E-01  1.668E-01  7.775E-01  1.352E-01  5.269E-02  2.297E-01
 400.00  1.060E-01  7.874E-02  2.639E-01  3.450E-02  2.347E-02  7.707E-02
 500.00  8.637E-02  4.546E-02  1.166E-01  1.202E-02  1.301E-02  3.376E-02
 600.00  7.076E-02  2.998E-02  6.157E-02  5.229E-03  8.420E-03  1.792E-02
 800.00  4.864E-02  1.634E-02  2.369E-02  1.447E-03  4.407E-03  6.821E-03
1000.00  3.556E-02  1.026E-02  1.143E-02  5.437E-04  2.695E-03  3.266E-03

Multipolarity E3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     1.332E+05  3.484E+07
  20.00     ***        ***        ***        ***     3.997E+04  5.825E+06
  30.00     ***        ***        ***        ***     6.873E+03  4.986E+05
  40.00     ***        ***        ***     8.281E+04  1.929E+03  9.098E+04
  50.00     ***     2.895E+02  4.103E+04  2.227E+04  7.150E+02  2.492E+04
  70.00     ***     1.771E+02  7.721E+03  3.059E+03  1.614E+02  3.727E+03
 100.00     ***     5.603E+01  1.282E+03  3.793E+02  3.374E+01  5.294E+02
 150.00     ***     1.268E+01  1.715E+02  3.602E+01  5.942E+00  6.294E+01
 200.00     ***     4.362E+00  4.272E+01  6.914E+00  1.811E+00  1.475E+01
 300.00  1.399E-01  1.026E+00  6.476E+00  7.080E-01  3.752E-01  2.117E+00
 400.00  1.877E-01  4.006E-01  1.842E+00  1.492E-01  1.350E-01  5.816E-01
 500.00  1.702E-01  2.002E-01  7.155E-01  4.564E-02  6.380E-02  2.210E-01
 600.00  1.448E-01  1.182E-01  3.426E-01  1.810E-02  3.653E-02  1.053E-01
 800.00  1.014E-01  5.509E-02  1.145E-01  4.440E-03  1.605E-02  3.442E-02
1000.00  7.405E-02  3.116E-02  5.014E-02  1.550E-03  8.739E-03  1.485E-02

Multipolarity E4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     8.949E+05  1.270E+09
  20.00     ***        ***        ***        ***     5.070E+05  1.982E+08
  30.00     ***        ***        ***        ***     1.041E+05  1.398E+07
  40.00     ***        ***        ***     7.745E+05  2.842E+04  2.146E+06
  50.00     ***     2.483E+02  1.755E+05  2.332E+05  9.889E+03  5.083E+05
  70.00     ***     8.489E+02  5.943E+04  3.129E+04  1.944E+03  6.029E+04
 100.00     ***     3.459E+02  1.056E+04  3.364E+03  3.385E+02  6.646E+03
 150.00     ***     7.606E+01  1.261E+03  2.545E+02  4.705E+01  5.905E+02
 200.00     ***     2.358E+01  2.751E+02  4.090E+01  1.198E+01  1.129E+02
 300.00  1.318E-01  4.540E+00  3.374E+01  3.278E+00  1.906E+00  1.231E+01
 400.00  2.696E-01  1.508E+00  8.215E+00  5.924E-01  5.685E-01  2.817E+00
 500.00  2.723E-01  6.646E-01  2.842E+00  1.636E-01  2.330E-01  9.375E-01
 600.00  2.403E-01  3.550E-01  1.243E+00  6.047E-02  1.193E-01  4.038E-01
 800.00  1.699E-01  1.428E-01  3.635E-01  1.353E-02  4.459E-02  1.141E-01
1000.00  1.228E-01  7.302E-02  1.452E-01  4.441E-03  2.171E-02  4.451E-02

Multipolarity M1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     3.983E+03  1.026E+03
  20.00     ***        ***        ***        ***     1.688E+03  4.378E+02
  30.00     ***        ***        ***        ***     5.054E+02  1.327E+02
  40.00     ***        ***        ***     1.073E+00  2.146E+02  5.698E+01
  50.00     ***     4.373E+02  1.037E+02  5.462E-01  1.102E+02  2.960E+01
  70.00     ***     1.623E+02  3.929E+01  1.962E-01  4.076E+01  1.117E+01
 100.00     ***     5.661E+01  1.410E+01  6.707E-02  1.423E+01  4.004E+00
 150.00     ***     1.728E+01  4.468E+00  1.988E-02  4.335E+00  1.263E+00
 200.00     ***     7.474E+00  1.990E+00  8.413E-03  1.870E+00  5.602E-01
 300.00  9.839E+00  2.309E+00  6.407E-01  2.525E-03  5.795E-01  1.804E-01
 400.00  4.333E+00  1.025E+00  2.920E-01  1.095E-03  2.563E-01  8.173E-02
 500.00  2.300E+00  5.409E-01  1.567E-01  5.679E-04  1.348E-01  4.368E-02
 600.00  1.390E+00  3.234E-01  9.478E-02  3.381E-04  8.131E-02  2.664E-02
 800.00  6.215E-01  1.453E-01  4.313E-02  1.497E-04  3.638E-02  1.206E-02
1000.00  3.343E-01  7.638E-02  2.278E-02  7.911E-05  1.906E-02  6.348E-03

Multipolarity M2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     1.075E+06  4.480E+04
  20.00     ***        ***        ***        ***     2.687E+05  1.292E+04
  30.00     ***        ***        ***        ***     3.912E+04  2.364E+03
  40.00     ***        ***        ***     1.453E+04  1.018E+04  7.344E+02
  50.00     ***     1.084E+04  5.284E+02  4.781E+03  3.629E+03  3.026E+02
  70.00     ***     2.462E+03  1.797E+02  8.885E+02  7.978E+02  8.305E+01
 100.00     ***     5.347E+02  5.545E+01  1.504E+02  1.682E+02  2.211E+01
 150.00     ***     1.021E+02  1.469E+01  1.992E+01  3.087E+01  5.219E+00
 200.00     ***     3.325E+01  5.802E+00  4.748E+00  9.778E+00  1.944E+00
 300.00  1.363E+01  7.429E+00  1.614E+00  6.316E-01  2.118E+00  5.127E-01
 400.00  6.117E+00  2.774E+00  6.795E-01  1.537E-01  7.706E-01  2.088E-01
 500.00  3.306E+00  1.324E+00  3.487E-01  5.089E-02  3.608E-01  1.050E-01
 600.00  2.045E+00  7.450E-01  2.058E-01  2.104E-02  2.025E-01  6.177E-02
 800.00  9.648E-01  3.166E-01  9.220E-02  5.261E-03  8.427E-02  2.714E-02
1000.00  5.509E-01  1.646E-01  4.913E-02  1.795E-03  4.318E-02  1.428E-02

Multipolarity M3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     8.352E+07  9.484E+05
  20.00     ***        ***        ***        ***     1.390E+07  2.548E+05
  30.00     ***        ***        ***        ***     1.188E+06  3.869E+04
  40.00     ***        ***        ***     3.008E+06  2.175E+05  1.020E+04
  50.00     ***     7.686E+04  1.333E+03  6.915E+05  5.993E+04  3.655E+03
  70.00     ***     1.558E+04  8.177E+02  7.713E+04  9.140E+03  8.043E+02
 100.00     ***     2.822E+03  2.753E+02  7.956E+03  1.346E+03  1.681E+02
 150.00     ***     4.239E+02  6.633E+01  6.413E+02  1.703E+02  3.012E+01
 200.00     ***     1.159E+02  2.330E+01  1.125E+02  4.236E+01  9.267E+00
 300.00  1.094E+01  2.038E+01  5.348E+00  1.042E+01  6.758E+00  1.893E+00
 400.00  6.433E+00  6.514E+00  1.960E+00  2.059E+00  2.032E+00  6.525E-01
 500.00  3.795E+00  2.783E+00  9.071E-01  5.954E-01  8.348E-01  2.912E-01
 600.00  2.430E+00  1.445E+00  4.946E-01  2.236E-01  4.258E-01  1.567E-01
 800.00  1.176E+00  5.504E-01  1.981E-01  4.900E-02  1.558E-01  6.075E-02
1000.00  6.781E-01  2.671E-01  9.789E-02  1.521E-02  7.368E-02  2.942E-02

Multipolarity M4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     1.993E+09  6.862E+06
  20.00     ***        ***        ***        ***     3.112E+08  3.092E+06
  30.00     ***        ***        ***        ***     2.172E+07  5.264E+05
  40.00     ***        ***        ***     1.009E+08  3.306E+06  1.298E+05
  50.00     ***     1.685E+05  1.227E+03  1.941E+07  7.793E+05  4.251E+04
  70.00     ***     6.546E+04  3.240E+03  1.652E+06  9.254E+04  7.841E+03
 100.00     ***     1.284E+04  1.348E+03  1.285E+05  1.036E+04  1.321E+03
 150.00     ***     1.731E+03  3.089E+02  7.601E+03  9.602E+02  1.822E+02
 200.00     ***     4.158E+02  9.740E+01  1.084E+03  1.927E+02  4.644E+01
 300.00  7.941E+00  5.942E+01  1.851E+01  7.676E+01  2.306E+01  7.329E+00
 400.00  6.869E+00  1.633E+01  5.876E+00  1.279E+01  5.749E+00  2.126E+00
 500.00  4.511E+00  6.243E+00  2.442E+00  3.287E+00  2.066E+00  8.370E-01
 600.00  3.008E+00  2.975E+00  1.223E+00  1.131E+00  9.527E-01  4.092E-01
 800.00  1.484E+00  1.002E+00  4.327E-01  2.197E-01  3.026E-01  1.383E-01
1000.00  8.526E-01  4.483E-01  1.963E-01  6.295E-02  1.302E-01  6.101E-02

Multipolarity E1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.092E+00  5.479E+00  6.970E+00  1.752E-01  1.757E-01  9.365E-01
  15.00  1.458E+00  1.584E+00  1.913E+00  9.729E-02  1.386E-01  4.221E-01
  20.00  7.951E-01  6.259E-01  7.303E-01  6.267E-02  1.001E-01  2.273E-01
  30.00  3.115E-01  1.596E-01  1.774E-01  3.251E-02  5.497E-02  8.867E-02
  40.00  1.517E-01  5.814E-02  6.236E-02  1.990E-02  3.327E-02  4.347E-02
  50.00  8.506E-02  2.618E-02  2.737E-02  1.349E-02  2.191E-02  2.455E-02
  70.00  3.446E-02  7.689E-03  7.737E-03  7.426E-03  1.120E-02  1.006E-02
 100.00  1.276E-02  2.046E-03  1.979E-03  3.888E-03  5.262E-03  3.770E-03
 150.00  4.030E-03  4.452E-04  4.162E-04  1.872E-03  2.163E-03  1.204E-03
 200.00  1.764E-03  1.502E-04  1.382E-04  1.128E-03  1.141E-03  5.313E-04
 300.00  5.581E-04  3.280E-05  2.995E-05  5.779E-04  4.696E-04  1.698E-04
 400.00  2.515E-04  1.133E-05  1.050E-05  3.729E-04  2.552E-04  7.683E-05
 500.00  1.354E-04  4.946E-06  4.670E-06  2.673E-04  1.592E-04  4.156E-05
 600.00  8.377E-05  2.566E-06  2.496E-06  2.090E-04  1.110E-04  2.572E-05
 800.00  3.962E-05  9.158E-07  9.718E-07  1.423E-04  6.322E-05  1.222E-05
1000.00  2.208E-05  4.066E-07  4.726E-07  1.037E-04  4.035E-05  6.819E-06

Multipolarity E2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  9.861E+05  1.955E+04  4.673E+03  1.147E+04  3.903E+05  3.099E+05
  15.00  1.295E+05  2.578E+03  5.931E+02  1.870E+03  5.368E+04  4.075E+04
  20.00  3.071E+04  6.141E+02  1.380E+02  5.318E+02  1.327E+04  9.657E+03
  30.00  4.035E+03  8.150E+01  1.777E+01  9.410E+01  1.885E+03  1.267E+03
  40.00  9.515E+02  1.939E+01  4.141E+00  2.825E+01  4.785E+02  2.995E+02
  50.00  3.119E+02  6.403E+00  1.344E+00  1.134E+01  1.679E+02  9.822E+01
  70.00  5.821E+01  1.210E+00  2.470E-01  2.948E+00  3.552E+01  1.835E+01
 100.00  9.853E+00  2.075E-01  4.107E-02  7.382E-01  7.099E+00  3.107E+00
 150.00  1.322E+00  2.831E-02  5.429E-03  1.649E-01  1.208E+00  4.171E-01
 200.00  3.206E-01  6.950E-03  1.316E-03  6.062E-02  3.588E-01  1.011E-01
 300.00  4.466E-02  9.860E-04  1.892E-04  1.666E-02  7.015E-02  1.411E-02
 400.00  1.135E-02  2.534E-04  5.078E-05  7.312E-03  2.343E-02  3.579E-03
 500.00  3.940E-03  8.834E-05  1.875E-05  4.017E-03  1.026E-02  1.243E-03
 600.00  1.715E-03  3.843E-05  8.681E-06  2.582E-03  5.434E-03  5.404E-04
 800.00  4.733E-04  1.044E-05  2.714E-06  1.339E-03  2.065E-03  1.490E-04
1000.00  1.768E-04  3.767E-06  1.126E-06  8.135E-04  9.871E-04  5.557E-05

Multipolarity E3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  2.515E+08  9.709E+07  2.517E+08  1.369E+06  1.986E+08  9.263E+07
  15.00  1.785E+07  5.704E+06  1.465E+07  1.429E+05  1.429E+07  6.397E+06
  20.00  2.812E+06  7.657E+05  1.945E+06  3.067E+04  2.296E+06  9.872E+05
  30.00  2.162E+05  4.535E+04  1.127E+05  3.811E+03  1.855E+05  7.377E+04
  40.00  3.583E+04  6.115E+03  1.482E+04  9.127E+02  3.257E+04  1.205E+04
  50.00  9.066E+03  1.306E+03  3.085E+03  3.102E+02  8.734E+03  3.014E+03
  70.00  1.171E+03  1.294E+02  2.896E+02  6.340E+01  1.264E+03  3.839E+02
 100.00  1.379E+02  1.146E+01  2.357E+01  1.234E+01  1.746E+02  4.468E+01
 150.00  1.263E+01  7.685E-01  1.371E+00  2.059E+00  2.024E+01  4.056E+00
 200.00  2.384E+00  1.184E-01  1.833E-01  6.108E-01  4.681E+00  7.620E-01
 300.00  2.413E-01  9.383E-03  1.106E-02  1.230E-01  6.633E-01  7.689E-02
 400.00  5.029E-02  1.703E-03  1.563E-03  4.337E-02  1.804E-01  1.597E-02
 500.00  1.527E-02  4.740E-04  3.488E-04  2.024E-02  6.825E-02  4.848E-03
 600.00  6.045E-03  1.767E-04  1.076E-04  1.147E-02  3.240E-02  1.914E-03
 800.00  1.474E-03  3.964E-05  1.821E-05  4.976E-03  1.054E-02  4.661E-04
1000.00  5.106E-04  1.289E-05  4.984E-06  2.682E-03  4.530E-03  1.612E-04

Multipolarity E4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.166E+10  3.169E+11  3.722E+11  7.608E+07  2.512E+10  8.310E+09
  15.00  6.675E+08  9.667E+09  1.098E+10  6.191E+06  1.153E+09  3.660E+08
  20.00  8.824E+07  8.359E+08  9.219E+08  1.085E+06  1.370E+08  4.211E+07
  30.00  5.202E+06  2.766E+07  2.896E+07  1.002E+05  7.409E+06  2.144E+06
  40.00  7.074E+05  2.533E+06  2.534E+06  1.945E+04  9.932E+05  2.711E+05
  50.00  1.529E+05  4.066E+05  3.900E+05  5.636E+03  2.175E+05  5.603E+04
  70.00  1.550E+04  2.677E+04  2.380E+04  9.097E+02  2.346E+04  5.402E+03
 100.00  1.407E+03  1.575E+03  1.265E+03  1.385E+02  2.402E+03  4.729E+02
 150.00  9.603E+01  6.786E+01  4.702E+01  1.748E+01  2.013E+02  3.147E+01
 200.00  1.482E+01  7.698E+00  4.678E+00  4.251E+00  3.740E+01  4.804E+00
 300.00  1.156E+00  3.955E-01  1.913E-01  6.472E-01  3.967E+00  3.721E-01
 400.00  2.057E-01  5.233E-02  2.081E-02  1.878E-01  8.925E-01  6.592E-02
 500.00  5.638E-02  1.131E-02  3.793E-03  7.571E-02  2.946E-01  1.805E-02
 600.00  2.079E-02  3.416E-03  9.860E-04  3.829E-02  1.260E-01  6.638E-03
 800.00  4.622E-03  5.474E-04  1.237E-04  1.406E-02  3.531E-02  1.473E-03
1000.00  1.504E-03  1.374E-04  2.591E-05  6.762E-03  1.370E-02  4.782E-04

Multipolarity M1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  2.049E+01  4.480E+00  1.858E+00  4.003E+03  1.038E+03  6.235E+00
  15.00  6.038E+00  1.221E+00  5.031E-01  1.193E+03  3.112E+02  1.842E+00
  20.00  2.538E+00  4.811E-01  1.976E-01  5.058E+02  1.328E+02  7.749E-01
  30.00  7.474E-01  1.273E-01  5.218E-02  1.509E+02  4.010E+01  2.282E-01
  40.00  3.124E-01  4.867E-02  1.997E-02  6.386E+01  1.717E+01  9.572E-02
  50.00  1.597E-01  2.303E-02  9.463E-03  3.294E+01  8.951E+00  4.899E-02
  70.00  5.822E-02  7.360E-03  3.037E-03  1.218E+01  3.376E+00  1.790E-02
 100.00  2.002E-02  2.155E-03  8.960E-04  4.249E+00  1.209E+00  6.165E-03
 150.00  5.993E-03  5.215E-04  2.199E-04  1.293E+00  3.807E-01  1.848E-03
 200.00  2.552E-03  1.877E-04  8.064E-05  5.577E-01  1.687E-01  7.879E-04
 300.00  7.756E-04  4.373E-05  1.958E-05  1.731E-01  5.437E-02  2.403E-04
 400.00  3.372E-04  1.551E-05  7.338E-06  7.635E-02  2.456E-02  1.044E-04
 500.00  1.753E-04  6.789E-06  3.411E-06  4.018E-02  1.313E-02  5.441E-05
 600.00  1.049E-04  3.496E-06  1.887E-06  2.423E-02  8.003E-03  3.254E-05
 800.00  4.669E-05  1.217E-06  7.738E-07  1.084E-02  3.622E-03  1.450E-05
1000.00  2.469E-05  5.219E-07  3.910E-07  5.675E-03  1.906E-03  7.674E-06

Multipolarity M2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  4.954E+06  1.328E+05  1.528E+03  2.517E+06  1.127E+05  1.574E+06
  15.00  6.540E+05  1.748E+04  2.022E+02  3.490E+05  1.775E+04  2.078E+05
  20.00  1.557E+05  4.149E+03  4.822E+01  8.702E+04  4.946E+03  4.941E+04
  30.00  2.057E+04  5.451E+02  6.415E+00  1.257E+04  8.603E+02  6.513E+03
  40.00  4.868E+03  1.284E+02  1.533E+00  3.248E+03  2.583E+02  1.544E+03
  50.00  1.599E+03  4.203E+01  5.096E-01  1.159E+03  1.045E+02  5.070E+02
  70.00  2.987E+02  7.812E+00  9.811E-02  2.534E+02  2.782E+01  9.471E+01
 100.00  5.040E+01  1.312E+00  1.745E-02  5.300E+01  7.210E+00  1.597E+01
 150.00  6.677E+00  1.732E-01  2.552E-03  9.643E+00  1.662E+00  2.115E+00
 200.00  1.590E+00  4.123E-02  6.727E-04  3.035E+00  6.112E-01  5.036E-01
 300.00  2.121E-01  5.509E-03  1.096E-04  6.535E-01  1.593E-01  6.729E-02
 400.00  5.140E-02  1.335E-03  3.199E-05  2.359E-01  6.429E-02  1.628E-02
 500.00  1.698E-02  4.406E-04  1.252E-05  1.101E-01  3.220E-02  5.383E-03
 600.00  7.030E-03  1.817E-04  6.051E-06  6.156E-02  1.887E-02  2.225E-03
 800.00  1.756E-03  4.467E-05  2.008E-06  2.551E-02  8.261E-03  5.556E-04
1000.00  5.963E-04  1.479E-05  8.692E-07  1.302E-02  4.334E-03  1.885E-04

Multipolarity M3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.510E+10  1.232E+08  5.165E+08  5.071E+08  8.167E+06  5.064E+09
  15.00  9.285E+08  8.328E+06  3.030E+07  3.631E+07  8.240E+05  3.108E+08
  20.00  1.300E+08  1.263E+06  4.054E+06  5.817E+06  1.708E+05  4.342E+07
  30.00  8.328E+06  9.194E+04  2.377E+05  4.689E+05  2.008E+04  2.766E+06
  40.00  1.204E+06  1.467E+04  3.161E+04  8.250E+04  4.635E+03  3.994E+05
  50.00  2.737E+05  3.613E+03  6.638E+03  2.223E+04  1.541E+03  9.063E+04
  70.00  3.023E+04  4.503E+02  6.314E+02  3.266E+03  3.090E+02  9.971E+03
 100.00  3.053E+03  5.146E+01  5.204E+01  4.643E+02  6.008E+01  1.003E+03
 150.00  2.409E+02  4.608E+00  3.052E+00  5.678E+01  1.017E+01  7.863E+01
 200.00  4.160E+01  8.596E-01  4.074E-01  1.385E+01  3.041E+00  1.353E+01
 300.00  3.789E+00  8.540E-02  2.408E-02  2.164E+00  6.051E-01  1.228E+00
 400.00  7.363E-01  1.736E-02  3.282E-03  6.407E-01  2.051E-01  2.374E-01
 500.00  2.106E-01  5.094E-03  6.971E-04  2.609E-01  9.083E-02  6.783E-02
 600.00  7.873E-02  1.933E-03  2.024E-04  1.322E-01  4.856E-02  2.527E-02
 800.00  1.710E-02  4.262E-04  2.953E-05  4.794E-02  1.869E-02  5.479E-03
1000.00  5.262E-03  1.316E-04  6.857E-06  2.251E-02  9.007E-03  1.682E-03

Multipolarity M4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  6.287E+12  2.016E+10  3.880E+12  4.239E+10  3.537E+08  2.603E+12
  15.00  2.044E+11  9.967E+08  1.058E+11  1.944E+09  2.882E+07  8.214E+10
  20.00  1.871E+10  1.196E+08  8.311E+09  2.302E+08  4.955E+06  7.345E+09
  30.00  6.855E+08  6.196E+06  2.356E+08  1.234E+07  4.356E+05  2.598E+08
  40.00  6.861E+07  7.742E+05  1.908E+07  1.639E+06  8.106E+04  2.545E+07
  50.00  1.192E+07  1.575E+05  2.766E+06  3.573E+05  2.274E+04  4.349E+06
  70.00  9.005E+05  1.473E+04  1.548E+05  3.847E+04  3.525E+03  3.209E+05
 100.00  6.283E+04  1.245E+03  7.587E+03  3.979E+03  5.229E+02  2.190E+04
 150.00  3.386E+03  7.986E+01  2.621E+02  3.446E+02  6.553E+01  1.154E+03
 200.00  4.578E+02  1.187E+01  2.513E+01  6.664E+01  1.595E+01  1.541E+02
 300.00  3.064E+01  8.723E-01  9.947E-01  7.679E+00  2.412E+00  1.018E+01
 400.00  4.920E+00  1.456E-01  1.066E-01  1.868E+00  6.829E-01  1.618E+00
 500.00  1.234E+00  3.712E-02  1.921E-02  6.619E-01  2.656E-01  4.040E-01
 600.00  4.191E-01  1.266E-02  4.921E-03  3.020E-01  1.287E-01  1.364E-01
 800.00  7.977E-02  2.398E-03  5.902E-04  9.464E-02  4.303E-02  2.583E-02
1000.00  2.250E-02  6.674E-04  1.150E-04  4.033E-02  1.885E-02  7.258E-03

Multipolarity E1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.135E+00  1.471E+00  5.342E-01  6.359E-01  6.099E-02  6.461E-02
  15.00  3.766E-01  4.621E-01  1.048E-01  1.226E-01  3.291E-02  4.544E-02
  20.00  1.616E-01  1.907E-01  3.138E-02  3.638E-02  2.080E-02  3.156E-02
  30.00  4.520E-02  5.070E-02  5.374E-03  6.131E-03  1.055E-02  1.681E-02
  40.00  1.741E-02  1.883E-02  1.474E-03  1.663E-03  6.399E-03  1.011E-02
  50.00  8.141E-03  8.545E-03  5.319E-04  5.963E-04  4.309E-03  6.633E-03
  70.00  2.500E-03  2.523E-03  1.111E-04  1.242E-04  2.351E-03  3.383E-03
 100.00  6.896E-04  6.693E-04  2.051E-05  2.286E-05  1.225E-03  1.591E-03
 150.00  1.549E-04  1.452E-04  2.968E-06  3.340E-06  5.871E-04  6.548E-04
 200.00  5.316E-05  4.892E-05  7.555E-07  8.549E-07  3.534E-04  3.459E-04
 300.00  1.184E-05  1.086E-05  1.091E-07  1.359E-07  1.808E-04  1.428E-04
 400.00  4.121E-06  3.819E-06  2.843E-08  3.792E-08  1.165E-04  7.766E-05
 500.00  1.810E-06  1.716E-06  1.005E-08  1.353E-08  8.348E-05  4.853E-05
 600.00  9.427E-07  9.247E-07  4.326E-09  6.566E-09  6.523E-05  3.382E-05
 800.00  3.385E-07  3.567E-07  1.157E-09  2.335E-09  4.443E-05  1.929E-05
1000.00  1.499E-07  1.762E-07  5.042E-10  8.499E-10  3.240E-05  1.233E-05

Multipolarity E2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  7.121E+03  1.485E+03  8.427E+01  8.908E+01  3.959E+03  1.208E+05
  15.00  9.405E+02  1.895E+02  1.035E+01  1.084E+01  6.355E+02  1.660E+04
  20.00  2.241E+02  4.430E+01  2.284E+00  2.370E+00  1.788E+02  4.102E+03
  30.00  2.974E+01  5.764E+00  2.605E-01  2.658E-01  3.117E+01  5.811E+02
  40.00  7.104E+00  1.363E+00  5.423E-02  5.453E-02  9.300E+00  1.478E+02
  50.00  2.351E+00  4.476E-01  1.585E-02  1.576E-02  3.712E+00  5.184E+01
  70.00  4.458E-01  8.377E-02  2.430E-03  2.372E-03  9.584E-01  1.096E+01
 100.00  7.679E-02  1.421E-02  3.259E-04  3.129E-04  2.386E-01  2.188E+00
 150.00  1.052E-02  1.915E-03  3.293E-05  3.124E-05  5.302E-02  3.719E-01
 200.00  2.590E-03  4.701E-04  6.510E-06  6.198E-06  1.941E-02  1.104E-01
 300.00  3.692E-04  6.867E-05  6.931E-07  6.828E-07  5.309E-03  2.157E-02
 400.00  9.483E-05  1.852E-05  1.463E-07  1.515E-07  2.320E-03  7.196E-03
 500.00  3.317E-05  6.887E-06  4.501E-08  4.743E-08  1.271E-03  3.151E-03
 600.00  1.441E-05  3.206E-06  1.758E-08  1.978E-08  8.150E-04  1.667E-03
 800.00  3.914E-06  9.986E-07  4.018E-09  5.483E-09  4.217E-04  6.336E-04
1000.00  1.416E-06  4.189E-07  1.340E-09  1.836E-09  2.559E-04  3.029E-04

Multipolarity E3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  3.604E+07  9.597E+07  2.984E+05  6.853E+04  6.026E+05  6.667E+07
  15.00  2.118E+06  5.586E+06  1.748E+04  3.914E+03  5.843E+04  4.741E+06
  20.00  2.842E+05  7.413E+05  2.337E+03  5.132E+02  1.195E+04  7.548E+05
  30.00  1.682E+04  4.284E+04  1.369E+02  2.924E+01  1.399E+03  6.008E+04
  40.00  2.275E+03  5.650E+03  1.829E+01  3.836E+00  3.243E+02  1.048E+04
  50.00  4.865E+02  1.177E+03  3.852E+00  7.972E-01  1.079E+02  2.791E+03
  70.00  4.828E+01  1.105E+02  3.690E-01  7.514E-02  2.149E+01  4.006E+02
 100.00  4.282E+00  9.003E+00  3.080E-02  6.226E-03  4.104E+00  5.490E+01
 150.00  2.877E-01  5.238E-01  1.851E-03  3.804E-04  6.746E-01  6.319E+00
 200.00  4.440E-02  7.004E-02  2.542E-04  5.437E-05  1.985E-01  1.456E+00
 300.00  3.529E-03  4.229E-03  1.600E-05  3.876E-06  3.964E-02  2.056E-01
 400.00  6.403E-04  5.962E-04  2.322E-06  6.528E-07  1.388E-02  5.573E-02
 500.00  1.785E-04  1.330E-04  5.291E-07  1.700E-07  6.458E-03  2.107E-02
 600.00  6.648E-05  4.092E-05  1.623E-07  6.182E-08  3.648E-03  9.985E-03
 800.00  1.494E-05  6.884E-06  2.643E-08  1.355E-08  1.577E-03  3.243E-03
1000.00  4.855E-06  1.883E-06  6.860E-09  4.102E-09  8.480E-04  1.394E-03

Multipolarity E4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.352E+11  1.561E+11  6.058E+08  3.794E+09  4.893E+07  1.040E+10
  15.00  4.059E+09  4.555E+09  1.571E+07  9.815E+07  3.251E+06  4.464E+08
  20.00  3.464E+08  3.786E+08  1.178E+06  7.325E+06  5.100E+05  5.092E+07
  30.00  1.124E+07  1.171E+07  3.063E+04  1.877E+05  4.162E+04  2.617E+06
  40.00  1.020E+06  1.018E+06  2.320E+03  1.391E+04  7.575E+03  3.412E+05
  50.00  1.625E+05  1.558E+05  3.176E+02  1.849E+03  2.106E+03  7.329E+04
  70.00  1.058E+04  9.428E+03  1.634E+01  8.822E+01  3.238E+02  7.717E+03
 100.00  6.169E+02  4.977E+02  7.473E-01  3.499E+00  4.755E+01  7.752E+02
 150.00  2.636E+01  1.837E+01  2.525E-02  8.981E-02  5.844E+00  6.393E+01
 200.00  2.976E+00  1.821E+00  2.508E-03  6.733E-03  1.403E+00  1.178E+01
 300.00  1.524E-01  7.428E-02  1.127E-04  1.816E-04  2.108E-01  1.240E+00
 400.00  2.007E-02  8.049E-03  1.377E-05  1.474E-05  6.064E-02  2.775E-01
 500.00  4.336E-03  1.467E-03  2.802E-06  2.199E-06  2.434E-02  9.141E-02
 600.00  1.305E-03  3.801E-04  7.972E-07  5.015E-07  1.225E-02  3.900E-02
 800.00  2.088E-04  4.754E-05  1.148E-07  5.768E-08  4.479E-03  1.091E-02
1000.00  5.233E-05  9.922E-06  2.589E-08  1.243E-08  2.147E-03  4.228E-03

Multipolarity M1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.416E+00  5.825E-01  8.770E-02  5.806E-02  1.256E+03  3.187E+02
  15.00  3.956E-01  1.614E-01  1.968E-02  1.326E-02  3.742E+02  9.553E+01
  20.00  1.584E-01  6.431E-02  6.628E-03  4.536E-03  1.586E+02  4.074E+01
  30.00  4.279E-02  1.732E-02  1.369E-03  9.608E-04  4.721E+01  1.228E+01
  40.00  1.665E-02  6.745E-03  4.333E-04  3.098E-04  2.001E+01  5.265E+00
  50.00  7.966E-03  3.231E-03  1.749E-04  1.274E-04  1.032E+01  2.745E+00
  70.00  2.585E-03  1.054E-03  4.345E-05  3.256E-05  3.815E+00  1.035E+00
 100.00  7.672E-04  3.156E-04  9.561E-06  7.419E-06  1.331E+00  3.705E-01
 150.00  1.882E-04  7.872E-05  1.637E-06  1.356E-06  4.049E-01  1.166E-01
 200.00  6.819E-05  2.903E-05  4.559E-07  4.001E-07  1.747E-01  5.167E-02
 300.00  1.607E-05  7.180E-06  7.476E-08  7.554E-08  5.425E-02  1.666E-02
 400.00  5.710E-06  2.686E-06  2.016E-08  2.382E-08  2.390E-02  7.519E-03
 500.00  2.520E-06  1.258E-06  7.497E-09  9.066E-09  1.258E-02  4.023E-03
 600.00  1.298E-06  7.018E-07  3.325E-09  4.807E-09  7.582E-03  2.449E-03
 800.00  4.535E-07  2.837E-07  8.645E-10  1.804E-09  3.394E-03  1.109E-03
1000.00  1.936E-07  1.460E-07  3.646E-10  7.600E-10  1.777E-03  5.836E-04

Multipolarity M2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  5.009E+04  5.662E+02  2.788E+01  7.932E+00  8.091E+05  3.745E+04
  15.00  6.592E+03  7.467E+01  3.583E+00  1.060E+00  1.120E+05  5.838E+03
  20.00  1.563E+03  1.776E+01  8.265E-01  2.529E-01  2.791E+04  1.614E+03
  30.00  2.049E+02  2.349E+00  1.025E-01  3.314E-02  4.019E+03  2.769E+02
  40.00  4.837E+01  5.615E-01  2.299E-02  7.780E-03  1.039E+03  8.265E+01
  50.00  1.583E+01  1.865E-01  7.179E-03  2.527E-03  3.706E+02  3.324E+01
  70.00  2.944E+00  3.585E-02  1.229E-03  4.617E-04  8.084E+01  8.782E+00
 100.00  4.946E-01  6.375E-03  1.864E-04  7.589E-05  1.688E+01  2.260E+00
 150.00  6.533E-02  9.324E-04  2.167E-05  9.777E-06  3.063E+00  5.174E-01
 200.00  1.556E-02  2.463E-04  4.700E-06  2.308E-06  9.623E-01  1.896E-01
 300.00  2.082E-03  4.031E-05  5.516E-07  3.169E-07  2.068E-01  4.925E-02
 400.00  5.041E-04  1.176E-05  1.227E-07  8.030E-08  7.444E-02  1.982E-02
 500.00  1.665E-04  4.625E-06  3.867E-08  2.768E-08  3.471E-02  9.919E-03
 600.00  6.856E-05  2.244E-06  1.514E-08  1.223E-08  1.939E-02  5.804E-03
 800.00  1.688E-05  7.404E-07  3.503E-09  3.829E-09  8.026E-03  2.539E-03
1000.00  5.578E-06  3.237E-07  1.223E-09  1.337E-09  4.095E-03  1.332E-03

Multipolarity M3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  5.271E+07  1.992E+08  1.087E+06  1.185E+04  1.777E+08  3.344E+06
  15.00  3.510E+06  1.169E+07  6.352E+04  7.104E+02  1.258E+07  3.165E+05
  20.00  5.257E+05  1.562E+06  8.457E+03  9.687E+01  1.996E+06  6.303E+04
  30.00  3.754E+04  9.135E+04  4.907E+02  5.881E+00  1.586E+05  7.048E+03
  40.00  5.935E+03  1.217E+04  6.495E+01  8.133E-01  2.768E+04  1.585E+03
  50.00  1.450E+03  2.555E+03  1.356E+01  1.772E-01  7.407E+03  5.172E+02
  70.00  1.786E+02  2.430E+02  1.276E+00  1.816E-02  1.078E+03  1.013E+02
 100.00  2.021E+01  2.003E+01  1.040E-01  1.678E-03  1.518E+02  1.933E+01
 150.00  1.792E+00  1.174E+00  6.028E-03  1.194E-04  1.839E+01  3.220E+00
 200.00  3.326E-01  1.567E-01  7.999E-04  1.936E-05  4.460E+00  9.552E-01
 300.00  3.290E-02  9.268E-03  4.714E-05  1.671E-06  6.925E-01  1.886E-01
 400.00  6.655E-03  1.261E-03  6.409E-06  3.220E-07  2.040E-01  6.362E-02
 500.00  1.951E-03  2.680E-04  1.360E-06  9.243E-08  8.290E-02  2.812E-02
 600.00  7.385E-04  7.763E-05  3.939E-07  3.608E-08  4.188E-02  1.500E-02
 800.00  1.625E-04  1.130E-05  5.633E-08  8.730E-09  1.516E-02  5.762E-03
1000.00  5.014E-05  2.616E-06  1.247E-08  2.862E-09  7.107E-03  2.774E-03

Multipolarity M4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.442E+10  1.565E+12  3.483E+09  5.224E+09  1.849E+10  2.078E+08
  15.00  5.935E+08  4.262E+10  1.005E+08  1.362E+08  7.909E+08  1.389E+07
  20.00  6.453E+07  3.343E+09  8.288E+06  1.023E+07  8.974E+07  2.158E+06
  30.00  3.005E+06  9.428E+07  2.537E+05  2.659E+05  4.564E+06  1.702E+05
  40.00  3.558E+05  7.635E+06  2.193E+04  1.993E+04  5.903E+05  2.999E+04
  50.00  6.994E+04  1.105E+06  3.347E+03  2.678E+03  1.262E+05  8.116E+03
  70.00  6.276E+03  6.163E+04  2.024E+02  1.299E+02  1.324E+04  1.206E+03
 100.00  5.138E+02  3.009E+03  1.073E+01  5.241E+00  1.341E+03  1.731E+02
 150.00  3.211E+01  1.035E+02  4.012E-01  1.365E-01  1.140E+02  2.113E+01
 200.00  4.710E+00  9.889E+00  4.029E-02  1.025E-02  2.182E+01  5.078E+00
 300.00  3.420E-01  3.902E-01  1.677E-03  2.714E-04  2.486E+00  7.583E-01
 400.00  5.660E-02  4.165E-02  1.836E-04  2.109E-05  6.003E-01  2.132E-01
 500.00  1.438E-02  7.498E-03  3.349E-05  2.954E-06  2.119E-01  8.266E-02
 600.00  4.885E-03  1.915E-03  8.608E-06  6.249E-07  9.633E-02  3.991E-02
 800.00  9.214E-04  2.291E-04  1.031E-06  6.157E-08  3.007E-02  1.331E-02
1000.00  2.559E-04  4.458E-05  1.998E-07  1.155E-08  1.278E-02  5.821E-03

Multipolarity E1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.829E-01  2.952E-01  3.792E-01  1.235E-01  1.462E-01  1.748E-02
  15.00  1.258E-01  9.988E-02  1.214E-01  2.577E-02  2.998E-02  9.350E-03
  20.00  6.744E-02  4.346E-02  5.090E-02  7.991E-03  9.183E-03  5.875E-03
  30.00  2.623E-02  1.238E-02  1.377E-02  1.416E-03  1.603E-03  2.956E-03
  40.00  1.290E-02  4.838E-03  5.180E-03  3.971E-04  4.458E-04  1.788E-03
  50.00  7.292E-03  2.279E-03  2.373E-03  1.456E-04  1.618E-04  1.202E-03
  70.00  2.996E-03  7.079E-04  7.081E-04  3.092E-05  3.404E-05  6.545E-04
 100.00  1.128E-03  1.970E-04  1.896E-04  5.825E-06  6.431E-06  3.405E-04
 150.00  3.613E-04  4.471E-05  4.150E-05  8.398E-07  9.456E-07  1.630E-04
 200.00  1.598E-04  1.539E-05  1.405E-05  2.163E-07  2.400E-07  9.805E-05
 300.00  5.122E-05  3.449E-06  3.135E-06  3.142E-08  3.803E-08  5.010E-05
 400.00  2.319E-05  1.202E-06  1.107E-06  8.442E-09  1.077E-08  3.229E-05
 500.00  1.254E-05  5.291E-07  4.982E-07  3.049E-09  3.827E-09  2.316E-05
 600.00  7.775E-06  2.758E-07  2.681E-07  1.239E-09  2.015E-09  1.807E-05
 800.00  3.694E-06  9.875E-08  1.036E-07  3.672E-10  6.418E-10  1.231E-05
1000.00  2.065E-06  4.382E-08  5.102E-08  1.290E-10  2.851E-10  8.990E-06

Multipolarity E2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  9.429E+04  2.084E+03  4.167E+02  2.056E+01  2.124E+01  1.130E+03
  15.00  1.240E+04  2.753E+02  5.326E+01  2.603E+00  2.674E+00  1.806E+02
  20.00  2.939E+03  6.561E+01  1.246E+01  5.877E-01  5.992E-01  5.067E+01
  30.00  3.850E+02  8.691E+00  1.621E+00  6.892E-02  6.921E-02  8.780E+00
  40.00  9.117E+01  2.080E+00  3.847E-01  1.464E-02  1.451E-02  2.618E+00
  50.00  2.991E+01  6.888E-01  1.266E-01  4.333E-03  4.245E-03  1.043E+00
  70.00  5.587E+00  1.307E-01  2.379E-02  6.746E-04  6.494E-04  2.689E-01
 100.00  9.465E-01  2.253E-02  4.052E-03  9.163E-05  8.696E-05  6.685E-02
 150.00  1.271E-01  3.090E-03  5.491E-04  9.382E-06  8.801E-06  1.483E-02
 200.00  3.081E-02  7.612E-04  1.352E-04  1.865E-06  1.754E-06  5.424E-03
 300.00  4.299E-03  1.086E-04  1.985E-05  2.006E-07  1.923E-07  1.481E-03
 400.00  1.090E-03  2.790E-05  5.363E-06  4.212E-08  4.351E-08  6.463E-04
 500.00  3.789E-04  9.763E-06  1.999E-06  1.296E-08  1.351E-08  3.541E-04
 600.00  1.645E-04  4.240E-06  9.291E-07  5.157E-09  5.806E-09  2.265E-04
 800.00  4.534E-05  1.153E-06  2.901E-07  1.208E-09  1.538E-09  1.171E-04
1000.00  1.692E-05  4.167E-07  1.211E-07  4.323E-10  5.858E-10  7.115E-05

Multipolarity E3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.941E+07  1.058E+07  2.810E+07  8.625E+04  1.875E+04  1.835E+05
  15.00  2.017E+06  6.219E+05  1.635E+06  5.054E+03  1.071E+03  1.747E+04
  20.00  3.097E+05  8.346E+04  2.170E+05  6.758E+02  1.407E+02  3.530E+03
  30.00  2.295E+04  4.931E+03  1.252E+04  3.952E+01  8.032E+00  4.059E+02
  40.00  3.737E+03  6.684E+02  1.654E+03  5.297E+00  1.060E+00  9.338E+01
  50.00  9.324E+02  1.430E+02  3.446E+02  1.117E+00  2.211E-01  3.088E+01
  70.00  1.183E+02  1.419E+01  3.237E+01  1.071E-01  2.096E-02  6.105E+00
 100.00  1.372E+01  1.260E+00  2.637E+00  8.949E-03  1.748E-03  1.160E+00
 150.00  1.242E+00  8.467E-02  1.534E-01  5.386E-04  1.075E-04  1.897E-01
 200.00  2.331E-01  1.307E-02  2.053E-02  7.406E-05  1.541E-05  5.570E-02
 300.00  2.349E-02  1.040E-03  1.239E-03  4.661E-06  1.101E-06  1.109E-02
 400.00  4.873E-03  1.886E-04  1.746E-04  6.765E-07  1.862E-07  3.879E-03
 500.00  1.480E-03  5.264E-05  3.897E-05  1.548E-07  4.862E-08  1.803E-03
 600.00  5.835E-04  1.958E-05  1.196E-05  4.768E-08  1.786E-08  1.016E-03
 800.00  1.420E-04  4.398E-06  2.011E-06  7.756E-09  3.839E-09  4.386E-04
1000.00  4.913E-05  1.432E-06  5.483E-07  1.981E-09  1.244E-09  2.362E-04

Multipolarity E4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  3.022E+09  4.118E+10  4.689E+10  1.752E+08  1.100E+09  1.637E+07
  15.00  1.273E+08  1.231E+09  1.364E+09  4.543E+06  2.845E+07  1.039E+06
  20.00  1.425E+07  1.047E+08  1.131E+08  3.405E+05  2.123E+06  1.585E+05
  30.00  7.010E+05  3.379E+06  3.482E+06  8.840E+03  5.430E+04  1.251E+04
  40.00  8.717E+04  3.063E+05  3.025E+05  6.715E+02  4.031E+03  2.240E+03
  50.00  1.781E+04  4.868E+04  4.621E+04  9.200E+01  5.361E+02  6.155E+02
  70.00  1.694E+03  3.161E+03  2.790E+03  4.737E+00  2.557E+01  9.335E+01
 100.00  1.468E+02  1.838E+02  1.470E+02  2.171E-01  1.015E+00  1.357E+01
 150.00  9.699E+00  7.836E+00  5.416E+00  7.350E-03  2.605E-02  1.654E+00
 200.00  1.476E+00  8.838E-01  5.365E-01  7.314E-04  1.953E-03  3.954E-01
 300.00  1.140E-01  4.518E-02  2.186E-02  3.292E-05  5.257E-05  5.915E-02
 400.00  2.017E-02  5.945E-03  2.366E-03  4.018E-06  4.271E-06  1.698E-02
 500.00  5.524E-03  1.284E-03  4.311E-04  8.181E-07  6.369E-07  6.810E-03
 600.00  2.029E-03  3.860E-04  1.115E-04  2.333E-07  1.447E-07  3.420E-03
 800.00  4.499E-04  6.173E-05  1.394E-05  3.337E-08  1.658E-08  1.248E-03
1000.00  1.461E-04  1.548E-05  2.909E-06  7.661E-09  3.681E-09  5.988E-04

Multipolarity M1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.880E+00  3.994E-01  1.624E-01  2.294E-02  1.489E-02  3.487E+02
  15.00  5.555E-01  1.122E-01  4.521E-02  5.265E-03  3.479E-03  1.038E+02
  20.00  2.338E-01  4.508E-02  1.809E-02  1.798E-03  1.206E-03  4.400E+01
  30.00  6.879E-02  1.222E-02  4.886E-03  3.769E-04  2.593E-04  1.308E+01
  40.00  2.891E-02  4.785E-03  1.912E-03  1.208E-04  8.501E-05  5.553E+00
  50.00  1.480E-02  2.296E-03  9.188E-04  4.903E-05  3.515E-05  2.864E+00
  70.00  5.409E-03  7.475E-04  3.008E-04  1.227E-05  9.060E-06  1.058E+00
 100.00  1.865E-03  2.227E-04  9.041E-05  2.707E-06  2.100E-06  3.694E-01
 150.00  5.591E-04  5.480E-05  2.266E-05  4.737E-07  3.830E-07  1.124E-01
 200.00  2.386E-04  1.992E-05  8.382E-06  1.332E-07  1.123E-07  4.847E-02
 300.00  7.282E-05  4.703E-06  2.077E-06  2.207E-08  2.120E-08  1.505E-02
 400.00  3.164E-05  1.676E-06  7.809E-07  5.889E-09  6.740E-09  6.632E-03
 500.00  1.649E-05  7.370E-07  3.658E-07  2.193E-09  2.595E-09  3.494E-03
 600.00  9.858E-06  3.814E-07  2.032E-07  9.714E-10  1.437E-09  2.102E-03
 800.00  4.397E-06  1.328E-07  8.248E-08  2.928E-10  5.263E-10  9.409E-04
1000.00  2.327E-06  5.699E-08  4.215E-08  1.229E-10  2.351E-10  4.936E-04

Multipolarity M2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  4.805E+05  1.477E+04  1.645E+02  7.692E+00  2.131E+00  2.262E+05
  15.00  6.343E+04  1.943E+03  2.168E+01  9.928E-01  2.859E-01  3.132E+04
  20.00  1.508E+04  4.605E+02  5.152E+00  2.300E-01  6.851E-02  7.797E+03
  30.00  1.984E+03  6.026E+01  6.799E-01  2.866E-02  9.033E-03  1.121E+03
  40.00  4.709E+02  1.425E+01  1.627E-01  6.480E-03  2.140E-03  2.901E+02
  50.00  1.547E+02  4.667E+00  5.403E-02  2.031E-03  6.982E-04  1.034E+02
  70.00  2.889E+01  8.678E-01  1.038E-02  3.496E-04  1.284E-04  2.255E+01
 100.00  4.873E+00  1.458E-01  1.846E-03  5.332E-05  2.129E-05  4.706E+00
 150.00  6.451E-01  1.926E-02  2.699E-04  6.235E-06  2.769E-06  8.534E-01
 200.00  1.536E-01  4.588E-03  7.132E-05  1.358E-06  6.559E-07  2.680E-01
 300.00  2.053E-02  6.142E-04  1.169E-05  1.598E-07  8.959E-08  5.751E-02
 400.00  4.963E-03  1.486E-04  3.415E-06  3.564E-08  2.314E-08  2.071E-02
 500.00  1.642E-03  4.912E-05  1.345E-06  1.136E-08  7.871E-09  9.658E-03
 600.00  6.781E-04  2.021E-05  6.509E-07  4.441E-09  3.634E-09  5.385E-03
 800.00  1.693E-04  4.970E-06  2.153E-07  1.062E-09  1.057E-09  2.228E-03
1000.00  5.749E-05  1.646E-06  9.362E-08  3.531E-10  4.411E-10  1.139E-03

Multipolarity M3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.570E+09  1.606E+07  5.851E+07  3.177E+05  3.399E+03  5.092E+07
  15.00  9.632E+07  1.065E+06  3.431E+06  1.856E+04  2.035E+02  3.594E+06
  20.00  1.345E+07  1.591E+05  4.585E+05  2.470E+03  2.772E+01  5.689E+05
  30.00  8.544E+05  1.129E+04  2.677E+04  1.430E+02  1.677E+00  4.496E+04
  40.00  1.235E+05  1.784E+03  3.573E+03  1.897E+01  2.321E-01  7.840E+03
  50.00  2.800E+04  4.347E+02  7.502E+02  3.960E+00  5.054E-02  2.094E+03
  70.00  3.077E+03  5.340E+01  7.134E+01  3.728E-01  5.175E-03  3.037E+02
 100.00  3.091E+02  6.025E+00  5.878E+00  3.039E-02  4.782E-04  4.266E+01
 150.00  2.420E+01  5.329E-01  3.444E-01  1.761E-03  3.406E-05  5.154E+00
 200.00  4.160E+00  9.878E-02  4.599E-02  2.338E-04  5.521E-06  1.248E+00
 300.00  3.769E-01  9.755E-03  2.720E-03  1.377E-05  4.762E-07  1.933E-01
 400.00  7.279E-02  1.971E-03  3.699E-04  1.874E-06  9.193E-08  5.690E-02
 500.00  2.079E-02  5.779E-04  7.863E-05  3.976E-07  2.645E-08  2.312E-02
 600.00  7.736E-03  2.184E-04  2.274E-05  1.146E-07  1.045E-08  1.166E-02
 800.00  1.676E-03  4.804E-05  3.310E-06  1.647E-08  2.490E-09  4.214E-03
1000.00  5.149E-04  1.483E-05  7.666E-07  3.646E-09  8.544E-10  1.978E-03

Multipolarity M4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  8.541E+11  4.894E+09  4.656E+11  1.039E+09  1.519E+09  5.620E+09
  15.00  2.675E+10  1.951E+08  1.267E+10  2.991E+07  3.957E+07  2.363E+08
  20.00  2.378E+09  2.080E+07  9.932E+08  2.462E+06  2.975E+06  2.652E+07
  30.00  8.326E+07  9.446E+05  2.794E+07  7.503E+04  7.710E+04  1.328E+06
  40.00  8.123E+06  1.106E+05  2.266E+06  6.492E+03  5.792E+03  1.706E+05
  50.00  1.382E+06  2.155E+04  3.278E+05  9.894E+02  7.781E+02  3.627E+04
  70.00  1.013E+05  1.913E+03  1.826E+04  5.971E+01  3.773E+01  3.780E+03
 100.00  6.868E+03  1.553E+02  8.908E+02  3.162E+00  1.523E+00  3.805E+02
 150.00  3.599E+02  9.638E+00  3.059E+01  1.180E-01  3.965E-02  3.215E+01
 200.00  4.786E+01  1.409E+00  2.921E+00  1.184E-02  2.980E-03  6.135E+00
 300.00  3.147E+00  1.019E-01  1.151E-01  4.918E-04  7.888E-05  6.965E-01
 400.00  4.988E-01  1.683E-02  1.228E-02  5.388E-05  6.124E-06  1.679E-01
 500.00  1.244E-01  4.273E-03  2.209E-03  9.827E-06  8.575E-07  5.921E-02
 600.00  4.192E-02  1.449E-03  5.633E-04  2.520E-06  1.814E-07  2.686E-02
 800.00  7.925E-03  2.730E-04  6.738E-05  3.026E-07  1.768E-08  8.373E-03
1000.00  2.227E-03  7.583E-05  1.312E-05  5.856E-08  3.476E-09  3.563E-03

Multipolarity E1
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  1.767E-02  6.708E-02  5.404E-02  6.674E-02  3.527E-03  3.009E-03
  15.00  1.207E-02  2.975E-02  1.835E-02  2.147E-02  1.881E-03  2.041E-03
  20.00  8.295E-03  1.593E-02  8.006E-03  9.026E-03  1.180E-03  1.399E-03
  30.00  4.378E-03  6.183E-03  2.291E-03  2.449E-03  5.931E-04  7.384E-04
  40.00  2.630E-03  3.045E-03  8.973E-04  9.256E-04  3.584E-04  4.430E-04
  50.00  1.724E-03  1.722E-03  4.238E-04  4.243E-04  2.409E-04  2.903E-04
  70.00  8.788E-04  7.080E-04  1.321E-04  1.270E-04  1.310E-04  1.479E-04
 100.00  4.133E-04  2.668E-04  3.688E-05  3.413E-05  6.815E-05  6.955E-05
 150.00  1.703E-04  8.552E-05  8.369E-06  7.472E-06  3.263E-05  2.869E-05
 200.00  8.999E-05  3.787E-05  2.894E-06  2.543E-06  1.963E-05  1.517E-05
 300.00  3.715E-05  1.214E-05  6.464E-07  5.652E-07  1.003E-05  6.265E-06
 400.00  2.022E-05  5.504E-06  2.257E-07  1.991E-07  6.465E-06  3.412E-06
 500.00  1.264E-05  2.981E-06  9.981E-08  8.978E-08  4.639E-06  2.134E-06
 600.00  8.800E-06  1.845E-06  5.174E-08  4.853E-08  3.611E-06  1.482E-06
 800.00  5.019E-06  8.757E-07  1.868E-08  1.870E-08  2.455E-06  8.417E-07
1000.00  3.215E-06  4.906E-07  8.294E-09  9.244E-09  1.800E-06  5.409E-07

Multipolarity E2
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  3.160E+04  2.242E+04  3.918E+02  7.476E+01  2.276E+02  5.329E+03
  15.00  4.342E+03  2.948E+03  5.176E+01  9.559E+00  3.634E+01  7.317E+02
  20.00  1.073E+03  6.988E+02  1.233E+01  2.236E+00  1.019E+01  1.807E+02
  30.00  1.517E+02  9.147E+01  1.633E+00  2.910E-01  1.765E+00  2.559E+01
  40.00  3.863E+01  2.168E+01  3.911E-01  6.910E-02  5.258E-01  6.513E+00
  50.00  1.355E+01  7.113E+00  1.295E-01  2.275E-02  2.094E-01  2.284E+00
  70.00  2.863E+00  1.329E+00  2.457E-02  4.278E-03  5.393E-02  4.823E-01
 100.00  5.718E-01  2.252E-01  4.239E-03  7.298E-04  1.341E-02  9.634E-02
 150.00  9.716E-02  3.023E-02  5.815E-04  9.900E-05  2.973E-03  1.639E-02
 200.00  2.884E-02  7.332E-03  1.433E-04  2.442E-05  1.088E-03  4.866E-03
 300.00  5.635E-03  1.022E-03  2.043E-05  3.579E-06  2.966E-04  9.503E-04
 400.00  1.879E-03  2.593E-04  5.250E-06  9.673E-07  1.295E-04  3.172E-04
 500.00  8.226E-04  9.017E-05  1.839E-06  3.606E-07  7.100E-05  1.390E-04
 600.00  4.347E-04  3.908E-05  7.971E-07  1.679E-07  4.531E-05  7.326E-05
 800.00  1.651E-04  1.077E-05  2.166E-07  5.240E-08  2.338E-05  2.770E-05
1000.00  7.909E-05  4.028E-06  7.851E-08  2.199E-08  1.425E-05  1.332E-05

Multipolarity E3
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  1.784E+07  7.074E+06  1.990E+06  5.090E+06  3.756E+04  3.023E+06
  15.00  1.265E+06  4.843E+05  1.170E+05  2.962E+05  3.560E+03  2.140E+05
  20.00  2.008E+05  7.427E+04  1.570E+04  3.931E+04  7.170E+02  3.397E+04
  30.00  1.590E+04  5.487E+03  9.272E+02  2.268E+03  8.218E+01  2.692E+03
  40.00  2.771E+03  8.934E+02  1.258E+02  2.997E+02  1.885E+01  4.684E+02
  50.00  7.369E+02  2.227E+02  2.690E+01  6.243E+01  6.224E+00  1.245E+02
  70.00  1.055E+02  2.822E+01  2.671E+00  5.864E+00  1.228E+00  1.780E+01
 100.00  1.443E+01  3.272E+00  2.371E-01  4.781E-01  2.331E-01  2.434E+00
 150.00  1.658E+00  2.959E-01  1.594E-02  2.781E-02  3.810E-02  2.799E-01
 200.00  3.816E-01  5.552E-02  2.461E-03  3.721E-03  1.118E-02  6.443E-02
 300.00  5.382E-02  5.590E-03  1.956E-04  2.243E-04  2.223E-03  9.080E-03
 400.00  1.458E-02  1.160E-03  3.551E-05  3.163E-05  7.780E-04  2.462E-03
 500.00  5.510E-03  3.523E-04  9.915E-06  7.063E-06  3.617E-04  9.310E-04
 600.00  2.606E-03  1.387E-04  3.680E-06  2.163E-06  2.034E-04  4.394E-04
 800.00  8.463E-04  3.375E-05  8.269E-07  3.637E-07  8.760E-05  1.420E-04
1000.00  3.642E-04  1.170E-05  2.701E-07  9.961E-08  4.732E-05  6.134E-05

Multipolarity E4
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  2.936E+09  7.525E+08  7.814E+09  8.547E+09  3.426E+06  5.036E+08
  15.00  1.241E+08  3.137E+07  2.334E+08  2.484E+08  2.150E+05  2.119E+07
  20.00  1.401E+07  3.487E+06  1.984E+07  2.059E+07  3.260E+04  2.388E+06
  30.00  7.094E+05  1.699E+05  6.391E+05  6.332E+05  2.555E+03  1.207E+05
  40.00  9.192E+04  2.104E+04  5.792E+04  5.499E+04  4.552E+02  1.560E+04
  50.00  1.964E+04  4.286E+03  9.202E+03  8.397E+03  1.247E+02  3.330E+03
  70.00  2.054E+03  4.061E+02  5.971E+02  5.067E+02  1.885E+01  3.476E+02
 100.00  2.053E+02  3.511E+01  3.471E+01  2.669E+01  2.733E+00  3.469E+01
 150.00  1.685E+01  2.315E+00  1.479E+00  9.832E-01  3.327E-01  2.849E+00
 200.00  3.099E+00  3.521E-01  1.668E-01  9.739E-02  7.947E-02  5.238E-01
 300.00  3.249E-01  2.716E-02  8.514E-03  3.961E-03  1.187E-02  5.493E-02
 400.00  7.270E-02  4.805E-03  1.121E-03  4.292E-04  3.408E-03  1.229E-02
 500.00  2.394E-02  1.316E-03  2.422E-04  7.824E-05  1.367E-03  4.046E-03
 600.00  1.019E-02  4.825E-04  7.264E-05  2.020E-05  6.848E-04  1.719E-03
 800.00  2.848E-03  1.070E-04  1.161E-05  2.523E-06  2.494E-04  4.779E-04
1000.00  1.106E-03  3.482E-05  2.921E-06  5.287E-07  1.200E-04  1.863E-04

Multipolarity M1
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  8.316E+01  4.459E-01  7.440E-02  2.909E-02  6.977E+01  1.401E+01
  15.00  2.492E+01  1.318E-01  2.092E-02  8.107E-03  2.077E+01  4.198E+00
  20.00  1.063E+01  5.546E-02  8.417E-03  3.246E-03  8.801E+00  1.790E+00
  30.00  3.197E+00  1.630E-02  2.284E-03  8.778E-04  2.618E+00  5.392E-01
  40.00  1.373E+00  6.861E-03  8.953E-04  3.439E-04  1.111E+00  2.315E-01
  50.00  7.160E-01  3.513E-03  4.297E-04  1.653E-04  5.729E-01  1.206E-01
  70.00  2.699E-01  1.284E-03  1.401E-04  5.420E-05  2.117E-01  4.545E-02
 100.00  9.665E-02  4.427E-04  4.180E-05  1.632E-05  7.391E-02  1.628E-02
 150.00  3.043E-02  1.327E-04  1.030E-05  4.086E-06  2.249E-02  5.131E-03
 200.00  1.348E-02  5.667E-05  3.739E-06  1.516E-06  9.705E-03  2.274E-03
 300.00  4.341E-03  1.728E-05  8.849E-07  3.744E-07  3.010E-03  7.326E-04
 400.00  1.961E-03  7.519E-06  3.146E-07  1.403E-07  1.328E-03  3.310E-04
 500.00  1.049E-03  3.919E-06  1.393E-07  6.605E-08  6.998E-04  1.772E-04
 600.00  6.379E-04  2.341E-06  7.197E-08  3.674E-08  4.202E-04  1.075E-04
 800.00  2.888E-04  1.043E-06  2.506E-08  1.490E-08  1.877E-04  4.844E-05
1000.00  1.523E-04  5.533E-07  1.076E-08  7.616E-09  9.883E-05  2.564E-05

Multipolarity M2
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  9.989E+03  1.143E+05  2.780E+03  2.975E+01  4.535E+04  1.692E+03
  15.00  1.553E+03  1.509E+04  3.658E+02  3.920E+00  6.276E+03  2.627E+02
  20.00  4.283E+02  3.588E+03  8.669E+01  9.314E-01  1.562E+03  7.242E+01
  30.00  7.317E+01  4.716E+02  1.134E+01  1.229E-01  2.247E+02  1.238E+01
  40.00  2.183E+01  1.121E+02  2.684E+00  2.941E-02  5.813E+01  3.688E+00
  50.00  8.763E+00  3.681E+01  8.787E-01  9.764E-03  2.072E+01  1.480E+00
  70.00  2.310E+00  6.874E+00  1.634E-01  1.876E-03  4.517E+00  3.898E-01
 100.00  5.934E-01  1.160E+00  2.747E-02  3.336E-04  9.428E-01  1.001E-01
 150.00  1.356E-01  1.535E-01  3.628E-03  4.879E-05  1.710E-01  2.289E-02
 200.00  4.964E-02  3.656E-02  8.642E-04  1.290E-05  5.371E-02  8.382E-03
 300.00  1.288E-02  4.882E-03  1.156E-04  2.111E-06  1.152E-02  2.174E-03
 400.00  5.179E-03  1.181E-03  2.799E-05  6.163E-07  4.149E-03  8.748E-04
 500.00  2.592E-03  3.910E-04  9.257E-06  2.427E-07  1.936E-03  4.379E-04
 600.00  1.514E-03  1.612E-04  3.800E-06  1.177E-07  1.077E-03  2.553E-04
 800.00  6.621E-04  4.023E-05  9.353E-07  3.892E-08  4.448E-04  1.111E-04
1000.00  3.478E-04  1.369E-05  3.108E-07  1.702E-08  2.281E-04  5.858E-05

Multipolarity M3
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  9.418E+05  3.754E+08  3.048E+06  1.061E+07  1.027E+07  1.614E+05
  15.00  8.777E+04  2.302E+07  2.020E+05  6.220E+05  7.240E+05  1.498E+04
  20.00  1.730E+04  3.213E+06  3.015E+04  8.313E+04  1.146E+05  2.948E+03
  30.00  1.907E+03  2.039E+05  2.137E+03  4.852E+03  9.049E+03  3.245E+02
  40.00  4.264E+02  2.950E+04  3.374E+02  6.476E+02  1.577E+03  7.235E+01
  50.00  1.384E+02  6.687E+03  8.218E+01  1.360E+02  4.207E+02  2.346E+01
  70.00  2.693E+01  7.346E+02  1.009E+01  1.293E+01  6.098E+01  4.555E+00
 100.00  5.114E+00  7.377E+01  1.138E+00  1.066E+00  8.562E+00  8.640E-01
 150.00  8.480E-01  5.774E+00  1.006E-01  6.246E-02  1.034E+00  1.433E-01
 200.00  2.510E-01  9.923E-01  1.864E-02  8.340E-03  2.504E-01  4.242E-02
 300.00  4.940E-02  8.980E-02  1.838E-03  4.928E-04  3.874E-02  8.348E-03
 400.00  1.666E-02  1.735E-02  3.715E-04  6.706E-05  1.141E-02  2.815E-03
 500.00  7.360E-03  4.956E-03  1.090E-04  1.427E-05  4.635E-03  1.244E-03
 600.00  3.917E-03  1.841E-03  4.109E-05  4.116E-06  2.332E-03  6.605E-04
 800.00  1.504E-03  3.986E-04  9.037E-06  5.990E-07  8.415E-04  2.523E-04
1000.00  7.252E-04  1.228E-04  2.798E-06  1.391E-07  3.964E-04  1.222E-04

Multipolarity M4
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  6.384E+07  2.073E+11  9.521E+08  8.467E+10  1.149E+09  1.115E+07
  15.00  4.084E+06  6.479E+09  3.769E+07  2.304E+09  4.812E+07  7.063E+05
  20.00  6.191E+05  5.752E+08  3.999E+06  1.806E+08  5.387E+06  1.065E+05
  30.00  4.745E+04  2.007E+07  1.806E+05  5.078E+06  2.691E+05  8.125E+03
  40.00  8.246E+03  1.957E+06  2.109E+04  4.117E+05  3.449E+04  1.406E+03
  50.00  2.211E+03  3.325E+05  4.100E+03  5.956E+04  7.320E+03  3.761E+02
  70.00  3.246E+02  2.433E+04  3.631E+02  3.318E+03  7.615E+02  5.505E+01
 100.00  4.618E+01  1.647E+03  2.943E+01  1.619E+02  7.654E+01  7.818E+00
 150.00  5.596E+00  8.617E+01  1.823E+00  5.557E+00  6.461E+00  9.468E-01
 200.00  1.340E+00  1.145E+01  2.663E-01  5.307E-01  1.232E+00  2.266E-01
 300.00  1.994E-01  7.513E-01  1.922E-02  2.088E-02  1.397E-01  3.367E-02
 400.00  5.592E-02  1.191E-01  3.175E-03  2.228E-03  3.368E-02  9.453E-03
 500.00  2.166E-02  2.970E-02  8.066E-04  4.013E-04  1.188E-02  3.662E-03
 600.00  1.044E-02  9.984E-03  2.728E-04  1.021E-04  5.376E-03  1.760E-03
 800.00  3.478E-03  1.887E-03  5.137E-05  1.220E-05  1.673E-03  5.836E-04
1000.00  1.523E-03  5.314E-04  1.431E-05  2.384E-06  7.140E-04  2.565E-04

Multipolarity E1
eng[keV]     Q3         R1        tot    
-----------------------------------------
  10.00  8.896E-03  2.876E-04  2.220E+01
  15.00  3.932E-03  1.528E-04  7.861E+00
  20.00  2.106E-03  9.586E-05  3.715E+00
  30.00  8.191E-04  4.831E-05  1.314E+00
  40.00  4.033E-04  2.917E-05  1.378E+00
  50.00  2.280E-04  1.959E-05  1.281E+00
  70.00  9.372E-05  1.063E-05  5.808E-01
 100.00  3.529E-05  5.526E-06  2.506E-01
 150.00  1.135E-05  2.662E-06  9.819E-02
 200.00  5.029E-06  1.603E-06  5.178E-02
 300.00  1.612E-06  8.226E-07  6.949E-02
 400.00  7.324E-07  5.313E-07  4.332E-02
 500.00  3.962E-07  3.811E-07  3.024E-02
 600.00  2.445E-07  2.959E-07  2.314E-02
 800.00  1.154E-07  1.968E-07  1.518E-02
1000.00  6.485E-08  1.455E-07  1.099E-02

Multipolarity E2
eng[keV]     Q3         R1        tot    
-----------------------------------------
  10.00  2.973E+03  1.855E+01  2.017E+06
  15.00  3.904E+02  2.953E+00  4.460E+05
  20.00  9.252E+01  8.275E-01  1.087E+05
  30.00  1.213E+01  1.438E-01  1.506E+04
  40.00  2.874E+00  4.280E-02  6.681E+03
  50.00  9.426E-01  1.703E-02  4.068E+03
  70.00  1.759E-01  4.379E-03  8.371E+02
 100.00  2.981E-02  1.087E-03  1.624E+02
 150.00  4.013E-03  2.426E-04  2.687E+01
 200.00  9.739E-04  8.885E-05  7.896E+00
 300.00  1.360E-04  2.434E-05  1.666E+00
 400.00  3.452E-05  1.065E-05  6.436E-01
 500.00  1.200E-05  5.834E-06  3.331E-01
 600.00  5.188E-06  3.713E-06  2.077E-01
 800.00  1.417E-06  1.874E-06  1.068E-01
1000.00  5.325E-07  1.152E-06  6.655E-02

Multipolarity E3
eng[keV]     Q3         R1        tot    
-----------------------------------------
  10.00  9.401E+05  3.070E+03  1.197E+09
  15.00  6.426E+04  2.898E+02  1.133E+08
  20.00  9.850E+03  5.834E+01  1.749E+07
  30.00  7.288E+02  6.703E+00  1.333E+06
  40.00  1.186E+02  1.536E+00  3.076E+05
  50.00  2.954E+01  5.067E-01  1.220E+05
  70.00  3.739E+00  9.978E-02  1.906E+04
 100.00  4.334E-01  1.891E-02  2.797E+03
 150.00  3.929E-02  3.110E-03  3.421E+02
 200.00  7.376E-03  9.136E-04  8.191E+01
 300.00  7.436E-04  1.825E-04  1.233E+01
 400.00  1.544E-04  6.396E-05  3.689E+00
 500.00  4.690E-05  2.972E-05  1.564E+00
 600.00  1.842E-05  1.667E-05  8.365E-01
 800.00  4.441E-06  7.021E-06  3.500E-01
1000.00  1.548E-06  3.824E-06  1.914E-01

Multipolarity E4
eng[keV]     Q3         R1        tot    
-----------------------------------------
  10.00  1.007E+08  2.810E+05  1.154E+12
  15.00  4.183E+06  1.755E+04  3.671E+10
  20.00  4.642E+05  2.658E+03  3.305E+09
  30.00  2.262E+04  2.087E+02  1.213E+08
  40.00  2.798E+03  3.713E+01  1.336E+07
  50.00  5.694E+02  1.016E+01  2.711E+06
  70.00  5.386E+01  1.532E+00  2.896E+05
 100.00  4.653E+00  2.219E-01  3.129E+04
 150.00  3.075E-01  2.716E-02  2.855E+03
 200.00  4.678E-02  6.494E-03  5.638E+02
 300.00  3.614E-03  9.744E-04  6.499E+01
 400.00  6.399E-04  2.803E-04  1.590E+01
 500.00  1.752E-04  1.123E-04  5.740E+00
 600.00  6.409E-05  5.613E-05  2.690E+00
 800.00  1.408E-05  1.999E-05  9.256E-01
1000.00  4.603E-06  9.698E-06  4.429E-01

Multipolarity M1
eng[keV]     Q3         R1        tot    
-----------------------------------------
  10.00  5.908E-02  5.682E+00  7.173E+03
  15.00  1.744E-02  1.686E+00  7.149E+03
  20.00  7.339E-03  7.144E-01  3.034E+03
  30.00  2.161E-03  2.131E-01  9.094E+02
  40.00  9.091E-04  9.039E-02  3.878E+02
  50.00  4.653E-04  4.658E-02  7.408E+02
  70.00  1.699E-04  1.718E-02  2.758E+02
 100.00  5.859E-05  5.993E-03  9.677E+01
 150.00  1.762E-05  1.835E-03  2.974E+01
 200.00  7.525E-06  7.925E-04  1.293E+01
 300.00  2.297E-06  2.470E-04  1.387E+01
 400.00  1.001E-06  1.091E-04  6.132E+00
 500.00  5.214E-07  5.750E-05  3.253E+00
 600.00  3.104E-07  3.443E-05  1.962E+00
 800.00  1.374E-07  1.505E-05  8.791E-01
1000.00  7.316E-08  7.987E-06  4.697E-01

Multipolarity M2
eng[keV]     Q3         R1        tot    
-----------------------------------------
  10.00  1.516E+04  3.694E+03  1.110E+07
  15.00  1.999E+03  5.096E+02  2.613E+06
  20.00  4.751E+02  1.269E+02  6.436E+05
  30.00  6.256E+01  1.830E+01  9.109E+04
  40.00  1.486E+01  4.731E+00  3.765E+04
  50.00  4.878E+00  1.685E+00  2.425E+04
  70.00  9.103E-01  3.667E-01  5.254E+03
 100.00  1.535E-01  7.646E-02  1.091E+03
 150.00  2.038E-02  1.395E-02  1.987E+02
 200.00  4.857E-03  4.387E-03  6.305E+01
 300.00  6.494E-04  9.451E-04  2.740E+01
 400.00  1.572E-04  3.410E-04  1.121E+01
 500.00  5.204E-05  1.590E-04  5.722E+00
 600.00  2.140E-05  8.824E-05  3.405E+00
 800.00  5.295E-06  3.565E-05  1.541E+00
1000.00  1.811E-06  1.843E-05  8.493E-01

Multipolarity M3
eng[keV]     Q3         R1        tot    
-----------------------------------------
  10.00  4.982E+07  8.374E+05  2.390E+10
  15.00  3.051E+06  5.885E+04  1.560E+09
  20.00  4.259E+05  9.309E+03  2.216E+08
  30.00  2.707E+04  7.374E+02  1.462E+07
  40.00  3.913E+03  1.284E+02  5.193E+06
  50.00  8.869E+02  3.423E+01  1.283E+06
  70.00  9.735E+01  4.951E+00  1.544E+05
 100.00  9.773E+00  6.946E-01  1.793E+04
 150.00  7.669E-01  8.439E-02  1.790E+03
 200.00  1.319E-01  2.046E-02  3.898E+02
 300.00  1.195E-02  3.179E-03  6.535E+01
 400.00  2.310E-03  9.377E-04  2.195E+01
 500.00  6.599E-04  3.809E-04  1.002E+01
 600.00  2.445E-04  1.911E-04  5.548E+00
 800.00  5.246E-05  6.745E-05  2.310E+00
1000.00  1.623E-05  3.203E-05  1.214E+00

Multipolarity M4
eng[keV]     Q3         R1        tot    
-----------------------------------------
  10.00  2.759E+10  9.394E+07  1.609E+13
  15.00  8.611E+08  3.918E+06  4.912E+11
  20.00  7.641E+07  4.383E+05  4.282E+10
  30.00  2.670E+06  2.195E+04  1.467E+09
  40.00  2.601E+05  2.811E+03  2.420E+08
  50.00  4.416E+04  5.960E+02  4.351E+07
  70.00  3.227E+03  6.186E+01  3.494E+06
 100.00  2.184E+02  6.212E+00  2.679E+05
 150.00  1.145E+01  5.274E-01  1.690E+04
 200.00  1.522E+00  1.007E-01  2.684E+03
 300.00  1.000E-01  1.147E-02  2.551E+02
 400.00  1.586E-02  2.769E-03  6.093E+01
 500.00  3.955E-03  9.764E-04  2.259E+01
 600.00  1.327E-03  4.406E-04  1.095E+01
 800.00  2.484E-04  1.341E-04  3.895E+00
1000.00  7.026E-05  5.771E-05  1.869E+00



==> 120.txt <==
              ZZZZZZ           1  222   000
                  Z           11 2   2 0   0
                 Z     ===   1 1    2  0   0
                Z      ===  1  1   2   0   0
               Z               1  2    0   0
              ZZZZZZ           1 22222  000

Evaluating total, the following occupation numbers were assumed

 K   2,   L1   2,   L2   2,   L3   4,   M1   2,   M2   2,   
M3   4,   M4   4,   M5   6,   N1   2,   N2   2,   N3   4,   
N4   4,   N5   6,   N6   6,   N7   8,   O1   2,   O2   2,   
O3   4,   O4   4,   O5   6,   O6   6,   O7   8,   P1   2,   
P2   2,   P3   4,   P4   4,   P5   6,   Q1   2,   Q2   2,   
Q3   4,   R1   2,   

Multipolarity E1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     2.501E-01  3.104E-01
  20.00     ***        ***        ***        ***     1.673E-01  2.806E-01
  30.00     ***        ***        ***        ***     9.321E-02  1.789E-01
  40.00     ***        ***        ***     7.552E-01  5.967E-02  1.141E-01
  50.00     ***     1.225E-01  3.972E-01  4.013E-01  4.140E-02  7.647E-02
  70.00     ***     7.907E-02  1.962E-01  1.500E-01  2.350E-02  3.979E-02
 100.00     ***     4.639E-02  8.695E-02  5.214E-02  1.264E-02  1.886E-02
 150.00     ***     2.433E-02  3.369E-02  1.551E-02  6.224E-03  7.786E-03
 200.00     ***     1.526E-02  1.717E-02  6.578E-03  3.799E-03  4.114E-03
 300.00  4.781E-02  8.058E-03  6.753E-03  2.000E-03  1.971E-03  1.695E-03
 400.00  3.080E-02  5.325E-03  3.614E-03  8.874E-04  1.287E-03  9.255E-04
 500.00  2.211E-02  3.865E-03  2.231E-03  4.727E-04  9.283E-04  5.784E-04
 600.00  1.720E-02  3.015E-03  1.530E-03  2.893E-04  7.297E-04  4.042E-04
 800.00  1.148E-02  2.076E-03  8.666E-04  1.352E-04  5.001E-04  2.310E-04
1000.00  8.486E-03  1.525E-03  5.521E-04  7.489E-05  3.664E-04  1.480E-04

Multipolarity E2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     5.107E+03  1.924E+05
  20.00     ***        ***        ***        ***     1.523E+03  4.768E+04
  30.00     ***        ***        ***        ***     2.866E+02  6.802E+03
  40.00     ***        ***        ***     3.204E+03  8.929E+01  1.735E+03
  50.00     ***     7.093E+01  1.952E+03  1.049E+03  3.647E+01  6.076E+02
  70.00     ***     2.214E+01  4.181E+02  1.939E+02  9.745E+00  1.289E+02
 100.00     ***     6.259E+00  8.448E+01  3.278E+01  2.499E+00  2.587E+01
 150.00     ***     1.564E+00  1.466E+01  4.380E+00  5.704E-01  4.425E+00
 200.00     ***     6.177E-01  4.418E+00  1.059E+00  2.123E-01  1.319E+00
 300.00  1.166E-01  1.858E-01  8.740E-01  1.466E-01  5.906E-02  2.588E-01
 400.00  1.103E-01  8.737E-02  2.973E-01  3.731E-02  2.620E-02  8.701E-02
 500.00  9.072E-02  5.026E-02  1.315E-01  1.296E-02  1.446E-02  3.818E-02
 600.00  7.472E-02  3.303E-02  6.959E-02  5.623E-03  9.330E-03  2.029E-02
 800.00  5.150E-02  1.794E-02  2.685E-02  1.549E-03  4.858E-03  7.737E-03
1000.00  3.779E-02  1.122E-02  1.298E-02  5.791E-04  2.961E-03  3.710E-03

Multipolarity E3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     1.421E+05  3.834E+07
  20.00     ***        ***        ***        ***     4.298E+04  6.421E+06
  30.00     ***        ***        ***        ***     7.427E+03  5.491E+05
  40.00     ***        ***        ***     8.687E+04  2.091E+03  1.002E+05
  50.00     ***     2.562E+02  4.331E+04  2.338E+04  7.771E+02  2.745E+04
  70.00     ***     1.802E+02  8.296E+03  3.215E+03  1.760E+02  4.106E+03
 100.00     ***     5.913E+01  1.389E+03  3.989E+02  3.696E+01  5.843E+02
 150.00     ***     1.366E+01  1.873E+02  3.792E+01  6.543E+00  6.963E+01
 200.00     ***     4.740E+00  4.686E+01  7.285E+00  1.999E+00  1.635E+01
 300.00  1.294E-01  1.122E+00  7.153E+00  7.466E-01  4.149E-01  2.354E+00
 400.00  1.877E-01  4.389E-01  2.044E+00  1.575E-01  1.493E-01  6.486E-01
 500.00  1.741E-01  2.194E-01  7.966E-01  4.818E-02  7.048E-02  2.471E-01
 600.00  1.500E-01  1.294E-01  3.823E-01  1.911E-02  4.030E-02  1.180E-01
 800.00  1.060E-01  6.027E-02  1.283E-01  4.688E-03  1.766E-02  3.866E-02
1000.00  7.800E-02  3.404E-02  5.635E-02  1.636E-03  9.597E-03  1.672E-02

Multipolarity E4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     8.019E+05  1.339E+09
  20.00     ***        ***        ***        ***     5.139E+05  2.116E+08
  30.00     ***        ***        ***        ***     1.092E+05  1.506E+07
  40.00     ***        ***        ***     7.739E+05  3.012E+04  2.320E+06
  50.00     ***     1.002E+02  1.549E+05  2.365E+05  1.053E+04  5.504E+05
  70.00     ***     7.965E+02  5.988E+04  3.206E+04  2.085E+03  6.550E+04
 100.00     ***     3.507E+02  1.104E+04  3.468E+03  3.652E+02  7.239E+03
 150.00     ***     7.983E+01  1.347E+03  2.635E+02  5.109E+01  6.454E+02
 200.00     ***     2.512E+01  2.968E+02  4.247E+01  1.305E+01  1.238E+02
 300.00  1.109E-01  4.888E+00  3.674E+01  3.418E+00  2.087E+00  1.355E+01
 400.00  2.581E-01  1.634E+00  9.000E+00  6.195E-01  6.234E-01  3.111E+00
 500.00  2.709E-01  7.217E-01  3.127E+00  1.716E-01  2.556E-01  1.039E+00
 600.00  2.434E-01  3.857E-01  1.372E+00  6.353E-02  1.309E-01  4.484E-01
 800.00  1.750E-01  1.553E-01  4.036E-01  1.427E-02  4.887E-02  1.271E-01
1000.00  1.279E-01  7.946E-02  1.618E-01  4.691E-03  2.376E-02  4.976E-02

Multipolarity M1
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     4.505E+03  1.213E+03
  20.00     ***        ***        ***        ***     1.913E+03  5.184E+02
  30.00     ***        ***        ***        ***     5.724E+02  1.570E+02
  40.00     ***        ***        ***     1.121E+00  2.431E+02  6.741E+01
  50.00     ***     4.935E+02  1.226E+02  5.706E-01  1.248E+02  3.500E+01
  70.00     ***     1.836E+02  4.646E+01  2.050E-01  4.613E+01  1.319E+01
 100.00     ***     6.396E+01  1.663E+01  7.008E-02  1.610E+01  4.726E+00
 150.00     ***     1.952E+01  5.267E+00  2.077E-02  4.899E+00  1.489E+00
 200.00     ***     8.434E+00  2.344E+00  8.790E-03  2.112E+00  6.594E-01
 300.00  1.096E+01  2.601E+00  7.533E-01  2.637E-03  6.530E-01  2.119E-01
 400.00  4.823E+00  1.153E+00  3.427E-01  1.143E-03  2.883E-01  9.584E-02
 500.00  2.555E+00  6.076E-01  1.837E-01  5.925E-04  1.515E-01  5.116E-02
 600.00  1.543E+00  3.626E-01  1.109E-01  3.524E-04  9.123E-02  3.115E-02
 800.00  6.866E-01  1.626E-01  5.038E-02  1.559E-04  4.072E-02  1.407E-02
1000.00  3.690E-01  8.529E-02  2.656E-02  8.221E-05  2.129E-02  7.393E-03

Multipolarity M2
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     1.202E+06  5.050E+04
  20.00     ***        ***        ***        ***     3.007E+05  1.455E+04
  30.00     ***        ***        ***        ***     4.372E+04  2.659E+03
  40.00     ***        ***        ***     1.612E+04  1.137E+04  8.258E+02
  50.00     ***     1.201E+04  5.738E+02  5.304E+03  4.053E+03  3.401E+02
  70.00     ***     2.724E+03  1.972E+02  9.854E+02  8.899E+02  9.335E+01
 100.00     ***     5.910E+02  6.129E+01  1.667E+02  1.874E+02  2.487E+01
 150.00     ***     1.129E+02  1.636E+01  2.206E+01  3.437E+01  5.878E+00
 200.00     ***     3.677E+01  6.491E+00  5.253E+00  1.088E+01  2.192E+00
 300.00  1.448E+01  8.218E+00  1.816E+00  6.976E-01  2.353E+00  5.798E-01
 400.00  6.547E+00  3.069E+00  7.672E-01  1.694E-01  8.558E-01  2.367E-01
 500.00  3.552E+00  1.464E+00  3.948E-01  5.601E-02  4.006E-01  1.192E-01
 600.00  2.203E+00  8.241E-01  2.335E-01  2.311E-02  2.247E-01  7.026E-02
 800.00  1.041E+00  3.503E-01  1.050E-01  5.761E-03  9.349E-02  3.095E-02
1000.00  5.968E-01  1.822E-01  5.609E-02  1.959E-03  4.791E-02  1.632E-02

Multipolarity M3
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     9.252E+07  1.017E+06
  20.00     ***        ***        ***        ***     1.541E+07  2.763E+05
  30.00     ***        ***        ***        ***     1.314E+06  4.224E+04
  40.00     ***        ***        ***     3.322E+06  2.404E+05  1.116E+04
  50.00     ***     8.102E+04  1.205E+03  7.634E+05  6.622E+04  4.008E+03
  70.00     ***     1.669E+04  8.396E+02  8.507E+04  1.008E+04  8.835E+02
 100.00     ***     3.045E+03  2.921E+02  8.767E+03  1.483E+03  1.851E+02
 150.00     ***     4.594E+02  7.167E+01  7.059E+02  1.875E+02  3.328E+01
 200.00     ***     1.259E+02  2.538E+01  1.238E+02  4.659E+01  1.026E+01
 300.00  1.081E+01  2.221E+01  5.886E+00  1.145E+01  7.427E+00  2.105E+00
 400.00  6.597E+00  7.101E+00  2.170E+00  2.261E+00  2.233E+00  7.278E-01
 500.00  3.942E+00  3.038E+00  1.009E+00  6.537E-01  9.173E-01  3.257E-01
 600.00  2.547E+00  1.578E+00  5.516E-01  2.453E-01  4.679E-01  1.756E-01
 800.00  1.242E+00  6.018E-01  2.220E-01  5.375E-02  1.712E-01  6.831E-02
1000.00  7.206E-01  2.924E-01  1.101E-01  1.668E-02  8.095E-02  3.317E-02

Multipolarity M4
eng[keV]      K         L1         L2         L3         M1         M2    
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***   
  15.00     ***        ***        ***        ***     2.114E+09  6.304E+06
  20.00     ***        ***        ***        ***     3.350E+08  3.147E+06
  30.00     ***        ***        ***        ***     2.357E+07  5.554E+05
  40.00     ***        ***        ***     1.101E+08  3.598E+06  1.386E+05
  50.00     ***     1.471E+05  6.178E+02  2.118E+07  8.488E+05  4.561E+04
  70.00     ***     6.622E+04  3.058E+03  1.803E+06  1.010E+05  8.468E+03
 100.00     ***     1.344E+04  1.372E+03  1.401E+05  1.131E+04  1.433E+03
 150.00     ***     1.840E+03  3.254E+02  8.289E+03  1.048E+03  1.987E+02
 200.00     ***     4.451E+02  1.042E+02  1.182E+03  2.103E+02  5.080E+01
 300.00  7.191E+00  6.389E+01  2.006E+01  8.366E+01  2.518E+01  8.059E+00
 400.00  6.743E+00  1.762E+01  6.418E+00  1.394E+01  6.278E+00  2.346E+00
 500.00  4.550E+00  6.752E+00  2.682E+00  3.582E+00  2.255E+00  9.269E-01
 600.00  3.075E+00  3.220E+00  1.348E+00  1.232E+00  1.040E+00  4.542E-01
 800.00  1.537E+00  1.087E+00  4.801E-01  2.394E-01  3.305E-01  1.542E-01
1000.00  8.925E-01  4.872E-01  2.188E-01  6.861E-02  1.423E-01  6.822E-02

Multipolarity E1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.077E+00  5.596E+00  7.118E+00  1.744E-01  1.587E-01  9.382E-01
  15.00  1.460E+00  1.626E+00  1.962E+00  9.523E-02  1.311E-01  4.250E-01
  20.00  7.999E-01  6.447E-01  7.509E-01  6.122E-02  9.669E-02  2.296E-01
  30.00  3.149E-01  1.651E-01  1.830E-01  3.180E-02  5.423E-02  8.995E-02
  40.00  1.539E-01  6.031E-02  6.452E-02  1.950E-02  3.324E-02  4.423E-02
  50.00  8.647E-02  2.722E-02  2.837E-02  1.325E-02  2.208E-02  2.503E-02
  70.00  3.515E-02  8.019E-03  8.043E-03  7.317E-03  1.141E-02  1.029E-02
 100.00  1.306E-02  2.141E-03  2.062E-03  3.856E-03  5.421E-03  3.869E-03
 150.00  4.140E-03  4.676E-04  4.352E-04  1.870E-03  2.254E-03  1.241E-03
 200.00  1.816E-03  1.581E-04  1.446E-04  1.134E-03  1.198E-03  5.490E-04
 300.00  5.764E-04  3.462E-05  3.145E-05  5.865E-04  4.985E-04  1.760E-04
 400.00  2.603E-04  1.200E-05  1.103E-05  3.811E-04  2.728E-04  7.977E-05
 500.00  1.403E-04  5.245E-06  4.917E-06  2.747E-04  1.712E-04  4.324E-05
 600.00  8.692E-05  2.716E-06  2.624E-06  2.158E-04  1.199E-04  2.679E-05
 800.00  4.113E-05  9.695E-07  1.021E-06  1.479E-04  6.873E-05  1.274E-05
1000.00  2.293E-05  4.313E-07  4.989E-07  1.083E-04  4.409E-05  7.106E-06

Multipolarity E2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.083E+06  2.167E+04  4.880E+03  1.295E+04  4.374E+05  3.418E+05
  15.00  1.423E+05  2.857E+03  6.194E+02  2.105E+03  6.015E+04  4.496E+04
  20.00  3.374E+04  6.808E+02  1.441E+02  5.979E+02  1.488E+04  1.065E+04
  30.00  4.432E+03  9.036E+01  1.856E+01  1.057E+02  2.113E+03  1.398E+03
  40.00  1.045E+03  2.150E+01  4.327E+00  3.175E+01  5.369E+02  3.303E+02
  50.00  3.424E+02  7.099E+00  1.405E+00  1.275E+01  1.885E+02  1.083E+02
  70.00  6.388E+01  1.341E+00  2.584E-01  3.320E+00  3.989E+01  2.022E+01
 100.00  1.080E+01  2.300E-01  4.302E-02  8.329E-01  7.980E+00  3.422E+00
 150.00  1.448E+00  3.135E-02  5.696E-03  1.863E-01  1.360E+00  4.587E-01
 200.00  3.505E-01  7.688E-03  1.382E-03  6.844E-02  4.044E-01  1.111E-01
 300.00  4.869E-02  1.088E-03  1.991E-04  1.873E-02  7.923E-02  1.545E-02
 400.00  1.234E-02  2.791E-04  5.345E-05  8.184E-03  2.651E-02  3.908E-03
 500.00  4.273E-03  9.717E-05  1.976E-05  4.478E-03  1.162E-02  1.354E-03
 600.00  1.855E-03  4.220E-05  9.149E-06  2.869E-03  6.166E-03  5.869E-04
 800.00  5.091E-04  1.143E-05  2.857E-06  1.480E-03  2.347E-03  1.610E-04
1000.00  1.892E-04  4.119E-06  1.188E-06  8.965E-04  1.124E-03  5.976E-05

Multipolarity E3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  2.684E+08  1.047E+08  2.781E+08  1.538E+06  2.219E+08  9.948E+07
  15.00  1.902E+07  6.151E+06  1.619E+07  1.596E+05  1.594E+07  6.858E+06
  20.00  2.993E+06  8.258E+05  2.150E+06  3.412E+04  2.558E+06  1.057E+06
  30.00  2.298E+05  4.893E+04  1.245E+05  4.222E+03  2.063E+05  7.885E+04
  40.00  3.804E+04  6.599E+03  1.639E+04  1.009E+03  3.618E+04  1.286E+04
  50.00  9.618E+03  1.410E+03  3.411E+03  3.424E+02  9.696E+03  3.216E+03
  70.00  1.242E+03  1.397E+02  3.201E+02  6.997E+01  1.403E+03  4.092E+02
 100.00  1.462E+02  1.237E+01  2.605E+01  1.364E+01  1.938E+02  4.760E+01
 150.00  1.339E+01  8.301E-01  1.513E+00  2.282E+00  2.249E+01  4.320E+00
 200.00  2.528E+00  1.279E-01  2.021E-01  6.779E-01  5.210E+00  8.117E-01
 300.00  2.559E-01  1.014E-02  1.216E-02  1.366E-01  7.401E-01  8.193E-02
 400.00  5.338E-02  1.841E-03  1.713E-03  4.812E-02  2.018E-01  1.702E-02
 500.00  1.621E-02  5.126E-04  3.812E-04  2.243E-02  7.650E-02  5.169E-03
 600.00  6.419E-03  1.911E-04  1.172E-04  1.270E-02  3.639E-02  2.041E-03
 800.00  1.565E-03  4.292E-05  1.969E-05  5.493E-03  1.186E-02  4.970E-04
1000.00  5.419E-04  1.396E-05  5.364E-06  2.956E-03  5.113E-03  1.718E-04

Multipolarity E4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.210E+10  3.467E+11  4.059E+11  8.404E+07  2.788E+10  8.812E+09
  15.00  6.942E+08  1.057E+10  1.197E+10  6.843E+06  1.277E+09  3.868E+08
  20.00  9.180E+07  9.130E+08  1.004E+09  1.197E+06  1.516E+08  4.440E+07
  30.00  5.412E+06  3.019E+07  3.149E+07  1.100E+05  8.178E+06  2.254E+06
  40.00  7.361E+05  2.764E+06  2.753E+06  2.131E+04  1.094E+06  2.846E+05
  50.00  1.592E+05  4.436E+05  4.237E+05  6.165E+03  2.394E+05  5.879E+04
  70.00  1.615E+04  2.920E+04  2.584E+04  9.941E+02  2.579E+04  5.665E+03
 100.00  1.467E+03  1.718E+03  1.373E+03  1.513E+02  2.641E+03  4.960E+02
 150.00  1.003E+02  7.409E+01  5.103E+01  1.916E+01  2.216E+02  3.305E+01
 200.00  1.550E+01  8.410E+00  5.077E+00  4.668E+00  4.125E+01  5.053E+00
 300.00  1.213E+00  4.326E-01  2.077E-01  7.125E-01  4.388E+00  3.925E-01
 400.00  2.166E-01  5.730E-02  2.259E-02  2.068E-01  9.898E-01  6.974E-02
 500.00  5.952E-02  1.240E-02  4.119E-03  8.339E-02  3.275E-01  1.914E-02
 600.00  2.199E-02  3.745E-03  1.070E-03  4.217E-02  1.404E-01  7.054E-03
 800.00  4.903E-03  6.007E-04  1.341E-04  1.547E-02  3.947E-02  1.570E-03
1000.00  1.598E-03  1.508E-04  2.803E-05  7.432E-03  1.536E-02  5.104E-04

Multipolarity M1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  2.147E+01  4.713E+00  1.939E+00  4.545E+03  1.231E+03  6.559E+00
  15.00  6.328E+00  1.286E+00  5.254E-01  1.354E+03  3.692E+02  1.938E+00
  20.00  2.660E+00  5.073E-01  2.065E-01  5.740E+02  1.575E+02  8.154E-01
  30.00  7.836E-01  1.344E-01  5.459E-02  1.712E+02  4.753E+01  2.402E-01
  40.00  3.276E-01  5.146E-02  2.090E-02  7.246E+01  2.034E+01  1.008E-01
  50.00  1.674E-01  2.437E-02  9.912E-03  3.736E+01  1.060E+01  5.157E-02
  70.00  6.106E-02  7.802E-03  3.185E-03  1.380E+01  3.995E+00  1.884E-02
 100.00  2.100E-02  2.287E-03  9.402E-04  4.814E+00  1.429E+00  6.490E-03
 150.00  6.286E-03  5.549E-04  2.311E-04  1.463E+00  4.495E-01  1.945E-03
 200.00  2.676E-03  1.999E-04  8.470E-05  6.307E-01  1.989E-01  8.295E-04
 300.00  8.132E-04  4.667E-05  2.061E-05  1.954E-01  6.396E-02  2.529E-04
 400.00  3.534E-04  1.655E-05  7.712E-06  8.603E-02  2.885E-02  1.099E-04
 500.00  1.836E-04  7.255E-06  3.588E-06  4.521E-02  1.540E-02  5.723E-05
 600.00  1.098E-04  3.742E-06  1.979E-06  2.723E-02  9.375E-03  3.419E-05
 800.00  4.879E-05  1.300E-06  8.102E-07  1.216E-02  4.234E-03  1.523E-05
1000.00  2.576E-05  5.582E-07  4.122E-07  6.353E-03  2.224E-03  8.036E-06

Multipolarity M2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  5.526E+06  1.509E+05  1.621E+03  2.829E+06  1.286E+05  1.763E+06
  15.00  7.294E+05  1.987E+04  2.145E+02  3.918E+05  2.020E+04  2.328E+05
  20.00  1.736E+05  4.714E+03  5.115E+01  9.765E+04  5.620E+03  5.534E+04
  30.00  2.294E+04  6.195E+02  6.804E+00  1.410E+04  9.755E+02  7.293E+03
  40.00  5.428E+03  1.460E+02  1.625E+00  3.641E+03  2.926E+02  1.728E+03
  50.00  1.782E+03  4.776E+01  5.402E-01  1.299E+03  1.182E+02  5.675E+02
  70.00  3.329E+02  8.874E+00  1.039E-01  2.836E+02  3.146E+01  1.060E+02
 100.00  5.613E+01  1.489E+00  1.848E-02  5.926E+01  8.151E+00  1.786E+01
 150.00  7.429E+00  1.965E-01  2.700E-03  1.077E+01  1.880E+00  2.363E+00
 200.00  1.767E+00  4.671E-02  7.116E-04  3.386E+00  6.919E-01  5.621E-01
 300.00  2.354E-01  6.229E-03  1.158E-04  7.280E-01  1.808E-01  7.497E-02
 400.00  5.694E-02  1.507E-03  3.379E-05  2.626E-01  7.306E-02  1.811E-02
 500.00  1.878E-02  4.963E-04  1.324E-05  1.225E-01  3.666E-02  5.978E-03
 600.00  7.761E-03  2.043E-04  6.392E-06  6.850E-02  2.152E-02  2.467E-03
 800.00  1.932E-03  5.008E-05  2.117E-06  2.838E-02  9.444E-03  6.140E-04
1000.00  6.538E-04  1.653E-05  9.171E-07  1.449E-02  4.966E-03  2.076E-04

Multipolarity M3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.683E+10  1.370E+08  5.786E+08  5.694E+08  9.186E+06  5.673E+09
  15.00  1.035E+09  9.251E+06  3.394E+07  4.068E+07  9.237E+05  3.480E+08
  20.00  1.449E+08  1.402E+06  4.540E+06  6.506E+06  1.911E+05  4.860E+07
  30.00  9.270E+06  1.020E+05  2.662E+05  5.234E+05  2.240E+04  3.094E+06
  40.00  1.339E+06  1.627E+04  3.539E+04  9.194E+04  5.164E+03  4.465E+05
  50.00  3.043E+05  4.004E+03  7.430E+03  2.473E+04  1.715E+03  1.012E+05
  70.00  3.357E+04  4.989E+02  7.065E+02  3.628E+03  3.434E+02  1.113E+04
 100.00  3.387E+03  5.701E+01  5.819E+01  5.147E+02  6.677E+01  1.118E+03
 150.00  2.669E+02  5.108E+00  3.409E+00  6.284E+01  1.131E+01  8.754E+01
 200.00  4.606E+01  9.534E-01  4.546E-01  1.531E+01  3.386E+00  1.505E+01
 300.00  4.190E+00  9.483E-02  2.682E-02  2.388E+00  6.755E-01  1.364E+00
 400.00  8.137E-01  1.929E-02  3.647E-03  7.063E-01  2.296E-01  2.635E-01
 500.00  2.326E-01  5.667E-03  7.728E-04  2.876E-01  1.019E-01  7.526E-02
 600.00  8.692E-02  2.153E-03  2.239E-04  1.457E-01  5.459E-02  2.803E-02
 800.00  1.887E-02  4.751E-04  3.247E-05  5.283E-02  2.108E-02  6.073E-03
1000.00  5.805E-03  1.469E-04  7.492E-06  2.482E-02  1.018E-02  1.864E-03

Multipolarity M4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  7.024E+12  2.208E+10  4.360E+12  4.732E+10  3.886E+08  2.929E+12
  15.00  2.279E+11  1.092E+09  1.188E+11  2.165E+09  3.176E+07  9.224E+10
  20.00  2.083E+10  1.311E+08  9.334E+09  2.560E+08  5.466E+06  8.235E+09
  30.00  7.615E+08  6.793E+06  2.644E+08  1.368E+07  4.802E+05  2.905E+08
  40.00  7.608E+07  8.488E+05  2.140E+07  1.815E+06  8.922E+04  2.841E+07
  50.00  1.320E+07  1.727E+05  3.101E+06  3.952E+05  2.502E+04  4.848E+06
  70.00  9.955E+05  1.615E+04  1.733E+05  4.246E+04  3.873E+03  3.570E+05
 100.00  6.933E+04  1.366E+03  8.485E+03  4.383E+03  5.749E+02  2.430E+04
 150.00  3.729E+03  8.773E+01  2.928E+02  3.790E+02  7.212E+01  1.279E+03
 200.00  5.036E+02  1.305E+01  2.804E+01  7.321E+01  1.759E+01  1.704E+02
 300.00  3.366E+01  9.607E-01  1.108E+00  8.427E+00  2.667E+00  1.124E+01
 400.00  5.403E+00  1.606E-01  1.187E-01  2.048E+00  7.572E-01  1.785E+00
 500.00  1.355E+00  4.100E-02  2.138E-02  7.255E-01  2.952E-01  4.455E-01
 600.00  4.598E-01  1.400E-02  5.474E-03  3.311E-01  1.434E-01  1.504E-01
 800.00  8.750E-02  2.655E-03  6.559E-04  1.037E-01  4.812E-02  2.846E-02
1000.00  2.468E-02  7.400E-04  1.277E-04  4.422E-02  2.114E-02  7.998E-03

Multipolarity E1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.156E+00  1.500E+00  5.594E-01  6.652E-01  6.063E-02  5.998E-02
  15.00  3.861E-01  4.735E-01  1.103E-01  1.289E-01  3.243E-02  4.362E-02
  20.00  1.663E-01  1.962E-01  3.312E-02  3.835E-02  2.045E-02  3.079E-02
  30.00  4.678E-02  5.239E-02  5.704E-03  6.486E-03  1.038E-02  1.671E-02
  40.00  1.809E-02  1.952E-02  1.569E-03  1.766E-03  6.301E-03  1.016E-02
  50.00  8.479E-03  8.880E-03  5.661E-04  6.347E-04  4.254E-03  6.723E-03
  70.00  2.615E-03  2.630E-03  1.191E-04  1.329E-04  2.330E-03  3.467E-03
 100.00  7.238E-04  7.004E-04  2.211E-05  2.454E-05  1.221E-03  1.647E-03
 150.00  1.633E-04  1.523E-04  3.216E-06  3.557E-06  5.894E-04  6.861E-04
 200.00  5.614E-05  5.153E-05  8.079E-07  9.118E-07  3.569E-04  3.653E-04
 300.00  1.255E-05  1.142E-05  1.193E-07  1.436E-07  1.843E-04  1.524E-04
 400.00  4.386E-06  4.021E-06  3.126E-08  3.990E-08  1.196E-04  8.349E-05
 500.00  1.928E-06  1.817E-06  1.097E-08  1.417E-08  8.625E-05  5.244E-05
 600.00  1.003E-06  9.737E-07  4.667E-09  7.536E-09  6.766E-05  3.671E-05
 800.00  3.605E-07  3.767E-07  1.292E-09  2.446E-09  4.638E-05  2.107E-05
1000.00  1.596E-07  1.863E-07  4.923E-10  9.099E-10  3.399E-05  1.354E-05

Multipolarity E2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  7.952E+03  1.560E+03  8.897E+01  9.367E+01  4.504E+03  1.362E+05
  15.00  1.050E+03  1.990E+02  1.095E+01  1.143E+01  7.209E+02  1.872E+04
  20.00  2.503E+02  4.651E+01  2.421E+00  2.504E+00  2.025E+02  4.626E+03
  30.00  3.321E+01  6.051E+00  2.772E-01  2.817E-01  3.525E+01  6.554E+02
  40.00  7.931E+00  1.431E+00  5.785E-02  5.794E-02  1.052E+01  1.667E+02
  50.00  2.624E+00  4.701E-01  1.695E-02  1.678E-02  4.198E+00  5.852E+01
  70.00  4.973E-01  8.805E-02  2.606E-03  2.533E-03  1.086E+00  1.238E+01
 100.00  8.562E-02  1.495E-02  3.504E-04  3.353E-04  2.707E-01  2.474E+00
 150.00  1.172E-02  2.019E-03  3.552E-05  3.359E-05  6.021E-02  4.211E-01
 200.00  2.881E-03  4.962E-04  7.060E-06  6.678E-06  2.203E-02  1.252E-01
 300.00  4.098E-04  7.257E-05  7.494E-07  7.355E-07  6.001E-03  2.451E-02
 400.00  1.051E-04  1.959E-05  1.591E-07  1.618E-07  2.611E-03  8.190E-03
 500.00  3.668E-05  7.304E-06  4.919E-08  5.060E-08  1.426E-03  3.590E-03
 600.00  1.591E-05  3.389E-06  1.890E-08  2.188E-08  9.103E-04  1.902E-03
 800.00  4.312E-06  1.058E-06  4.568E-09  5.787E-09  4.686E-04  7.241E-04
1000.00  1.554E-06  4.440E-07  1.401E-09  1.959E-09  2.835E-04  3.467E-04

Multipolarity E3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  3.907E+07  1.067E+08  3.374E+05  7.351E+04  6.857E+05  7.510E+07
  15.00  2.297E+06  6.211E+06  1.977E+04  4.200E+03  6.606E+04  5.330E+06
  20.00  3.083E+05  8.245E+05  2.643E+03  5.507E+02  1.345E+04  8.473E+05
  30.00  1.825E+04  4.766E+04  1.548E+02  3.140E+01  1.565E+03  6.730E+04
  40.00  2.469E+03  6.286E+03  2.069E+01  4.120E+00  3.616E+02  1.172E+04
  50.00  5.281E+02  1.309E+03  4.357E+00  8.567E-01  1.201E+02  3.121E+03
  70.00  5.242E+01  1.229E+02  4.173E-01  8.082E-02  2.390E+01  4.476E+02
 100.00  4.650E+00  1.001E+01  3.482E-02  6.704E-03  4.567E+00  6.134E+01
 150.00  3.125E-01  5.818E-01  2.091E-03  4.101E-04  7.521E-01  7.067E+00
 200.00  4.823E-02  7.771E-02  2.869E-04  5.864E-05  2.216E-01  1.630E+00
 300.00  3.835E-03  4.679E-03  1.802E-05  4.175E-06  4.426E-02  2.308E-01
 400.00  6.961E-04  6.577E-04  2.614E-06  7.012E-07  1.550E-02  6.272E-02
 500.00  1.942E-04  1.463E-04  5.918E-07  1.838E-07  7.199E-03  2.376E-02
 600.00  7.233E-05  4.482E-05  1.819E-07  6.769E-08  4.059E-03  1.127E-02
 800.00  1.626E-05  7.498E-06  2.981E-08  1.445E-08  1.749E-03  3.673E-03
1000.00  5.288E-06  2.038E-06  7.393E-09  4.426E-09  9.394E-04  1.582E-03

Multipolarity E4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.491E+11  1.715E+11  6.494E+08  4.293E+09  5.545E+07  1.171E+10
  15.00  4.471E+09  4.999E+09  1.685E+07  1.111E+08  3.665E+06  5.009E+08
  20.00  3.812E+08  4.152E+08  1.264E+06  8.291E+06  5.722E+05  5.698E+07
  30.00  1.236E+07  1.283E+07  3.290E+04  2.126E+05  4.636E+04  2.917E+06
  40.00  1.121E+06  1.114E+06  2.494E+03  1.575E+04  8.400E+03  3.794E+05
  50.00  1.785E+05  1.704E+05  3.420E+02  2.094E+03  2.329E+03  8.139E+04
  70.00  1.162E+04  1.031E+04  1.763E+01  9.991E+01  3.572E+02  8.556E+03
 100.00  6.775E+02  5.438E+02  8.099E-01  3.962E+00  5.241E+01  8.588E+02
 150.00  2.896E+01  2.007E+01  2.754E-02  1.016E-01  6.449E+00  7.088E+01
 200.00  3.272E+00  1.990E+00  2.751E-03  7.606E-03  1.550E+00  1.308E+01
 300.00  1.677E-01  8.116E-02  1.243E-04  2.046E-04  2.334E-01  1.380E+00
 400.00  2.211E-02  8.796E-03  1.524E-05  1.652E-05  6.719E-02  3.097E-01
 500.00  4.780E-03  1.603E-03  3.106E-06  2.455E-06  2.697E-02  1.022E-01
 600.00  1.439E-03  4.152E-04  8.861E-07  5.568E-07  1.357E-02  4.370E-02
 800.00  2.304E-04  5.187E-05  1.278E-07  6.318E-08  4.953E-03  1.226E-02
1000.00  5.779E-05  1.080E-05  2.867E-08  1.355E-08  2.373E-03  4.766E-03

Multipolarity M1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.496E+00  6.106E-01  9.327E-02  6.153E-02  1.433E+03  3.801E+02
  15.00  4.184E-01  1.692E-01  2.097E-02  1.408E-02  4.267E+02  1.139E+02
  20.00  1.677E-01  6.751E-02  7.082E-03  4.826E-03  1.808E+02  4.857E+01
  30.00  4.538E-02  1.820E-02  1.466E-03  1.024E-03  5.382E+01  1.463E+01
  40.00  1.769E-02  7.092E-03  4.649E-04  3.310E-04  2.281E+01  6.271E+00
  50.00  8.467E-03  3.399E-03  1.882E-04  1.363E-04  1.176E+01  3.268E+00
  70.00  2.752E-03  1.110E-03  4.678E-05  3.499E-05  4.345E+00  1.231E+00
 100.00  8.183E-04  3.328E-04  1.032E-05  7.977E-06  1.515E+00  4.403E-01
 150.00  2.011E-04  8.304E-05  1.771E-06  1.445E-06  4.604E-01  1.384E-01
 200.00  7.302E-05  3.069E-05  5.003E-07  4.246E-07  1.984E-01  6.124E-02
 300.00  1.724E-05  7.568E-06  8.014E-08  8.005E-08  6.151E-02  1.970E-02
 400.00  6.129E-06  2.833E-06  2.208E-08  2.467E-08  2.707E-02  8.879E-03
 500.00  2.705E-06  1.332E-06  8.339E-09  9.627E-09  1.423E-02  4.743E-03
 600.00  1.397E-06  7.374E-07  3.472E-09  5.463E-09  8.562E-03  2.884E-03
 800.00  4.886E-07  2.988E-07  1.053E-09  1.886E-09  3.823E-03  1.303E-03
1000.00  2.079E-07  1.544E-07  3.579E-10  7.774E-10  2.000E-03  6.845E-04

Multipolarity M2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  5.724E+04  6.043E+02  2.998E+01  8.470E+00  9.138E+05  4.302E+04
  15.00  7.534E+03  7.969E+01  3.857E+00  1.133E+00  1.265E+05  6.693E+03
  20.00  1.786E+03  1.895E+01  8.903E-01  2.703E-01  3.149E+04  1.847E+03
  30.00  2.341E+02  2.506E+00  1.106E-01  3.547E-02  4.532E+03  3.163E+02
  40.00  5.527E+01  5.989E-01  2.483E-02  8.335E-03  1.171E+03  9.426E+01
  50.00  1.809E+01  1.988E-01  7.760E-03  2.710E-03  4.173E+02  3.787E+01
  70.00  3.363E+00  3.821E-02  1.330E-03  4.958E-04  9.095E+01  9.996E+00
 100.00  5.647E-01  6.789E-03  2.022E-04  8.169E-05  1.897E+01  2.571E+00
 150.00  7.451E-02  9.922E-04  2.357E-05  1.055E-05  3.437E+00  5.888E-01
 200.00  1.772E-02  2.619E-04  5.116E-06  2.495E-06  1.079E+00  2.159E-01
 300.00  2.367E-03  4.284E-05  6.023E-07  3.425E-07  2.315E-01  5.621E-02
 400.00  5.720E-04  1.250E-05  1.348E-07  8.613E-08  8.332E-02  2.266E-02
 500.00  1.886E-04  4.923E-06  4.218E-08  2.933E-08  3.884E-02  1.136E-02
 600.00  7.755E-05  2.377E-06  1.650E-08  1.360E-08  2.167E-02  6.655E-03
 800.00  1.903E-05  7.860E-07  3.949E-09  4.043E-09  8.971E-03  2.918E-03
1000.00  6.273E-06  3.433E-07  1.258E-09  1.442E-09  4.580E-03  1.534E-03

Multipolarity M3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  5.906E+07  2.245E+08  1.251E+06  1.290E+04  2.008E+08  3.811E+06
  15.00  3.929E+06  1.317E+07  7.312E+04  7.732E+02  1.419E+07  3.592E+05
  20.00  5.880E+05  1.760E+06  9.736E+03  1.054E+02  2.249E+06  7.132E+04
  30.00  4.194E+04  1.029E+05  5.649E+02  6.399E+00  1.782E+05  7.943E+03
  40.00  6.627E+03  1.371E+04  7.478E+01  8.844E-01  3.105E+04  1.782E+03
  50.00  1.618E+03  2.877E+03  1.561E+01  1.926E-01  8.296E+03  5.805E+02
  70.00  1.992E+02  2.735E+02  1.469E+00  1.972E-02  1.204E+03  1.135E+02
 100.00  2.253E+01  2.253E+01  1.196E-01  1.821E-03  1.692E+02  2.164E+01
 150.00  1.999E+00  1.319E+00  6.927E-03  1.295E-04  2.046E+01  3.605E+00
 200.00  3.712E-01  1.759E-01  9.181E-04  2.098E-05  4.956E+00  1.071E+00
 300.00  3.675E-02  1.038E-02  5.397E-05  1.806E-06  7.682E-01  2.119E-01
 400.00  7.441E-03  1.410E-03  7.318E-06  3.469E-07  2.262E-01  7.166E-02
 500.00  2.184E-03  2.989E-04  1.551E-06  9.992E-08  9.189E-02  3.174E-02
 600.00  8.271E-04  8.638E-05  4.476E-07  3.962E-08  4.640E-02  1.695E-02
 800.00  1.822E-04  1.250E-05  6.359E-08  9.331E-09  1.678E-02  6.534E-03
1000.00  5.627E-05  2.877E-06  1.414E-08  3.065E-09  7.875E-03  3.154E-03

Multipolarity M4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.610E+10  1.771E+12  3.962E+09  5.989E+09  2.091E+10  2.348E+08
  15.00  6.607E+08  4.820E+10  1.142E+08  1.561E+08  8.910E+08  1.563E+07
  20.00  7.170E+07  3.779E+09  9.414E+06  1.173E+07  1.009E+08  2.422E+06
  30.00  3.332E+06  1.065E+08  2.879E+05  3.046E+05  5.111E+06  1.903E+05
  40.00  3.941E+05  8.618E+06  2.488E+04  2.283E+04  6.593E+05  3.342E+04
  50.00  7.741E+04  1.247E+06  3.795E+03  3.067E+03  1.407E+05  9.030E+03
  70.00  6.942E+03  6.947E+04  2.293E+02  1.487E+02  1.473E+04  1.339E+03
 100.00  5.683E+02  3.388E+03  1.216E+01  5.997E+00  1.488E+03  1.920E+02
 150.00  3.553E+01  1.163E+02  4.546E-01  1.560E-01  1.261E+02  2.344E+01
 200.00  5.214E+00  1.111E+01  4.567E-02  1.171E-02  2.411E+01  5.638E+00
 300.00  3.791E-01  4.376E-01  1.902E-03  3.090E-04  2.743E+00  8.441E-01
 400.00  6.283E-02  4.667E-02  2.084E-04  2.394E-05  6.621E-01  2.379E-01
 500.00  1.598E-02  8.397E-03  3.804E-05  3.341E-06  2.336E-01  9.245E-02
 600.00  5.432E-03  2.144E-03  9.772E-06  7.058E-07  1.062E-01  4.473E-02
 800.00  1.026E-03  2.562E-04  1.172E-06  6.830E-08  3.313E-02  1.497E-02
1000.00  2.854E-04  4.981E-05  2.271E-07  1.276E-08  1.409E-02  6.565E-03

Multipolarity E1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.856E-01  3.031E-01  3.899E-01  1.313E-01  1.555E-01  1.761E-02
  15.00  1.275E-01  1.032E-01  1.256E-01  2.760E-02  3.202E-02  9.342E-03
  20.00  6.860E-02  4.508E-02  5.279E-02  8.588E-03  9.861E-03  5.856E-03
  30.00  2.678E-02  1.292E-02  1.435E-02  1.534E-03  1.730E-03  2.949E-03
  40.00  1.321E-02  5.070E-03  5.420E-03  4.320E-04  4.821E-04  1.787E-03
  50.00  7.484E-03  2.397E-03  2.490E-03  1.576E-04  1.757E-04  1.204E-03
  70.00  3.086E-03  7.469E-04  7.453E-04  3.359E-05  3.736E-05  6.574E-04
 100.00  1.164E-03  2.088E-04  2.003E-04  6.341E-06  6.959E-06  3.440E-04
 150.00  3.748E-04  4.749E-05  4.395E-05  9.275E-07  1.026E-06  1.660E-04
 200.00  1.661E-04  1.642E-05  1.496E-05  2.395E-07  2.692E-07  1.005E-04
 300.00  5.340E-05  3.688E-06  3.328E-06  3.525E-08  4.228E-08  5.181E-05
 400.00  2.426E-05  1.293E-06  1.175E-06  9.389E-09  1.181E-08  3.361E-05
 500.00  1.314E-05  5.705E-07  5.302E-07  3.097E-09  4.347E-09  2.425E-05
 600.00  8.156E-06  2.969E-07  2.851E-07  1.363E-09  2.218E-09  1.899E-05
 800.00  3.876E-06  1.068E-07  1.110E-07  4.204E-10  6.943E-10  1.301E-05
1000.00  2.168E-06  4.762E-08  5.463E-08  1.306E-10  3.345E-10  9.557E-06

Multipolarity E2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.048E+05  2.352E+03  4.421E+02  2.211E+01  2.275E+01  1.304E+03
  15.00  1.378E+04  3.107E+02  5.649E+01  2.806E+00  2.872E+00  2.079E+02
  20.00  3.265E+03  7.403E+01  1.321E+01  6.350E-01  6.450E-01  5.822E+01
  30.00  4.277E+02  9.805E+00  1.719E+00  7.473E-02  7.480E-02  1.008E+01
  40.00  1.013E+02  2.346E+00  4.079E-01  1.593E-02  1.572E-02  3.004E+00
  50.00  3.321E+01  7.767E-01  1.343E-01  4.727E-03  4.611E-03  1.197E+00
  70.00  6.200E+00  1.473E-01  2.525E-02  7.389E-04  7.084E-04  3.089E-01
 100.00  1.050E+00  2.538E-02  4.307E-03  1.006E-04  9.493E-05  7.692E-02
 150.00  1.407E-01  3.476E-03  5.845E-04  1.033E-05  9.637E-06  1.708E-02
 200.00  3.407E-02  8.554E-04  1.442E-04  2.057E-06  1.933E-06  6.242E-03
 300.00  4.740E-03  1.217E-04  2.117E-05  2.207E-07  2.145E-07  1.697E-03
 400.00  1.198E-03  3.123E-05  5.726E-06  4.715E-08  4.793E-08  7.372E-04
 500.00  4.154E-04  1.091E-05  2.134E-06  1.434E-08  1.489E-08  4.024E-04
 600.00  1.799E-04  4.731E-06  9.920E-07  5.576E-09  6.403E-09  2.565E-04
 800.00  4.932E-05  1.282E-06  3.118E-07  1.347E-09  1.674E-09  1.319E-04
1000.00  1.832E-05  4.623E-07  1.300E-07  4.504E-10  6.613E-10  7.988E-05

Multipolarity E3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  3.183E+07  1.158E+07  3.156E+07  9.968E+04  2.055E+04  2.123E+05
  15.00  2.179E+06  6.810E+05  1.837E+06  5.842E+03  1.174E+03  2.007E+04
  20.00  3.341E+05  9.141E+04  2.439E+05  7.812E+02  1.542E+02  4.035E+03
  30.00  2.471E+04  5.403E+03  1.407E+04  4.569E+01  8.809E+00  4.613E+02
  40.00  4.020E+03  7.325E+02  1.860E+03  6.125E+00  1.163E+00  1.057E+02
  50.00  1.002E+03  1.567E+02  3.874E+02  1.291E+00  2.428E-01  3.489E+01
  70.00  1.270E+02  1.556E+01  3.638E+01  1.238E-01  2.303E-02  6.891E+00
 100.00  1.472E+01  1.381E+00  2.963E+00  1.034E-02  1.923E-03  1.309E+00
 150.00  1.332E+00  9.287E-02  1.722E-01  6.215E-04  1.184E-04  2.146E-01
 200.00  2.500E-01  1.434E-02  2.301E-02  8.533E-05  1.702E-05  6.306E-02
 300.00  2.521E-02  1.141E-03  1.385E-03  5.372E-06  1.217E-06  1.256E-02
 400.00  5.231E-03  2.070E-04  1.946E-04  7.793E-07  2.059E-07  4.388E-03
 500.00  1.589E-03  5.780E-05  4.329E-05  1.757E-07  5.408E-08  2.037E-03
 600.00  6.266E-04  2.151E-05  1.324E-05  5.389E-08  1.976E-08  1.147E-03
 800.00  1.525E-04  4.836E-06  2.216E-06  8.964E-09  4.209E-09  4.934E-04
1000.00  5.273E-05  1.575E-06  6.008E-07  2.234E-09  1.402E-09  2.651E-04

Multipolarity E4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  3.237E+09  4.588E+10  5.208E+10  1.918E+08  1.272E+09  1.892E+07
  15.00  1.359E+08  1.370E+09  1.513E+09  4.976E+06  3.292E+07  1.193E+06
  20.00  1.517E+07  1.165E+08  1.254E+08  3.731E+05  2.457E+06  1.810E+05
  30.00  7.435E+05  3.754E+06  3.855E+06  9.698E+03  6.286E+04  1.418E+04
  40.00  9.230E+04  3.401E+05  3.346E+05  7.376E+02  4.667E+03  2.525E+03
  50.00  1.884E+04  5.403E+04  5.109E+04  1.012E+02  6.208E+02  6.916E+02
  70.00  1.790E+03  3.508E+03  3.082E+03  5.223E+00  2.961E+01  1.046E+02
 100.00  1.551E+02  2.040E+02  1.623E+02  2.404E-01  1.175E+00  1.518E+01
 150.00  1.026E+01  8.696E+00  5.980E+00  8.191E-03  3.012E-02  1.852E+00
 200.00  1.564E+00  9.813E-01  5.923E-01  8.193E-04  2.255E-03  4.433E-01
 300.00  1.212E-01  5.022E-02  2.413E-02  3.708E-05  6.058E-05  6.643E-02
 400.00  2.149E-02  6.614E-03  2.613E-03  4.545E-06  4.898E-06  1.908E-02
 500.00  5.900E-03  1.430E-03  4.760E-04  9.289E-07  7.249E-07  7.649E-03
 600.00  2.171E-03  4.300E-04  1.231E-04  2.642E-07  1.642E-07  3.840E-03
 800.00  4.828E-04  6.880E-05  1.537E-05  3.801E-08  1.860E-08  1.399E-03
1000.00  1.571E-04  1.726E-05  3.202E-06  8.734E-09  4.116E-09  6.707E-04

Multipolarity M1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.991E+00  4.259E-01  1.719E-01  2.485E-02  1.609E-02  4.032E+02
  15.00  5.884E-01  1.197E-01  4.788E-02  5.720E-03  3.766E-03  1.201E+02
  20.00  2.477E-01  4.818E-02  1.917E-02  1.958E-03  1.310E-03  5.086E+01
  30.00  7.289E-02  1.309E-02  5.185E-03  4.111E-04  2.824E-04  1.512E+01
  40.00  3.064E-02  5.127E-03  2.030E-03  1.322E-04  9.252E-05  6.417E+00
  50.00  1.569E-02  2.462E-03  9.764E-04  5.391E-05  3.842E-05  3.308E+00
  70.00  5.734E-03  8.034E-04  3.200E-04  1.354E-05  9.963E-06  1.222E+00
 100.00  1.977E-03  2.398E-04  9.636E-05  3.008E-06  2.287E-06  4.262E-01
 150.00  5.928E-04  5.915E-05  2.413E-05  5.198E-07  4.189E-07  1.295E-01
 200.00  2.528E-04  2.153E-05  8.953E-06  1.443E-07  1.265E-07  5.583E-02
 300.00  7.713E-05  5.101E-06  2.213E-06  2.385E-08  2.368E-08  1.730E-02
 400.00  3.352E-05  1.813E-06  8.281E-07  6.702E-09  7.380E-09  7.611E-03
 500.00  1.746E-05  8.011E-07  3.902E-07  2.312E-09  2.945E-09  4.004E-03
 600.00  1.044E-05  4.144E-07  2.163E-07  1.001E-09  1.591E-09  2.406E-03
 800.00  4.643E-06  1.447E-07  8.847E-08  3.101E-10  5.556E-10  1.074E-03
1000.00  2.455E-06  6.228E-08  4.503E-08  1.180E-10  2.661E-10  5.628E-04

Multipolarity M2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  5.419E+05  1.704E+04  1.774E+02  8.444E+00  2.324E+00  2.591E+05
  15.00  7.153E+04  2.242E+03  2.337E+01  1.091E+00  3.120E-01  3.585E+04
  20.00  1.700E+04  5.315E+02  5.554E+00  2.529E-01  7.478E-02  8.923E+03
  30.00  2.237E+03  6.956E+01  7.329E-01  3.157E-02  9.873E-03  1.282E+03
  40.00  5.309E+02  1.645E+01  1.753E-01  7.144E-03  2.340E-03  3.315E+02
  50.00  1.743E+02  5.386E+00  5.821E-02  2.241E-03  7.646E-04  1.181E+02
  70.00  3.255E+01  1.001E+00  1.118E-02  3.862E-04  1.410E-04  2.573E+01
 100.00  5.487E+00  1.681E-01  1.986E-03  5.907E-05  2.336E-05  5.363E+00
 150.00  7.257E-01  2.219E-02  2.901E-04  6.904E-06  3.044E-06  9.711E-01
 200.00  1.726E-01  5.277E-03  7.664E-05  1.503E-06  7.245E-07  3.047E-01
 300.00  2.303E-02  7.052E-04  1.255E-05  1.786E-07  9.992E-08  6.531E-02
 400.00  5.558E-03  1.703E-04  3.663E-06  4.015E-08  2.548E-08  2.349E-02
 500.00  1.836E-03  5.619E-05  1.440E-06  1.229E-08  8.653E-09  1.095E-02
 600.00  7.571E-04  2.308E-05  6.967E-07  4.833E-09  3.999E-09  6.104E-03
 800.00  1.884E-04  5.663E-06  2.317E-07  1.202E-09  1.157E-09  2.524E-03
1000.00  6.376E-05  1.872E-06  1.006E-07  3.752E-10  5.036E-10  1.290E-03

Multipolarity M3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.772E+09  1.819E+07  6.663E+07  3.736E+05  3.783E+03  5.842E+07
  15.00  1.086E+08  1.205E+06  3.906E+06  2.182E+04  2.265E+02  4.114E+06
  20.00  1.516E+07  1.798E+05  5.220E+05  2.905E+03  3.084E+01  6.503E+05
  30.00  9.627E+05  1.275E+04  3.047E+04  1.682E+02  1.865E+00  5.126E+04
  40.00  1.390E+05  2.012E+03  4.065E+03  2.232E+01  2.580E-01  8.923E+03
  50.00  3.151E+04  4.901E+02  8.535E+02  4.657E+00  5.616E-02  2.379E+03
  70.00  3.459E+03  6.018E+01  8.113E+01  4.383E-01  5.746E-03  3.442E+02
 100.00  3.470E+02  6.788E+00  6.681E+00  3.572E-02  5.305E-04  4.825E+01
 150.00  2.713E+01  6.005E-01  3.911E-01  2.068E-03  3.774E-05  5.816E+00
 200.00  4.659E+00  1.114E-01  5.216E-02  2.742E-04  6.123E-06  1.407E+00
 300.00  4.217E-01  1.101E-02  3.080E-03  1.611E-05  5.281E-07  2.175E-01
 400.00  8.135E-02  2.226E-03  4.179E-04  2.184E-06  1.018E-07  6.394E-02
 500.00  2.323E-02  6.532E-04  8.864E-05  4.638E-07  2.951E-08  2.596E-02
 600.00  8.640E-03  2.470E-04  2.558E-05  1.337E-07  1.158E-08  1.309E-02
 800.00  1.871E-03  5.440E-05  3.699E-06  1.892E-08  2.725E-09  4.731E-03
1000.00  5.744E-04  1.680E-05  8.515E-07  4.194E-09  9.632E-10  2.222E-03

Multipolarity M4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  9.687E+11  5.534E+09  5.323E+11  1.208E+09  1.780E+09  6.462E+09
  15.00  3.027E+10  2.199E+08  1.448E+10  3.475E+07  4.638E+07  2.706E+08
  20.00  2.687E+09  2.339E+07  1.135E+09  2.859E+06  3.486E+06  3.028E+07
  30.00  9.385E+07  1.060E+06  3.190E+07  8.703E+04  9.033E+04  1.511E+06
  40.00  9.139E+06  1.239E+05  2.585E+06  7.527E+03  6.783E+03  1.935E+05
  50.00  1.552E+06  2.412E+04  3.737E+05  1.146E+03  9.112E+02  4.105E+04
  70.00  1.135E+05  2.139E+03  2.080E+04  6.915E+01  4.416E+01  4.266E+03
 100.00  7.681E+03  1.736E+02  1.014E+03  3.661E+00  1.782E+00  4.283E+02
 150.00  4.016E+02  1.077E+01  3.475E+01  1.366E-01  4.633E-02  3.610E+01
 200.00  5.333E+01  1.576E+00  3.316E+00  1.372E-02  3.478E-03  6.878E+00
 300.00  3.501E+00  1.141E-01  1.305E-01  5.708E-04  9.182E-05  7.797E-01
 400.00  5.543E-01  1.887E-02  1.390E-02  6.247E-05  7.111E-06  1.877E-01
 500.00  1.382E-01  4.796E-03  2.501E-03  1.140E-05  9.915E-07  6.618E-02
 600.00  4.654E-02  1.627E-03  6.373E-04  2.926E-06  2.090E-07  3.001E-02
 800.00  8.796E-03  3.071E-04  7.610E-05  3.508E-07  2.012E-08  9.352E-03
1000.00  2.471E-03  8.540E-05  1.481E-05  6.765E-08  3.948E-09  3.981E-03

Multipolarity E1
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  1.679E-02  6.932E-02  5.785E-02  7.182E-02  3.745E-03  3.092E-03
  15.00  1.181E-02  3.084E-02  1.976E-02  2.324E-02  1.980E-03  2.159E-03
  20.00  8.248E-03  1.657E-02  8.664E-03  9.812E-03  1.241E-03  1.505E-03
  30.00  4.433E-03  6.465E-03  2.493E-03  2.676E-03  6.235E-04  8.073E-04
  40.00  2.691E-03  3.191E-03  9.818E-04  1.014E-03  3.778E-04  4.897E-04
  50.00  1.778E-03  1.810E-03  4.649E-04  4.673E-04  2.544E-04  3.234E-04
  70.00  9.163E-04  7.462E-04  1.455E-04  1.402E-04  1.388E-04  1.665E-04
 100.00  4.356E-04  2.818E-04  4.072E-05  3.775E-05  7.259E-05  7.920E-05
 150.00  1.814E-04  9.075E-05  9.288E-06  8.294E-06  3.502E-05  3.303E-05
 200.00  9.668E-05  4.029E-05  3.218E-06  2.823E-06  2.119E-05  1.759E-05
 300.00  4.034E-05  1.296E-05  7.232E-07  6.288E-07  1.093E-05  7.345E-06
 400.00  2.211E-05  5.887E-06  2.533E-07  2.223E-07  7.093E-06  4.029E-06
 500.00  1.390E-05  3.194E-06  1.117E-07  1.002E-07  5.120E-06  2.533E-06
 600.00  9.718E-06  1.978E-06  5.813E-08  5.429E-08  4.001E-06  1.767E-06
 800.00  5.580E-06  9.400E-07  2.084E-08  2.086E-08  2.738E-06  1.012E-06
1000.00  3.592E-06  5.279E-07  9.321E-09  1.036E-08  2.017E-06  6.538E-07

Multipolarity E2
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  3.625E+04  2.549E+04  4.614E+02  8.314E+01  2.770E+02  6.604E+03
  15.00  4.982E+03  3.352E+03  6.096E+01  1.063E+01  4.410E+01  9.071E+02
  20.00  1.231E+03  7.944E+02  1.453E+01  2.487E+00  1.234E+01  2.241E+02
  30.00  1.741E+02  1.040E+02  1.923E+00  3.235E-01  2.136E+00  3.173E+01
  40.00  4.436E+01  2.464E+01  4.604E-01  7.682E-02  6.359E-01  8.078E+00
  50.00  1.556E+01  8.082E+00  1.524E-01  2.530E-02  2.534E-01  2.834E+00
  70.00  3.291E+00  1.509E+00  2.890E-02  4.762E-03  6.533E-02  5.991E-01
 100.00  6.579E-01  2.555E-01  4.983E-03  8.133E-04  1.626E-02  1.198E-01
 150.00  1.119E-01  3.425E-02  6.826E-04  1.105E-04  3.610E-03  2.039E-02
 200.00  3.326E-02  8.296E-03  1.681E-04  2.728E-05  1.319E-03  6.062E-03
 300.00  6.509E-03  1.154E-03  2.391E-05  4.004E-06  3.583E-04  1.186E-03
 400.00  2.175E-03  2.917E-04  6.131E-06  1.084E-06  1.558E-04  3.966E-04
 500.00  9.538E-04  1.011E-04  2.145E-06  4.044E-07  8.505E-05  1.740E-04
 600.00  5.046E-04  4.373E-05  9.281E-07  1.882E-07  5.407E-05  9.184E-05
 800.00  1.921E-04  1.199E-05  2.515E-07  5.880E-08  2.776E-05  3.485E-05
1000.00  9.211E-05  4.462E-06  9.100E-08  2.467E-08  1.687E-05  1.677E-05

Multipolarity E3
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  2.046E+07  7.835E+06  2.274E+06  5.997E+06  4.583E+04  3.748E+06
  15.00  1.448E+06  5.355E+05  1.337E+05  3.490E+05  4.315E+03  2.648E+05
  20.00  2.296E+05  8.200E+04  1.795E+04  4.633E+04  8.647E+02  4.197E+04
  30.00  1.814E+04  6.047E+03  1.060E+03  2.673E+03  9.848E+01  3.317E+03
  40.00  3.156E+03  9.835E+02  1.438E+02  3.534E+02  2.251E+01  5.765E+02
  50.00  8.388E+02  2.449E+02  3.078E+01  7.361E+01  7.418E+00  1.531E+02
  70.00  1.200E+02  3.101E+01  3.056E+00  6.913E+00  1.462E+00  2.188E+01
 100.00  1.641E+01  3.593E+00  2.714E-01  5.633E-01  2.774E-01  2.992E+00
 150.00  1.887E+00  3.249E-01  1.825E-02  3.274E-02  4.543E-02  3.441E-01
 200.00  4.347E-01  6.095E-02  2.818E-03  4.375E-03  1.335E-02  7.929E-02
 300.00  6.143E-02  6.139E-03  2.240E-04  2.631E-04  2.654E-03  1.120E-02
 400.00  1.669E-02  1.274E-03  4.068E-05  3.698E-05  9.280E-04  3.044E-03
 500.00  6.321E-03  3.870E-04  1.136E-05  8.231E-06  4.309E-04  1.153E-03
 600.00  2.995E-03  1.524E-04  4.220E-06  2.511E-06  2.418E-04  5.453E-04
 800.00  9.753E-04  3.707E-05  9.486E-07  4.200E-07  1.039E-04  1.770E-04
1000.00  4.206E-04  1.285E-05  3.098E-07  1.141E-07  5.600E-05  7.660E-05

Multipolarity E4
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  3.376E+09  8.259E+08  9.090E+09  9.957E+09  4.184E+06  6.263E+08
  15.00  1.420E+08  3.429E+07  2.712E+08  2.890E+08  2.607E+05  2.624E+07
  20.00  1.598E+07  3.800E+06  2.304E+07  2.394E+07  3.930E+04  2.946E+06
  30.00  8.060E+05  1.845E+05  7.413E+05  7.353E+05  3.054E+03  1.482E+05
  40.00  1.042E+05  2.281E+04  6.714E+04  6.381E+04  5.414E+02  1.911E+04
  50.00  2.222E+04  4.642E+03  1.066E+04  9.738E+03  1.478E+02  4.071E+03
  70.00  2.320E+03  4.393E+02  6.917E+02  5.872E+02  2.227E+01  4.242E+02
 100.00  2.316E+02  3.797E+01  4.020E+01  3.092E+01  3.224E+00  4.230E+01
 150.00  1.902E+01  2.506E+00  1.713E+00  1.139E+00  3.927E-01  3.473E+00
 200.00  3.501E+00  3.817E-01  1.933E-01  1.128E-01  9.394E-02  6.392E-01
 300.00  3.683E-01  2.953E-02  9.876E-03  4.588E-03  1.405E-02  6.718E-02
 400.00  8.255E-02  5.238E-03  1.301E-03  4.970E-04  4.037E-03  1.507E-02
 500.00  2.724E-02  1.438E-03  2.815E-04  9.060E-05  1.619E-03  4.972E-03
 600.00  1.163E-02  5.285E-04  8.447E-05  2.337E-05  8.103E-04  2.117E-03
 800.00  3.259E-03  1.175E-04  1.352E-05  2.916E-06  2.947E-04  5.915E-04
1000.00  1.268E-03  3.829E-05  3.401E-06  6.097E-07  1.417E-04  2.310E-04

Multipolarity M1
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  1.009E+02  4.831E-01  8.279E-02  3.227E-02  8.503E+01  1.837E+01
  15.00  3.024E+01  1.428E-01  2.331E-02  9.001E-03  2.531E+01  5.503E+00
  20.00  1.289E+01  6.011E-02  9.386E-03  3.607E-03  1.072E+01  2.346E+00
  30.00  3.877E+00  1.768E-02  2.551E-03  9.762E-04  3.189E+00  7.061E-01
  40.00  1.665E+00  7.440E-03  1.001E-03  3.827E-04  1.353E+00  3.030E-01
  50.00  8.674E-01  3.810E-03  4.812E-04  1.842E-04  6.976E-01  1.579E-01
  70.00  3.267E-01  1.392E-03  1.571E-04  6.043E-05  2.577E-01  5.945E-02
 100.00  1.169E-01  4.801E-04  4.695E-05  1.822E-05  8.988E-02  2.127E-02
 150.00  3.674E-02  1.440E-04  1.159E-05  4.565E-06  2.733E-02  6.691E-03
 200.00  1.625E-02  6.147E-05  4.220E-06  1.693E-06  1.178E-02  2.961E-03
 300.00  5.225E-03  1.874E-05  9.989E-07  4.179E-07  3.648E-03  9.519E-04
 400.00  2.355E-03  8.150E-06  3.564E-07  1.569E-07  1.607E-03  4.294E-04
 500.00  1.259E-03  4.246E-06  1.570E-07  7.371E-08  8.455E-04  2.295E-04
 600.00  7.643E-04  2.534E-06  8.105E-08  4.115E-08  5.069E-04  1.391E-04
 800.00  3.453E-04  1.127E-06  2.819E-08  1.663E-08  2.260E-04  6.265E-05
1000.00  1.818E-04  5.979E-07  1.215E-08  8.534E-09  1.188E-04  3.309E-05

Multipolarity M2
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  1.169E+04  1.320E+05  3.349E+03  3.364E+01  5.474E+04  2.139E+03
  15.00  1.813E+03  1.742E+04  4.406E+02  4.432E+00  7.573E+03  3.315E+02
  20.00  4.992E+02  4.140E+03  1.044E+02  1.053E+00  1.885E+03  9.123E+01
  30.00  8.509E+01  5.441E+02  1.366E+01  1.389E-01  2.708E+02  1.555E+01
  40.00  2.534E+01  1.293E+02  3.233E+00  3.323E-02  7.003E+01  4.627E+00
  50.00  1.017E+01  4.245E+01  1.058E+00  1.103E-02  2.495E+01  1.855E+00
  70.00  2.677E+00  7.925E+00  1.967E-01  2.118E-03  5.433E+00  4.880E-01
 100.00  6.871E-01  1.336E+00  3.305E-02  3.763E-04  1.132E+00  1.252E-01
 150.00  1.570E-01  1.767E-01  4.361E-03  5.499E-05  2.051E-01  2.863E-02
 200.00  5.753E-02  4.205E-02  1.038E-03  1.453E-05  6.437E-02  1.049E-02
 300.00  1.495E-02  5.607E-03  1.385E-04  2.375E-06  1.378E-02  2.725E-03
 400.00  6.024E-03  1.353E-03  3.348E-05  6.940E-07  4.961E-03  1.099E-03
 500.00  3.020E-03  4.472E-04  1.105E-05  2.731E-07  2.314E-03  5.509E-04
 600.00  1.767E-03  1.841E-04  4.528E-06  1.322E-07  1.286E-03  3.216E-04
 800.00  7.745E-04  4.580E-05  1.110E-06  4.369E-08  5.312E-04  1.405E-04
1000.00  4.077E-04  1.554E-05  3.679E-07  1.911E-08  2.725E-04  7.423E-05

Multipolarity M3
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  1.095E+06  4.334E+08  3.604E+06  1.267E+07  1.242E+07  2.030E+05
  15.00  1.016E+05  2.657E+07  2.386E+05  7.427E+05  8.741E+05  1.876E+04
  20.00  1.996E+04  3.707E+06  3.558E+04  9.925E+04  1.381E+05  3.677E+03
  30.00  2.191E+03  2.351E+05  2.518E+03  5.792E+03  1.088E+04  4.028E+02
  40.00  4.884E+02  3.399E+04  3.973E+02  7.730E+02  1.892E+03  8.957E+01
  50.00  1.583E+02  7.701E+03  9.674E+01  1.623E+02  5.041E+02  2.899E+01
  70.00  3.074E+01  8.451E+02  1.187E+01  1.542E+01  7.288E+01  5.619E+00
 100.00  5.829E+00  8.476E+01  1.338E+00  1.271E+00  1.021E+01  1.064E+00
 150.00  9.666E-01  6.625E+00  1.183E-01  7.438E-02  1.230E+00  1.765E-01
 200.00  2.864E-01  1.138E+00  2.193E-02  9.923E-03  2.975E-01  5.227E-02
 300.00  5.651E-02  1.028E-01  2.165E-03  5.851E-04  4.595E-02  1.030E-02
 400.00  1.909E-02  1.984E-02  4.380E-04  7.944E-05  1.351E-02  3.483E-03
 500.00  8.451E-03  5.665E-03  1.286E-04  1.686E-05  5.490E-03  1.542E-03
 600.00  4.507E-03  2.104E-03  4.852E-05  4.851E-06  2.760E-03  8.206E-04
 800.00  1.736E-03  4.552E-04  1.069E-05  7.022E-07  9.958E-04  3.151E-04
1000.00  8.390E-04  1.401E-04  3.311E-06  1.621E-07  4.692E-04  1.528E-04

Multipolarity M4
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  7.387E+07  2.406E+11  1.125E+09  1.015E+11  1.395E+09  1.397E+07
  15.00  4.699E+06  7.508E+09  4.438E+07  2.761E+09  5.814E+07  8.797E+05
  20.00  7.097E+05  6.653E+08  4.699E+06  2.164E+08  6.489E+06  1.321E+05
  30.00  5.412E+04  2.316E+07  2.116E+05  6.081E+06  3.228E+05  1.002E+04
  40.00  9.373E+03  2.254E+06  2.467E+04  4.927E+05  4.125E+04  1.728E+03
  50.00  2.507E+03  3.823E+05  4.792E+03  7.123E+04  8.737E+03  4.612E+02
  70.00  3.672E+02  2.791E+04  4.239E+02  3.964E+03  9.063E+02  6.733E+01
 100.00  5.216E+01  1.886E+03  3.434E+01  1.932E+02  9.084E+01  9.544E+00
 150.00  6.318E+00  9.841E+01  2.128E+00  6.621E+00  7.649E+00  1.155E+00
 200.00  1.514E+00  1.306E+01  3.109E-01  6.318E-01  1.457E+00  2.766E-01
 300.00  2.257E-01  8.555E-01  2.248E-02  2.483E-02  1.648E-01  4.119E-02
 400.00  6.350E-02  1.354E-01  3.716E-03  2.646E-03  3.970E-02  1.159E-02
 500.00  2.466E-02  3.375E-02  9.449E-04  4.762E-04  1.400E-02  4.502E-03
 600.00  1.191E-02  1.135E-02  3.199E-04  1.210E-04  6.331E-03  2.168E-03
 800.00  3.981E-03  2.143E-03  6.035E-05  1.446E-05  1.969E-03  7.226E-04
1000.00  1.748E-03  6.032E-04  1.683E-05  2.823E-06  8.411E-04  3.183E-04

Multipolarity E1
eng[keV]     Q3         R1        tot    
-----------------------------------------
  10.00  1.038E-02  4.077E-04  2.258E+01
  15.00  4.606E-03  2.150E-04  7.955E+00
  20.00  2.475E-03  1.348E-04  3.756E+00
  30.00  9.663E-04  6.785E-05  1.328E+00
  40.00  4.770E-04  4.108E-05  1.398E+00
  50.00  2.704E-04  2.763E-05  1.290E+00
  70.00  1.115E-04  1.506E-05  5.877E-01
 100.00  4.214E-05  7.868E-06  2.547E-01
 150.00  1.359E-05  3.813E-06  1.006E-01
 200.00  6.036E-06  2.312E-06  5.324E-02
 300.00  1.945E-06  1.196E-06  7.074E-02
 400.00  8.835E-07  7.779E-07  4.417E-02
 500.00  4.790E-07  5.608E-07  3.103E-02
 600.00  2.965E-07  4.375E-07  2.377E-02
 800.00  1.398E-07  2.938E-07  1.566E-02
1000.00  7.864E-08  2.179E-07  1.140E-02

Multipolarity E2
eng[keV]     Q3         R1        tot    
-----------------------------------------
  10.00  3.816E+03  3.017E+01  2.234E+06
  15.00  5.012E+02  4.790E+00  4.954E+05
  20.00  1.188E+02  1.340E+00  1.208E+05
  30.00  1.557E+01  2.325E-01  1.676E+04
  40.00  3.688E+00  6.917E-02  7.374E+03
  50.00  1.209E+00  2.754E-02  4.506E+03
  70.00  2.256E-01  7.089E-03  9.282E+02
 100.00  3.821E-02  1.763E-03  1.803E+02
 150.00  5.133E-03  3.935E-04  2.992E+01
 200.00  1.244E-03  1.439E-04  8.813E+00
 300.00  1.731E-04  3.923E-05  1.851E+00
 400.00  4.382E-05  1.709E-05  7.127E-01
 500.00  1.520E-05  9.319E-06  3.672E-01
 600.00  6.555E-06  5.914E-06  2.281E-01
 800.00  1.783E-06  2.980E-06  1.166E-01
1000.00  6.664E-07  1.822E-06  7.238E-02

Multipolarity E3
eng[keV]     Q3         R1        tot    
-----------------------------------------
  10.00  1.176E+06  5.007E+03  1.313E+09
  15.00  8.025E+04  4.697E+02  1.243E+08
  20.00  1.228E+04  9.406E+01  1.918E+07
  30.00  9.069E+02  1.073E+01  1.461E+06
  40.00  1.474E+02  2.451E+00  3.332E+05
  50.00  3.668E+01  8.069E-01  1.309E+05
  70.00  4.640E+00  1.587E-01  2.058E+04
 100.00  5.375E-01  3.010E-02  3.034E+03
 150.00  4.870E-02  4.953E-03  3.731E+02
 200.00  9.140E-03  1.456E-03  8.973E+01
 300.00  9.215E-04  2.907E-04  1.356E+01
 400.00  1.915E-04  1.018E-04  4.061E+00
 500.00  5.816E-05  4.722E-05  1.720E+00
 600.00  2.285E-05  2.645E-05  9.181E-01
 800.00  5.515E-06  1.115E-05  3.825E-01
1000.00  1.920E-06  6.049E-06  2.086E-01

Multipolarity E4
eng[keV]     Q3         R1        tot    
-----------------------------------------
  10.00  1.249E+08  4.589E+05  1.265E+12
  15.00  5.166E+06  2.846E+04  4.016E+10
  20.00  5.717E+05  4.285E+03  3.612E+09
  30.00  2.775E+04  3.334E+02  1.323E+08
  40.00  3.425E+03  5.901E+01  1.447E+07
  50.00  6.963E+02  1.610E+01  2.896E+06
  70.00  6.581E+01  2.419E+00  3.080E+05
 100.00  5.685E+00  3.499E-01  3.338E+04
 150.00  3.759E-01  4.283E-02  3.068E+03
 200.00  5.725E-02  1.025E-02  6.096E+02
 300.00  4.435E-03  1.539E-03  7.076E+01
 400.00  7.875E-04  4.429E-04  1.738E+01
 500.00  2.162E-04  1.774E-04  6.279E+00
 600.00  7.924E-05  8.864E-05  2.941E+00
 800.00  1.748E-05  3.165E-05  1.010E+00
1000.00  5.720E-06  1.530E-05  4.822E-01

Multipolarity M1
eng[keV]     Q3         R1        tot    
-----------------------------------------
  10.00  7.229E-02  9.250E+00  8.246E+03
  15.00  2.134E-02  2.746E+00  8.178E+03
  20.00  8.984E-03  1.163E+00  3.475E+03
  30.00  2.646E-03  3.468E-01  1.041E+03
  40.00  1.113E-03  1.471E-01  4.439E+02
  50.00  5.698E-04  7.578E-02  8.449E+02
  70.00  2.082E-04  2.795E-02  3.149E+02
 100.00  7.179E-05  9.743E-03  1.104E+02
 150.00  2.157E-05  2.977E-03  3.392E+01
 200.00  9.212E-06  1.285E-03  1.474E+01
 300.00  2.813E-06  3.993E-04  1.556E+01
 400.00  1.224E-06  1.762E-04  6.868E+00
 500.00  6.374E-07  9.263E-05  3.636E+00
 600.00  3.799E-07  5.543E-05  2.191E+00
 800.00  1.677E-07  2.426E-05  9.778E-01
1000.00  8.912E-08  1.283E-05  5.218E-01

Multipolarity M2
eng[keV]     Q3         R1        tot    
-----------------------------------------
  10.00  1.976E+04  5.957E+03  1.246E+07
  15.00  2.605E+03  8.219E+02  2.928E+06
  20.00  6.192E+02  2.045E+02  7.214E+05
  30.00  8.149E+01  2.947E+01  1.020E+05
  40.00  1.935E+01  7.613E+00  4.201E+04
  50.00  6.352E+00  2.711E+00  2.696E+04
  70.00  1.185E+00  5.894E-01  5.835E+03
 100.00  1.998E-01  1.228E-01  1.211E+03
 150.00  2.649E-02  2.235E-02  2.207E+02
 200.00  6.305E-03  7.020E-03  7.002E+01
 300.00  8.415E-04  1.509E-03  2.979E+01
 400.00  2.034E-04  5.441E-04  1.221E+01
 500.00  6.720E-05  2.535E-04  6.241E+00
 600.00  2.761E-05  1.407E-04  3.718E+00
 800.00  6.814E-06  5.702E-05  1.683E+00
1000.00  2.321E-06  2.942E-05  9.299E-01

Multipolarity M3
eng[keV]     Q3         R1        tot    
-----------------------------------------
  10.00  6.496E+07  1.353E+06  2.673E+10
  15.00  3.977E+06  9.495E+04  1.743E+09
  20.00  5.549E+05  1.500E+04  2.476E+08
  30.00  3.524E+04  1.184E+03  1.632E+07
  40.00  5.091E+03  2.058E+02  5.758E+06
  50.00  1.153E+03  5.480E+01  1.418E+06
  70.00  1.265E+02  7.910E+00  1.703E+05
 100.00  1.268E+01  1.107E+00  1.974E+04
 150.00  9.934E-01  1.341E-01  1.967E+03
 200.00  1.706E-01  3.245E-02  4.280E+02
 300.00  1.544E-02  5.030E-03  7.055E+01
 400.00  2.982E-03  1.482E-03  2.364E+01
 500.00  8.516E-04  6.016E-04  1.079E+01
 600.00  3.155E-04  3.019E-04  5.980E+00
 800.00  6.775E-05  1.069E-04  2.492E+00
1000.00  2.093E-05  5.068E-05  1.312E+00

Multipolarity M4
eng[keV]     Q3         R1        tot    
-----------------------------------------
  10.00  3.618E+10  1.523E+08  1.810E+13
  15.00  1.127E+09  6.329E+06  5.512E+11
  20.00  9.986E+07  7.059E+05  4.798E+10
  30.00  3.479E+06  3.519E+04  1.639E+09
  40.00  3.383E+05  4.492E+03  2.674E+08
  50.00  5.735E+04  9.506E+02  4.797E+07
  70.00  4.183E+03  9.842E+01  3.841E+06
 100.00  2.825E+02  9.856E+00  2.937E+05
 150.00  1.477E+01  8.340E-01  1.846E+04
 200.00  1.960E+00  1.589E-01  2.929E+03
 300.00  1.285E-01  1.805E-02  2.765E+02
 400.00  2.036E-02  4.355E-03  6.569E+01
 500.00  5.075E-03  1.534E-03  2.428E+01
 600.00  1.702E-03  6.925E-04  1.175E+01
 800.00  3.189E-04  2.114E-04  4.177E+00
1000.00  9.013E-05  9.085E-05  2.008E+00



==> 121.txt <==
              ZZZZZZ           1  222     1
                  Z           11 2   2   11
                 Z     ===   1 1    2   1 1
                Z      ===  1  1   2   1  1
               Z               1  2       1
              ZZZZZZ           1 22222    1

Evaluating total, the following occupation numbers were assumed

 K   2,   L1   2,   L2   2,   L3   4,   M1   2,   M2   2,
M3   4,   M4   4,   M5   6,   N1   2,   N2   2,   N3   4,
N4   4,   N5   6,   N6   6,   N7   8,   O1   2,   O2   2,
O3   4,   O4   4,   O5   6,   O6   6,   O7   8,   P1   2,
P2   2,   P3   4,   P4   4,   P5   6,   Q1   2,   Q2   2,
Q3   4,   R1   2,   R2   1,

Multipolarity E1
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***     2.501E-01  2.776E-01
  20.00     ***        ***        ***        ***     1.647E-01  2.635E-01
  30.00     ***        ***        ***        ***     9.124E-02  1.745E-01
  40.00     ***        ***        ***     7.684E-01  5.847E-02  1.133E-01
  50.00     ***        ***        ***     4.082E-01  4.062E-02  7.669E-02
  70.00     ***     7.682E-02  2.002E-01  1.530E-01  2.317E-02  4.044E-02
 100.00     ***     4.553E-02  8.984E-02  5.338E-02  1.253E-02  1.940E-02
 150.00     ***     2.416E-02  3.523E-02  1.591E-02  6.219E-03  8.106E-03
 200.00     ***     1.529E-02  1.809E-02  6.766E-03  3.821E-03  4.316E-03
 300.00  4.792E-02  8.169E-03  7.183E-03  2.061E-03  2.002E-03  1.797E-03
 400.00  3.120E-02  5.441E-03  3.870E-03  9.163E-04  1.317E-03  9.884E-04
 500.00  2.253E-02  3.972E-03  2.403E-03  4.885E-04  9.547E-04  6.210E-04
 600.00  1.761E-02  3.110E-03  1.653E-03  2.989E-04  7.535E-04  4.358E-04
 800.00  1.180E-02  2.156E-03  9.424E-04  1.399E-04  5.196E-04  2.507E-04
1000.00  8.773E-03  1.591E-03  6.032E-04  7.753E-05  3.824E-04  1.614E-04

Multipolarity E2
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***     5.678E+03  2.147E+05
  20.00     ***        ***        ***        ***     1.691E+03  5.319E+04
  30.00     ***        ***        ***        ***     3.184E+02  7.593E+03
  40.00     ***        ***        ***     3.496E+03  9.935E+01  1.939E+03
  50.00     ***        ***        ***     1.143E+03  4.063E+01  6.788E+02
  70.00     ***     2.415E+01  4.646E+02  2.112E+02  1.089E+01  1.441E+02
 100.00     ***     6.905E+00  9.404E+01  3.569E+01  2.799E+00  2.896E+01
 150.00     ***     1.738E+00  1.636E+01  4.762E+00  6.403E-01  4.961E+00
 200.00     ***     6.877E-01  4.943E+00  1.150E+00  2.382E-01  1.481E+00
 300.00  1.168E-01  2.065E-01  9.808E-01  1.587E-01  6.607E-02  2.912E-01
 400.00  1.144E-01  9.677E-02  3.343E-01  4.027E-02  2.920E-02  9.805E-02
 500.00  9.512E-02  5.550E-02  1.482E-01  1.396E-02  1.606E-02  4.308E-02
 600.00  7.882E-02  3.638E-02  7.851E-02  6.033E-03  1.033E-02  2.292E-02
 800.00  5.449E-02  1.968E-02  3.036E-02  1.655E-03  5.352E-03  8.755E-03
1000.00  4.017E-02  1.228E-02  1.470E-02  6.162E-04  3.251E-03  4.204E-03

Multipolarity E3
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***     1.507E+05  4.222E+07
  20.00     ***        ***        ***        ***     4.606E+04  7.067E+06
  30.00     ***        ***        ***        ***     8.017E+03  6.041E+05
  40.00     ***        ***        ***     9.116E+04  2.265E+03  1.103E+05
  50.00     ***        ***        ***     2.452E+04  8.432E+02  3.020E+04
  70.00     ***     1.820E+02  8.878E+03  3.376E+03  1.917E+02  4.521E+03
 100.00     ***     6.219E+01  1.502E+03  4.195E+02  4.045E+01  6.443E+02
 150.00     ***     1.468E+01  2.044E+02  3.990E+01  7.191E+00  7.694E+01
 200.00     ***     5.141E+00  5.138E+01  7.674E+00  2.203E+00  1.810E+01
 300.00  1.179E-01  1.225E+00  7.893E+00  7.870E-01  4.581E-01  2.614E+00
 400.00  1.867E-01  4.800E-01  2.265E+00  1.662E-01  1.648E-01  7.223E-01
 500.00  1.775E-01  2.401E-01  8.854E-01  5.086E-02  7.774E-02  2.757E-01
 600.00  1.549E-01  1.415E-01  4.259E-01  2.015E-02  4.440E-02  1.319E-01
 800.00  1.106E-01  6.585E-02  1.435E-01  4.949E-03  1.942E-02  4.335E-02
1000.00  8.207E-02  3.717E-02  6.324E-02  1.727E-03  1.053E-02  1.879E-02

Multipolarity E4
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***     6.894E+05  1.410E+09
  20.00     ***        ***        ***        ***     5.169E+05  2.257E+08
  30.00     ***        ***        ***        ***     1.144E+05  1.620E+07
  40.00     ***        ***        ***     7.721E+05  3.188E+04  2.505E+06
  50.00     ***        ***        ***     2.397E+05  1.121E+04  5.956E+05
  70.00     ***     7.366E+02  6.012E+04  3.284E+04  2.232E+03  7.107E+04
 100.00     ***     3.535E+02  1.152E+04  3.573E+03  3.935E+02  7.877E+03
 150.00     ***     8.354E+01  1.434E+03  2.728E+02  5.542E+01  7.049E+02
 200.00     ***     2.667E+01  3.192E+02  4.408E+01  1.421E+01  1.355E+02
 300.00  9.084E-02  5.258E+00  3.993E+01  3.563E+00  2.280E+00  1.490E+01
 400.00  2.453E-01  1.767E+00  9.848E+00  6.477E-01  6.825E-01  3.433E+00
 500.00  2.681E-01  7.827E-01  3.438E+00  1.799E-01  2.801E-01  1.149E+00
 600.00  2.458E-01  4.187E-01  1.512E+00  6.669E-02  1.434E-01  4.972E-01
 800.00  1.797E-01  1.688E-01  4.472E-01  1.504E-02  5.350E-02  1.414E-01
1000.00  1.329E-01  8.634E-02  1.800E-01  4.954E-03  2.600E-02  5.553E-02

Multipolarity M1
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***     5.077E+03  1.430E+03
  20.00     ***        ***        ***        ***     2.156E+03  6.109E+02
  30.00     ***        ***        ***        ***     6.450E+02  1.849E+02
  40.00     ***        ***        ***     1.171E+00  2.739E+02  7.937E+01
  50.00     ***        ***        ***     5.954E-01  1.406E+02  4.118E+01
  70.00     ***     2.065E+02  5.465E+01  2.140E-01  5.192E+01  1.551E+01
 100.00     ***     7.193E+01  1.954E+01  7.318E-02  1.811E+01  5.550E+00
 150.00     ***     2.193E+01  6.181E+00  2.169E-02  5.506E+00  1.745E+00
 200.00     ***     9.469E+00  2.748E+00  9.182E-03  2.371E+00  7.719E-01
 300.00  1.215E+01  2.915E+00  8.809E-01  2.753E-03  7.320E-01  2.474E-01
 400.00  5.341E+00  1.290E+00  4.000E-01  1.193E-03  3.227E-01  1.117E-01
 500.00  2.823E+00  6.791E-01  2.141E-01  6.180E-04  1.693E-01  5.955E-02
 600.00  1.703E+00  4.047E-01  1.291E-01  3.669E-04  1.019E-01  3.621E-02
 800.00  7.544E-01  1.811E-01  5.850E-02  1.622E-04  4.537E-02  1.632E-02
1000.00  4.055E-01  9.484E-02  3.079E-02  8.539E-05  2.369E-02  8.560E-03

Multipolarity M2
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***     1.343E+06  5.683E+04
  20.00     ***        ***        ***        ***     3.356E+05  1.635E+04
  30.00     ***        ***        ***        ***     4.879E+04  2.987E+03
  40.00     ***        ***        ***     1.781E+04  1.268E+04  9.273E+02
  50.00     ***        ***        ***     5.853E+03  4.516E+03  3.817E+02
  70.00     ***     3.010E+03  2.157E+02  1.087E+03  9.910E+02  1.048E+02
 100.00     ***     6.526E+02  6.765E+01  1.838E+02  2.085E+02  2.793E+01
 150.00     ***     1.246E+02  1.819E+01  2.431E+01  3.818E+01  6.609E+00
 200.00     ***     4.059E+01  7.250E+00  5.784E+00  1.207E+01  2.468E+00
 300.00  1.532E+01  9.071E+00  2.039E+00  7.667E-01  2.610E+00  6.544E-01
 400.00  6.986E+00  3.387E+00  8.644E-01  1.859E-01  9.483E-01  2.677E-01
 500.00  3.804E+00  1.616E+00  4.461E-01  6.138E-02  4.437E-01  1.351E-01
 600.00  2.366E+00  9.093E-01  2.642E-01  2.526E-02  2.489E-01  7.971E-02
 800.00  1.120E+00  3.868E-01  1.192E-01  6.284E-03  1.035E-01  3.520E-02
1000.00  6.447E-01  2.012E-01  6.386E-02  2.130E-03  5.303E-02  1.860E-02

Multipolarity M3
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***     1.025E+08  1.087E+06
  20.00     ***        ***        ***        ***     1.705E+07  2.985E+05
  30.00     ***        ***        ***        ***     1.452E+06  4.602E+04
  40.00     ***        ***        ***     3.665E+06  2.654E+05  1.220E+04
  50.00     ***        ***        ***     8.404E+05  7.305E+04  4.389E+03
  70.00     ***     1.782E+04  8.542E+02  9.360E+04  1.111E+04  9.696E+02
 100.00     ***     3.278E+03  3.086E+02  9.639E+03  1.633E+03  2.037E+02
 150.00     ***     4.970E+02  7.729E+01  7.753E+02  2.061E+02  3.672E+01
 200.00     ***     1.366E+02  2.763E+01  1.358E+02  5.120E+01  1.135E+01
 300.00  1.059E+01  2.414E+01  6.471E+00  1.255E+01  8.153E+00  2.337E+00
 400.00  6.734E+00  7.730E+00  2.400E+00  2.477E+00  2.451E+00  8.106E-01
 500.00  4.083E+00  3.311E+00  1.120E+00  7.160E-01  1.007E+00  3.636E-01
 600.00  2.661E+00  1.720E+00  6.143E-01  2.683E-01  5.133E-01  1.964E-01
 800.00  1.307E+00  6.569E-01  2.485E-01  5.882E-02  1.878E-01  7.667E-02
1000.00  7.640E-01  3.195E-01  1.237E-01  1.825E-02  8.883E-02  3.733E-02

Multipolarity M4
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***     2.239E+09  5.619E+06
  20.00     ***        ***        ***        ***     3.598E+08  3.179E+06
  30.00     ***        ***        ***        ***     2.552E+07  5.844E+05
  40.00     ***        ***        ***     1.201E+08  3.910E+06  1.476E+05
  50.00     ***        ***        ***     2.306E+07  9.238E+05  4.888E+04
  70.00     ***     6.653E+04  2.854E+03  1.964E+06  1.100E+05  9.131E+03
 100.00     ***     1.400E+04  1.391E+03  1.527E+05  1.233E+04  1.553E+03
 150.00     ***     1.951E+03  3.418E+02  9.022E+03  1.143E+03  2.164E+02
 200.00     ***     4.751E+02  1.111E+02  1.287E+03  2.293E+02  5.553E+01
 300.00  6.396E+00  6.865E+01  2.169E+01  9.101E+01  2.745E+01  8.851E+00
 400.00  6.578E+00  1.900E+01  7.001E+00  1.517E+01  6.845E+00  2.587E+00
 500.00  4.566E+00  7.295E+00  2.942E+00  3.897E+00  2.461E+00  1.025E+00
 600.00  3.134E+00  3.483E+00  1.484E+00  1.339E+00  1.135E+00  5.035E-01
 800.00  1.588E+00  1.179E+00  5.316E-01  2.604E-01  3.606E-01  1.716E-01
1000.00  9.320E-01  5.286E-01  2.433E-01  7.464E-02  1.553E-01  7.615E-02

Multipolarity E1
eng[keV]     M3         M4         M5         N1         N2         N3
--------------------------------------------------------------------------
  10.00  3.062E+00  5.713E+00  7.266E+00  1.761E-01  1.427E-01  9.399E-01
  15.00  1.463E+00  1.669E+00  2.012E+00  9.449E-02  1.237E-01  4.278E-01
  20.00  8.047E-01  6.637E-01  7.717E-01  6.043E-02  9.324E-02  2.318E-01
  30.00  3.184E-01  1.707E-01  1.888E-01  3.132E-02  5.348E-02  9.123E-02
  40.00  1.560E-01  6.253E-02  6.673E-02  1.922E-02  3.320E-02  4.500E-02
  50.00  8.790E-02  2.829E-02  2.939E-02  1.308E-02  2.224E-02  2.551E-02
  70.00  3.585E-02  8.359E-03  8.355E-03  7.247E-03  1.163E-02  1.052E-02
 100.00  1.337E-02  2.240E-03  2.147E-03  3.838E-03  5.585E-03  3.971E-03
 150.00  4.251E-03  4.909E-04  4.549E-04  1.875E-03  2.349E-03  1.278E-03
 200.00  1.870E-03  1.664E-04  1.513E-04  1.144E-03  1.258E-03  5.672E-04
 300.00  5.953E-04  3.655E-05  3.300E-05  5.968E-04  5.291E-04  1.823E-04
 400.00  2.693E-04  1.270E-05  1.158E-05  3.907E-04  2.917E-04  8.290E-05
 500.00  1.454E-04  5.549E-06  5.176E-06  2.829E-04  1.840E-04  4.495E-05
 600.00  9.016E-05  2.882E-06  2.761E-06  2.232E-04  1.294E-04  2.789E-05
 800.00  4.271E-05  1.028E-06  1.070E-06  1.538E-04  7.467E-05  1.329E-05
1000.00  2.382E-05  4.577E-07  5.238E-07  1.132E-04  4.814E-05  7.404E-06

Multipolarity E2
eng[keV]     M3         M4         M5         N1         N2         N3
--------------------------------------------------------------------------
  10.00  1.188E+06  2.396E+04  5.095E+03  1.461E+04  4.898E+05  3.765E+05
  15.00  1.560E+05  3.160E+03  6.465E+02  2.369E+03  6.735E+04  4.951E+04
  20.00  3.699E+04  7.531E+02  1.504E+02  6.718E+02  1.666E+04  1.173E+04
  30.00  4.860E+03  9.997E+01  1.938E+01  1.186E+02  2.367E+03  1.539E+03
  40.00  1.146E+03  2.378E+01  4.519E+00  3.562E+01  6.017E+02  3.636E+02
  50.00  3.753E+02  7.853E+00  1.468E+00  1.431E+01  2.113E+02  1.192E+02
  70.00  6.998E+01  1.483E+00  2.702E-01  3.731E+00  4.475E+01  2.224E+01
 100.00  1.183E+01  2.543E-01  4.504E-02  9.376E-01  8.961E+00  3.761E+00
 150.00  1.583E+00  3.463E-02  5.973E-03  2.100E-01  1.529E+00  5.033E-01
 200.00  3.825E-01  8.485E-03  1.451E-03  7.708E-02  4.553E-01  1.217E-01
 300.00  5.298E-02  1.199E-03  2.093E-04  2.102E-02  8.935E-02  1.688E-02
 400.00  1.339E-02  3.070E-04  5.623E-05  9.148E-03  2.994E-02  4.258E-03
 500.00  4.624E-03  1.067E-04  2.081E-05  4.987E-03  1.314E-02  1.472E-03
 600.00  2.002E-03  4.625E-05  9.639E-06  3.185E-03  6.980E-03  6.362E-04
 800.00  5.470E-04  1.249E-05  3.006E-06  1.635E-03  2.662E-03  1.737E-04
1000.00  2.024E-04  4.493E-06  1.252E-06  9.866E-04  1.276E-03  6.418E-05

Multipolarity E3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  2.864E+08  1.128E+08  3.067E+08  1.725E+06  2.478E+08  1.068E+08
  15.00  2.026E+07  6.629E+06  1.786E+07  1.782E+05  1.776E+07  7.350E+06
  20.00  3.184E+06  8.902E+05  2.372E+06  3.794E+04  2.847E+06  1.131E+06
  30.00  2.441E+05  5.277E+04  1.374E+05  4.674E+03  2.292E+05  8.425E+04
  40.00  4.037E+04  7.119E+03  1.809E+04  1.113E+03  4.017E+04  1.372E+04
  50.00  1.020E+04  1.521E+03  3.764E+03  3.778E+02  1.075E+04  3.429E+03
  70.00  1.316E+03  1.508E+02  3.532E+02  7.715E+01  1.556E+03  4.360E+02
 100.00  1.549E+02  1.335E+01  2.873E+01  1.506E+01  2.149E+02  5.069E+01
 150.00  1.419E+01  8.962E-01  1.667E+00  2.525E+00  2.497E+01  4.599E+00
 200.00  2.680E+00  1.381E-01  2.224E-01  7.510E-01  5.791E+00  8.643E-01
 300.00  2.714E-01  1.095E-02  1.334E-02  1.515E-01  8.250E-01  8.728E-02
 400.00  5.664E-02  1.989E-03  1.875E-03  5.333E-02  2.254E-01  1.814E-02
 500.00  1.721E-02  5.541E-04  4.158E-04  2.482E-02  8.561E-02  5.510E-03
 600.00  6.813E-03  2.067E-04  1.274E-04  1.404E-02  4.079E-02  2.176E-03
 800.00  1.661E-03  4.643E-05  2.128E-05  6.057E-03  1.334E-02  5.298E-04
1000.00  5.749E-04  1.511E-05  5.767E-06  3.252E-03  5.759E-03  1.830E-04

Multipolarity E4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.256E+10  3.790E+11  4.424E+11  9.256E+07  3.095E+10  9.341E+09
  15.00  7.217E+08  1.154E+10  1.303E+10  7.554E+06  1.414E+09  4.086E+08
  20.00  9.547E+07  9.966E+08  1.092E+09  1.319E+06  1.675E+08  4.679E+07
  30.00  5.630E+06  3.293E+07  3.423E+07  1.208E+05  9.014E+06  2.369E+06
  40.00  7.658E+05  3.014E+06  2.991E+06  2.334E+04  1.204E+06  2.987E+05
  50.00  1.656E+05  4.836E+05  4.600E+05  6.740E+03  2.632E+05  6.166E+04
  70.00  1.681E+04  3.183E+04  2.804E+04  1.086E+03  2.833E+04  5.939E+03
 100.00  1.529E+03  1.874E+03  1.490E+03  1.654E+02  2.901E+03  5.201E+02
 150.00  1.048E+02  8.085E+01  5.535E+01  2.097E+01  2.438E+02  3.470E+01
 200.00  1.622E+01  9.183E+00  5.508E+00  5.120E+00  4.544E+01  5.313E+00
 300.00  1.273E+00  4.728E-01  2.253E-01  7.831E-01  4.848E+00  4.140E-01
 400.00  2.281E-01  6.269E-02  2.452E-02  2.276E-01  1.096E+00  7.377E-02
 500.00  6.281E-02  1.357E-02  4.469E-03  9.175E-02  3.636E-01  2.030E-02
 600.00  2.325E-02  4.102E-03  1.161E-03  4.639E-02  1.562E-01  7.495E-03
 800.00  5.200E-03  6.585E-04  1.453E-04  1.700E-02  4.405E-02  1.672E-03
1000.00  1.697E-03  1.654E-04  3.031E-05  8.154E-03  1.719E-02  5.447E-04

Multipolarity M1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  2.248E+01  4.958E+00  2.022E+00  5.132E+03  1.454E+03  6.897E+00
  15.00  6.630E+00  1.355E+00  5.485E-01  1.529E+03  4.359E+02  2.038E+00
  20.00  2.788E+00  5.347E-01  2.157E-01  6.479E+02  1.859E+02  8.577E-01
  30.00  8.214E-01  1.419E-01  5.708E-02  1.933E+02  5.608E+01  2.527E-01
  40.00  3.434E-01  5.439E-02  2.187E-02  8.175E+01  2.399E+01  1.060E-01
  50.00  1.755E-01  2.579E-02  1.038E-02  4.214E+01  1.250E+01  5.426E-02
  70.00  6.402E-02  8.267E-03  3.338E-03  1.556E+01  4.704E+00  1.982E-02
 100.00  2.202E-02  2.427E-03  9.860E-04  5.424E+00  1.681E+00  6.830E-03
 150.00  6.591E-03  5.900E-04  2.428E-04  1.647E+00  5.277E-01  2.047E-03
 200.00  2.806E-03  2.128E-04  8.892E-05  7.093E-01  2.332E-01  8.731E-04
 300.00  8.523E-04  4.978E-05  2.167E-05  2.194E-01  7.481E-02  2.660E-04
 400.00  3.702E-04  1.765E-05  8.105E-06  9.646E-02  3.367E-02  1.156E-04
 500.00  1.922E-04  7.754E-06  3.778E-06  5.062E-02  1.795E-02  6.015E-05
 600.00  1.149E-04  4.002E-06  2.081E-06  3.046E-02  1.091E-02  3.591E-05
 800.00  5.097E-05  1.389E-06  8.497E-07  1.357E-02  4.918E-03  1.598E-05
1000.00  2.687E-05  5.965E-07  4.326E-07  7.077E-03  2.578E-03  8.408E-06

Multipolarity M2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  6.133E+06  1.710E+05  1.719E+03  3.172E+06  1.464E+05  1.965E+06
  15.00  8.095E+05  2.251E+04  2.274E+02  4.392E+05  2.297E+04  2.594E+05
  20.00  1.927E+05  5.342E+03  5.423E+01  1.094E+05  6.379E+03  6.167E+04
  30.00  2.546E+04  7.020E+02  7.212E+00  1.579E+04  1.105E+03  8.126E+03
  40.00  6.022E+03  1.654E+02  1.723E+00  4.074E+03  3.310E+02  1.925E+03
  50.00  1.977E+03  5.410E+01  5.724E-01  1.453E+03  1.336E+02  6.320E+02
  70.00  3.691E+02  1.005E+01  1.101E-01  3.168E+02  3.553E+01  1.180E+02
 100.00  6.220E+01  1.685E+00  1.956E-02  6.612E+01  9.202E+00  1.987E+01
 150.00  8.225E+00  2.221E-01  2.856E-03  1.200E+01  2.123E+00  2.627E+00
 200.00  1.955E+00  5.273E-02  7.523E-04  3.770E+00  7.820E-01  6.243E-01
 300.00  2.600E-01  7.016E-03  1.224E-04  8.095E-01  2.046E-01  8.313E-02
 400.00  6.279E-02  1.694E-03  3.567E-05  2.917E-01  8.286E-02  2.005E-02
 500.00  2.068E-02  5.569E-04  1.398E-05  1.360E-01  4.163E-02  6.608E-03
 600.00  8.533E-03  2.290E-04  6.746E-06  7.604E-02  2.448E-02  2.723E-03
 800.00  2.118E-03  5.595E-05  2.229E-06  3.148E-02  1.076E-02  6.758E-04
1000.00  7.146E-04  1.843E-05  9.685E-07  1.607E-02  5.669E-03  2.278E-04

Multipolarity M3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.872E+10  1.522E+08  6.453E+08  6.383E+08  1.031E+07  6.341E+09
  15.00  1.151E+09  1.027E+07  3.785E+07  4.551E+07  1.035E+06  3.889E+08
  20.00  1.610E+08  1.555E+06  5.062E+06  7.268E+06  2.135E+05  5.429E+07
  30.00  1.030E+07  1.130E+05  2.968E+05  5.836E+05  2.497E+04  3.454E+06
  40.00  1.486E+06  1.802E+04  3.944E+04  1.023E+05  5.747E+03  4.980E+05
  50.00  3.376E+05  4.433E+03  8.279E+03  2.749E+04  1.906E+03  1.129E+05
  70.00  3.722E+04  5.522E+02  7.869E+02  4.023E+03  3.814E+02  1.239E+04
 100.00  3.751E+03  6.311E+01  6.478E+01  5.699E+02  7.412E+01  1.243E+03
 150.00  2.951E+02  5.657E+00  3.791E+00  6.943E+01  1.256E+01  9.725E+01
 200.00  5.088E+01  1.056E+00  5.051E-01  1.690E+01  3.767E+00  1.670E+01
 300.00  4.622E+00  1.052E-01  2.974E-02  2.632E+00  7.533E-01  1.511E+00
 400.00  8.970E-01  2.142E-02  4.037E-03  7.780E-01  2.566E-01  2.918E-01
 500.00  2.563E-01  6.296E-03  8.536E-04  3.165E-01  1.141E-01  8.328E-02
 600.00  9.573E-02  2.393E-03  2.467E-04  1.603E-01  6.125E-02  3.101E-02
 800.00  2.077E-02  5.287E-04  3.561E-05  5.812E-02  2.372E-02  6.713E-03
1000.00  6.386E-03  1.635E-04  8.170E-06  2.729E-02  1.149E-02  2.060E-03

Multipolarity M4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  7.834E+12  2.417E+10  4.891E+12  5.274E+10  4.261E+08  3.290E+12
  15.00  2.537E+11  1.197E+09  1.332E+11  2.406E+09  3.494E+07  1.034E+11
  20.00  2.315E+10  1.436E+08  1.046E+10  2.841E+08  6.018E+06  9.216E+09
  30.00  8.445E+08  7.442E+06  2.961E+08  1.515E+07  5.285E+05  3.243E+08
  40.00  8.423E+07  9.298E+05  2.395E+07  2.008E+06  9.815E+04  3.167E+07
  50.00  1.460E+07  1.892E+05  3.469E+06  4.364E+05  2.749E+04  5.395E+06
  70.00  1.099E+06  1.770E+04  1.937E+05  4.683E+04  4.255E+03  3.964E+05
 100.00  7.638E+04  1.498E+03  9.473E+03  4.824E+03  6.313E+02  2.693E+04
 150.00  4.101E+03  9.629E+01  3.264E+02  4.163E+02  7.929E+01  1.414E+03
 200.00  5.531E+02  1.434E+01  3.124E+01  8.035E+01  1.936E+01  1.882E+02
 300.00  3.692E+01  1.057E+00  1.233E+00  9.236E+00  2.946E+00  1.239E+01
 400.00  5.922E+00  1.770E-01  1.320E-01  2.244E+00  8.386E-01  1.966E+00
 500.00  1.484E+00  4.522E-02  2.374E-02  7.945E-01  3.277E-01  4.904E-01
 600.00  5.036E-01  1.546E-02  6.075E-03  3.626E-01  1.595E-01  1.655E-01
 800.00  9.580E-02  2.936E-03  7.271E-04  1.136E-01  5.371E-02  3.131E-02
1000.00  2.702E-02  8.193E-04  1.414E-04  4.841E-02  2.366E-02  8.795E-03

Multipolarity E1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.176E+00  1.528E+00  5.853E-01  6.952E-01  6.120E-02  5.556E-02
  15.00  3.955E-01  4.850E-01  1.159E-01  1.354E-01  3.231E-02  4.178E-02
  20.00  1.711E-01  2.017E-01  3.495E-02  4.038E-02  2.031E-02  3.001E-02
  30.00  4.840E-02  5.410E-02  6.046E-03  6.855E-03  1.029E-02  1.661E-02
  40.00  1.878E-02  2.022E-02  1.668E-03  1.875E-03  6.249E-03  1.021E-02
  50.00  8.824E-03  9.223E-03  6.027E-04  6.753E-04  4.225E-03  6.811E-03
  70.00  2.732E-03  2.740E-03  1.272E-04  1.415E-04  2.321E-03  3.551E-03
 100.00  7.591E-04  7.321E-04  2.375E-05  2.638E-05  1.221E-03  1.706E-03
 150.00  1.721E-04  1.597E-04  3.439E-06  3.832E-06  5.940E-04  7.185E-04
 200.00  5.931E-05  5.421E-05  8.814E-07  9.940E-07  3.617E-04  3.855E-04
 300.00  1.332E-05  1.203E-05  1.280E-07  1.526E-07  1.885E-04  1.626E-04
 400.00  4.651E-06  4.248E-06  3.377E-08  4.123E-08  1.232E-04  8.971E-05
 500.00  2.051E-06  1.923E-06  1.204E-08  1.598E-08  8.928E-05  5.665E-05
 600.00  1.072E-06  1.024E-06  5.110E-09  7.905E-09  7.030E-05  3.984E-05
 800.00  3.854E-07  3.985E-07  1.430E-09  2.366E-09  4.847E-05  2.301E-05
1000.00  1.705E-07  1.957E-07  5.192E-10  1.160E-09  3.567E-05  1.486E-05

Multipolarity E2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  8.858E+03  1.638E+03  9.385E+01  9.842E+01  5.117E+03  1.534E+05
  15.00  1.170E+03  2.088E+02  1.158E+01  1.204E+01  8.169E+02  2.108E+04
  20.00  2.789E+02  4.880E+01  2.565E+00  2.643E+00  2.291E+02  5.211E+03
  30.00  3.700E+01  6.349E+00  2.946E-01  2.983E-01  3.982E+01  7.386E+02
  40.00  8.834E+00  1.501E+00  6.165E-02  6.151E-02  1.187E+01  1.879E+02
  50.00  2.922E+00  4.934E-01  1.810E-02  1.784E-02  4.742E+00  6.597E+01
  70.00  5.536E-01  9.250E-02  2.792E-03  2.703E-03  1.227E+00  1.396E+01
 100.00  9.525E-02  1.572E-02  3.766E-04  3.586E-04  3.065E-01  2.793E+00
 150.00  1.302E-02  2.127E-03  3.836E-05  3.606E-05  6.821E-02  4.760E-01
 200.00  3.198E-03  5.235E-04  7.617E-06  7.184E-06  2.494E-02  1.416E-01
 300.00  4.539E-04  7.665E-05  8.145E-07  7.828E-07  6.768E-03  2.779E-02
 400.00  1.162E-04  2.073E-05  1.735E-07  1.724E-07  2.933E-03  9.301E-03
 500.00  4.050E-05  7.732E-06  5.261E-08  5.542E-08  1.595E-03  4.082E-03
 600.00  1.754E-05  3.586E-06  2.090E-08  2.324E-08  1.015E-03  2.165E-03
 800.00  4.742E-06  1.124E-06  5.017E-09  5.834E-09  5.201E-04  8.254E-04
1000.00  1.705E-06  4.687E-07  1.486E-09  2.299E-09  3.135E-04  3.957E-04

Multipolarity E3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  4.233E+07  1.184E+08  3.805E+05  7.878E+04  7.792E+05  8.452E+07
  15.00  2.490E+06  6.893E+06  2.230E+04  4.502E+03  7.461E+04  5.987E+06
  20.00  3.342E+05  9.152E+05  2.981E+03  5.905E+02  1.512E+04  9.504E+05
  30.00  1.979E+04  5.291E+04  1.746E+02  3.368E+01  1.749E+03  7.536E+04
  40.00  2.678E+03  6.979E+03  2.334E+01  4.421E+00  4.029E+02  1.311E+04
  50.00  5.728E+02  1.453E+03  4.916E+00  9.198E-01  1.336E+02  3.486E+03
  70.00  5.687E+01  1.365E+02  4.708E-01  8.684E-02  2.656E+01  4.996E+02
 100.00  5.047E+00  1.111E+01  3.927E-02  7.212E-03  5.077E+00  6.847E+01
 150.00  3.392E-01  6.448E-01  2.356E-03  4.417E-04  8.371E-01  7.894E+00
 200.00  5.236E-02  8.602E-02  3.229E-04  6.330E-05  2.469E-01  1.823E+00
 300.00  4.165E-03  5.164E-03  2.025E-05  4.500E-06  4.934E-02  2.587E-01
 400.00  7.562E-04  7.239E-04  2.929E-06  7.537E-07  1.726E-02  7.046E-02
 500.00  2.110E-04  1.606E-04  6.602E-07  2.009E-07  8.010E-03  2.673E-02
 600.00  7.864E-05  4.905E-05  2.038E-07  7.232E-08  4.510E-03  1.271E-02
 800.00  1.768E-05  8.161E-06  3.308E-08  1.512E-08  1.939E-03  4.151E-03
1000.00  5.756E-06  2.200E-06  8.198E-09  5.106E-09  1.039E-03  1.791E-03

Multipolarity E4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.642E+11  1.883E+11  6.951E+08  4.846E+09  6.273E+07  1.319E+10
  15.00  4.920E+09  5.482E+09  1.805E+07  1.254E+08  4.126E+06  5.617E+08
  20.00  4.193E+08  4.550E+08  1.354E+06  9.363E+06  6.414E+05  6.373E+07
  30.00  1.358E+07  1.405E+07  3.530E+04  2.401E+05  5.162E+04  3.250E+06
  40.00  1.231E+06  1.219E+06  2.679E+03  1.779E+04  9.312E+03  4.217E+05
  50.00  1.960E+05  1.863E+05  3.678E+02  2.366E+03  2.574E+03  9.032E+04
  70.00  1.276E+04  1.126E+04  1.902E+01  1.129E+02  3.938E+02  9.479E+03
 100.00  7.436E+02  5.938E+02  8.772E-01  4.474E+00  5.772E+01  9.508E+02
 150.00  3.180E+01  2.191E+01  3.002E-02  1.146E-01  7.109E+00  7.850E+01
 200.00  3.594E+00  2.173E+00  3.013E-03  8.568E-03  1.711E+00  1.450E+01
 300.00  1.843E-01  8.862E-02  1.371E-04  2.296E-04  2.580E-01  1.534E+00
 400.00  2.433E-02  9.604E-03  1.686E-05  1.849E-05  7.432E-02  3.451E-01
 500.00  5.264E-03  1.750E-03  3.440E-06  2.732E-06  2.983E-02  1.142E-01
 600.00  1.586E-03  4.531E-04  9.831E-07  6.165E-07  1.500E-02  4.890E-02
 800.00  2.541E-04  5.655E-05  1.416E-07  6.874E-08  5.471E-03  1.376E-02
1000.00  6.374E-05  1.175E-05  3.192E-08  1.501E-08  2.617E-03  5.362E-03

Multipolarity M1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.580E+00  6.396E-01  9.909E-02  6.514E-02  1.625E+03  4.513E+02
  15.00  4.423E-01  1.774E-01  2.234E-02  1.494E-02  4.839E+02  1.352E+02
  20.00  1.775E-01  7.081E-02  7.557E-03  5.129E-03  2.050E+02  5.763E+01
  30.00  4.810E-02  1.911E-02  1.568E-03  1.090E-03  6.101E+01  1.735E+01
  40.00  1.877E-02  7.452E-03  4.983E-04  3.533E-04  2.585E+01  7.433E+00
  50.00  8.995E-03  3.574E-03  2.021E-04  1.457E-04  1.332E+01  3.872E+00
  70.00  2.929E-03  1.168E-03  5.033E-05  3.748E-05  4.921E+00  1.457E+00
 100.00  8.724E-04  3.508E-04  1.112E-05  8.596E-06  1.715E+00  5.205E-01
 150.00  2.148E-04  8.758E-05  1.923E-06  1.553E-06  5.206E-01  1.633E-01
 200.00  7.814E-05  3.243E-05  5.401E-07  4.626E-07  2.242E-01  7.216E-02
 300.00  1.847E-05  7.985E-06  8.832E-08  8.494E-08  6.937E-02  2.316E-02
 400.00  6.584E-06  2.991E-06  2.461E-08  2.571E-08  3.048E-02  1.042E-02
 500.00  2.900E-06  1.411E-06  8.724E-09  1.076E-08  1.601E-02  5.557E-03
 600.00  1.501E-06  7.759E-07  3.905E-09  5.666E-09  9.620E-03  3.374E-03
 800.00  5.242E-07  3.162E-07  1.186E-09  1.810E-09  4.288E-03  1.521E-03
1000.00  2.233E-07  1.617E-07  3.518E-10  9.912E-10  2.238E-03  7.977E-04

Multipolarity M2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  6.521E+04  6.446E+02  3.221E+01  9.036E+00  1.030E+06  4.935E+04
  15.00  8.583E+03  8.499E+01  4.147E+00  1.209E+00  1.425E+05  7.663E+03
  20.00  2.035E+03  2.021E+01  9.582E-01  2.888E-01  3.546E+04  2.112E+03
  30.00  2.668E+02  2.672E+00  1.192E-01  3.794E-02  5.101E+03  3.609E+02
  40.00  6.296E+01  6.383E-01  2.679E-02  8.923E-03  1.317E+03  1.074E+02
  50.00  2.061E+01  2.119E-01  8.380E-03  2.903E-03  4.690E+02  4.310E+01
  70.00  3.829E+00  4.069E-02  1.438E-03  5.320E-04  1.021E+02  1.136E+01
 100.00  6.424E-01  7.225E-03  2.190E-04  8.774E-05  2.127E+01  2.920E+00
 150.00  8.467E-02  1.055E-03  2.556E-05  1.136E-05  3.849E+00  6.688E-01
 200.00  2.011E-02  2.784E-04  5.561E-06  2.688E-06  1.207E+00  2.454E-01
 300.00  2.681E-03  4.549E-05  6.567E-07  3.644E-07  2.586E-01  6.399E-02
 400.00  6.464E-04  1.327E-05  1.472E-07  9.166E-08  9.301E-02  2.584E-02
 500.00  2.127E-04  5.224E-06  4.573E-08  3.210E-08  4.333E-02  1.297E-02
 600.00  8.736E-05  2.523E-06  1.818E-08  1.451E-08  2.418E-02  7.610E-03
 800.00  2.136E-05  8.359E-07  4.333E-09  4.047E-09  1.000E-02  3.344E-03
1000.00  7.032E-06  3.629E-07  1.344E-09  1.699E-09  5.104E-03  1.760E-03

Multipolarity M3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  6.613E+07  2.518E+08  1.436E+06  1.403E+04  2.267E+08  4.338E+06
  15.00  4.394E+06  1.477E+07  8.392E+04  8.408E+02  1.599E+07  4.073E+05
  20.00  6.571E+05  1.974E+06  1.117E+04  1.146E+02  2.529E+06  8.063E+04
  30.00  4.682E+04  1.154E+05  6.484E+02  6.954E+00  2.000E+05  8.946E+03
  40.00  7.392E+03  1.536E+04  8.581E+01  9.607E-01  3.478E+04  2.001E+03
  50.00  1.804E+03  3.225E+03  1.791E+01  2.091E-01  9.278E+03  6.510E+02
  70.00  2.220E+02  3.065E+02  1.685E+00  2.141E-02  1.344E+03  1.270E+02
 100.00  2.511E+01  2.522E+01  1.372E-01  1.975E-03  1.885E+02  2.420E+01
 150.00  2.228E+00  1.475E+00  7.931E-03  1.404E-04  2.273E+01  4.032E+00
 200.00  4.138E-01  1.966E-01  1.050E-03  2.274E-05  5.500E+00  1.198E+00
 300.00  4.100E-02  1.158E-02  6.157E-05  1.953E-06  8.510E-01  2.377E-01
 400.00  8.309E-03  1.569E-03  8.329E-06  3.733E-07  2.504E-01  8.056E-02
 500.00  2.440E-03  3.321E-04  1.764E-06  1.094E-07  1.017E-01  3.575E-02
 600.00  9.248E-04  9.578E-05  5.063E-07  4.239E-08  5.132E-02  1.913E-02
 800.00  2.039E-04  1.380E-05  7.185E-08  9.753E-09  1.856E-02  7.393E-03
1000.00  6.301E-05  3.156E-06  1.586E-08  3.563E-09  8.705E-03  3.577E-03

Multipolarity M4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.795E+10  2.000E+12  4.501E+09  6.833E+09  2.361E+10  2.651E+08
  15.00  7.349E+08  5.440E+10  1.297E+08  1.780E+08  1.003E+09  1.758E+07
  20.00  7.962E+07  4.263E+09  1.068E+07  1.338E+07  1.132E+08  2.715E+06
  30.00  3.692E+06  1.201E+08  3.263E+05  3.474E+05  5.716E+06  2.125E+05
  40.00  4.362E+05  9.710E+06  2.818E+04  2.603E+04  7.356E+05  3.722E+04
  50.00  8.562E+04  1.404E+06  4.297E+03  3.496E+03  1.566E+05  1.004E+04
  70.00  7.672E+03  7.814E+04  2.596E+02  1.694E+02  1.636E+04  1.485E+03
 100.00  6.279E+02  3.807E+03  1.376E+01  6.828E+00  1.649E+03  2.127E+02
 150.00  3.927E+01  1.305E+02  5.144E-01  1.774E-01  1.395E+02  2.596E+01
 200.00  5.767E+00  1.245E+01  5.170E-02  1.330E-02  2.662E+01  6.251E+00
 300.00  4.198E-01  4.898E-01  2.154E-03  3.503E-04  3.024E+00  9.382E-01
 400.00  6.965E-02  5.219E-02  2.361E-04  2.707E-05  7.292E-01  2.651E-01
 500.00  1.774E-02  9.383E-03  4.311E-05  3.770E-06  2.572E-01  1.033E-01
 600.00  6.034E-03  2.394E-03  1.108E-05  7.915E-07  1.169E-01  5.005E-02
 800.00  1.142E-03  2.858E-04  1.331E-06  7.503E-08  3.646E-02  1.680E-02
1000.00  3.178E-04  5.550E-05  2.571E-07  1.440E-08  1.551E-02  7.389E-03

Multipolarity E1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.883E-01  3.109E-01  4.004E-01  1.392E-01  1.649E-01  1.800E-02
  15.00  1.293E-01  1.065E-01  1.297E-01  2.944E-02  3.419E-02  9.444E-03
  20.00  6.974E-02  4.674E-02  5.472E-02  9.206E-03  1.054E-02  5.904E-03
  30.00  2.733E-02  1.348E-02  1.494E-02  1.649E-03  1.862E-03  2.966E-03
  40.00  1.352E-02  5.305E-03  5.668E-03  4.668E-04  5.216E-04  1.797E-03
  50.00  7.680E-03  2.515E-03  2.609E-03  1.720E-04  1.896E-04  1.213E-03
  70.00  3.176E-03  7.873E-04  7.838E-04  3.684E-05  4.036E-05  6.647E-04
 100.00  1.202E-03  2.209E-04  2.113E-04  6.926E-06  7.646E-06  3.488E-04
 150.00  3.883E-04  5.055E-05  4.656E-05  1.016E-06  1.139E-06  1.694E-04
 200.00  1.728E-04  1.752E-05  1.587E-05  2.597E-07  2.990E-07  1.031E-04
 300.00  5.573E-05  3.950E-06  3.540E-06  3.910E-08  4.650E-08  5.371E-05
 400.00  2.533E-05  1.385E-06  1.257E-06  9.979E-09  1.282E-08  3.510E-05
 500.00  1.376E-05  6.105E-07  5.641E-07  3.691E-09  4.776E-09  2.543E-05
 600.00  8.539E-06  3.189E-07  3.032E-07  1.597E-09  2.437E-09  2.000E-05
 800.00  4.068E-06  1.150E-07  1.184E-07  4.405E-10  7.529E-10  1.379E-05
1000.00  2.276E-06  5.123E-08  5.827E-08  1.314E-10  3.779E-10  1.017E-05

Multipolarity E2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.162E+05  2.646E+03  4.686E+02  2.375E+01  2.433E+01  1.504E+03
  15.00  1.527E+04  3.496E+02  5.987E+01  3.019E+00  3.078E+00  2.390E+02
  20.00  3.620E+03  8.331E+01  1.400E+01  6.846E-01  6.930E-01  6.682E+01
  30.00  4.742E+02  1.103E+01  1.821E+00  8.092E-02  8.066E-02  1.155E+01
  40.00  1.122E+02  2.639E+00  4.322E-01  1.730E-02  1.701E-02  3.441E+00
  50.00  3.680E+01  8.734E-01  1.423E-01  5.141E-03  5.000E-03  1.372E+00
  70.00  6.866E+00  1.655E-01  2.678E-02  8.062E-04  7.698E-04  3.542E-01
 100.00  1.161E+00  2.851E-02  4.573E-03  1.103E-04  1.038E-04  8.829E-02
 150.00  1.554E-01  3.900E-03  6.219E-04  1.136E-05  1.057E-05  1.961E-02
 200.00  3.759E-02  9.587E-04  1.535E-04  2.279E-06  2.127E-06  7.163E-03
 300.00  5.215E-03  1.362E-04  2.259E-05  2.427E-07  2.361E-07  1.941E-03
 400.00  1.314E-03  3.486E-05  6.125E-06  5.194E-08  5.247E-08  8.397E-04
 500.00  4.545E-04  1.216E-05  2.281E-06  1.587E-08  1.665E-08  4.565E-04
 600.00  1.963E-04  5.260E-06  1.061E-06  6.314E-09  7.059E-09  2.900E-04
 800.00  5.356E-05  1.423E-06  3.329E-07  1.404E-09  1.808E-09  1.484E-04
1000.00  1.981E-05  5.120E-07  1.390E-07  4.726E-10  7.297E-10  8.954E-05

Multipolarity E3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  3.442E+07  1.267E+07  3.538E+07  1.148E+05  2.248E+04  2.452E+05
  15.00  2.353E+06  7.452E+05  2.060E+06  6.727E+03  1.285E+03  2.304E+04
  20.00  3.602E+05  1.000E+05  2.734E+05  8.997E+02  1.688E+02  4.609E+03
  30.00  2.660E+04  5.916E+03  1.578E+04  5.263E+01  9.642E+00  5.237E+02
  40.00  4.321E+03  8.021E+02  2.086E+03  7.054E+00  1.274E+00  1.196E+02
  50.00  1.076E+03  1.716E+02  4.345E+02  1.487E+00  2.659E-01  3.940E+01
  70.00  1.363E+02  1.705E+01  4.080E+01  1.425E-01  2.525E-02  7.770E+00
 100.00  1.579E+01  1.514E+00  3.321E+00  1.190E-02  2.110E-03  1.476E+00
 150.00  1.428E+00  1.018E-01  1.928E-01  7.150E-04  1.302E-04  2.422E-01
 200.00  2.681E-01  1.572E-02  2.573E-02  9.808E-05  1.875E-05  7.126E-02
 300.00  2.704E-02  1.251E-03  1.545E-03  6.143E-06  1.342E-06  1.419E-02
 400.00  5.612E-03  2.271E-04  2.164E-04  8.882E-07  2.267E-07  4.957E-03
 500.00  1.705E-03  6.342E-05  4.800E-05  2.007E-07  5.962E-08  2.298E-03
 600.00  6.725E-04  2.361E-05  1.464E-05  6.170E-08  2.182E-08  1.291E-03
 800.00  1.636E-04  5.309E-06  2.432E-06  1.003E-08  4.616E-09  5.544E-04
1000.00  5.654E-05  1.730E-06  6.555E-07  2.450E-09  1.564E-09  2.972E-04

Multipolarity E4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  3.466E+09  5.107E+10  5.779E+10  2.094E+08  1.467E+09  2.184E+07
  15.00  1.449E+08  1.524E+09  1.677E+09  5.437E+06  3.796E+07  1.367E+06
  20.00  1.613E+07  1.294E+08  1.388E+08  4.079E+05  2.833E+06  2.065E+05
  30.00  7.883E+05  4.167E+06  4.264E+06  1.062E+04  7.250E+04  1.605E+04
  40.00  9.768E+04  3.772E+05  3.698E+05  8.083E+02  5.384E+03  2.844E+03
  50.00  1.992E+04  5.992E+04  5.643E+04  1.110E+02  7.162E+02  7.767E+02
  70.00  1.891E+03  3.889E+03  3.403E+03  5.748E+00  3.416E+01  1.170E+02
 100.00  1.639E+02  2.261E+02  1.791E+02  2.657E-01  1.355E+00  1.697E+01
 150.00  1.085E+01  9.643E+00  6.596E+00  9.114E-03  3.470E-02  2.071E+00
 200.00  1.656E+00  1.089E+00  6.533E-01  9.163E-04  2.594E-03  4.963E-01
 300.00  1.287E-01  5.575E-02  2.662E-02  4.175E-05  6.949E-05  7.449E-02
 400.00  2.289E-02  7.349E-03  2.882E-03  5.137E-06  5.595E-06  2.140E-02
 500.00  6.300E-03  1.590E-03  5.250E-04  1.047E-06  8.268E-07  8.579E-03
 600.00  2.323E-03  4.784E-04  1.358E-04  2.985E-07  1.860E-07  4.304E-03
 800.00  5.177E-04  7.659E-05  1.692E-05  4.305E-08  2.076E-08  1.567E-03
1000.00  1.687E-04  1.922E-05  3.517E-06  9.830E-09  4.575E-09  7.498E-04

Multipolarity M1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.107E+00  4.538E-01  1.817E-01  2.689E-02  1.736E-02  4.635E+02
  15.00  6.229E-01  1.277E-01  5.067E-02  6.204E-03  4.071E-03  1.380E+02
  20.00  2.622E-01  5.145E-02  2.030E-02  2.128E-03  1.417E-03  5.846E+01
  30.00  7.718E-02  1.400E-02  5.495E-03  4.487E-04  3.063E-04  1.737E+01
  40.00  3.245E-02  5.491E-03  2.154E-03  1.444E-04  1.007E-04  7.371E+00
  50.00  1.662E-02  2.639E-03  1.037E-03  5.890E-05  4.173E-05  3.800E+00
  70.00  6.074E-03  8.628E-04  3.402E-04  1.477E-05  1.082E-05  1.403E+00
 100.00  2.094E-03  2.581E-04  1.025E-04  3.296E-06  2.519E-06  4.890E-01
 150.00  6.278E-04  6.378E-05  2.571E-05  5.758E-07  4.646E-07  1.485E-01
 200.00  2.679E-04  2.322E-05  9.544E-06  1.631E-07  1.399E-07  6.393E-02
 300.00  8.170E-05  5.515E-06  2.358E-06  2.610E-08  2.568E-08  1.978E-02
 400.00  3.548E-05  1.962E-06  8.871E-07  7.068E-09  7.993E-09  8.690E-03
 500.00  1.848E-05  8.657E-07  4.147E-07  2.650E-09  3.226E-09  4.565E-03
 600.00  1.103E-05  4.481E-07  2.297E-07  1.214E-09  1.758E-09  2.740E-03
 800.00  4.906E-06  1.565E-07  9.429E-08  2.952E-10  5.918E-10  1.221E-03
1000.00  2.590E-06  6.710E-08  4.803E-08  1.080E-10  3.037E-10  6.384E-04

Multipolarity M2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  6.080E+05  1.960E+04  1.911E+02  9.253E+00  2.530E+00  2.960E+05
  15.00  8.025E+04  2.579E+03  2.518E+01  1.196E+00  3.397E-01  4.095E+04
  20.00  1.907E+04  6.113E+02  5.983E+00  2.776E-01  8.148E-02  1.019E+04
  30.00  2.509E+03  8.001E+01  7.892E-01  3.470E-02  1.077E-02  1.463E+03
  40.00  5.954E+02  1.892E+01  1.888E-01  7.860E-03  2.556E-03  3.780E+02
  50.00  1.954E+02  6.193E+00  6.264E-02  2.469E-03  8.357E-04  1.346E+02
  70.00  3.648E+01  1.151E+00  1.202E-02  4.260E-04  1.542E-04  2.929E+01
 100.00  6.146E+00  1.931E-01  2.134E-03  6.520E-05  2.566E-05  6.098E+00
 150.00  8.121E-01  2.545E-02  3.116E-04  7.659E-06  3.352E-06  1.103E+00
 200.00  1.930E-01  6.047E-03  8.226E-05  1.669E-06  7.990E-07  3.456E-01
 300.00  2.571E-02  8.060E-04  1.346E-05  1.972E-07  1.102E-07  7.398E-02
 400.00  6.195E-03  1.943E-04  3.933E-06  4.396E-08  2.788E-08  2.659E-02
 500.00  2.044E-03  6.399E-05  1.545E-06  1.386E-08  9.718E-09  1.238E-02
 600.00  8.413E-04  2.625E-05  7.472E-07  5.510E-09  4.401E-09  6.899E-03
 800.00  2.087E-04  6.418E-06  2.477E-07  1.281E-09  1.251E-09  2.853E-03
1000.00  7.043E-05  2.115E-06  1.076E-07  3.907E-10  5.544E-10  1.457E-03

Multipolarity M3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.994E+09  2.058E+07  7.549E+07  4.376E+05  4.202E+03  6.689E+07
  15.00  1.222E+08  1.362E+06  4.426E+06  2.556E+04  2.514E+02  4.702E+06
  20.00  1.705E+07  2.030E+05  5.913E+05  3.403E+03  3.423E+01  7.421E+05
  30.00  1.082E+06  1.438E+04  3.451E+04  1.971E+02  2.069E+00  5.835E+04
  40.00  1.562E+05  2.267E+03  4.604E+03  2.614E+01  2.862E-01  1.014E+04
  50.00  3.537E+04  5.520E+02  9.663E+02  5.455E+00  6.226E-02  2.699E+03
  70.00  3.880E+03  6.773E+01  9.182E+01  5.132E-01  6.367E-03  3.897E+02
 100.00  3.887E+02  7.638E+00  7.558E+00  4.179E-02  5.874E-04  5.449E+01
 150.00  3.035E+01  6.758E-01  4.419E-01  2.417E-03  4.176E-05  6.553E+00
 200.00  5.207E+00  1.253E-01  5.888E-02  3.200E-04  6.775E-06  1.583E+00
 300.00  4.706E-01  1.240E-02  3.470E-03  1.877E-05  5.838E-07  2.443E-01
 400.00  9.070E-02  2.510E-03  4.699E-04  2.539E-06  1.123E-07  7.177E-02
 500.00  2.588E-02  7.369E-04  9.950E-05  5.377E-07  3.252E-08  2.912E-02
 600.00  9.624E-03  2.789E-04  2.865E-05  1.545E-07  1.279E-08  1.467E-02
 800.00  2.081E-03  6.147E-05  4.123E-06  2.189E-08  2.991E-09  5.303E-03
1000.00  6.388E-04  1.900E-05  9.434E-07  4.830E-09  1.081E-09  2.489E-03

Multipolarity M4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.096E+12  6.251E+09  6.073E+11  1.401E+09  2.074E+09  7.418E+09
  15.00  3.420E+10  2.476E+08  1.651E+10  4.027E+07  5.403E+07  3.093E+08
  20.00  3.031E+09  2.628E+07  1.293E+09  3.311E+06  4.060E+06  3.452E+07
  30.00  1.056E+08  1.188E+06  3.634E+07  1.007E+05  1.052E+05  1.716E+06
  40.00  1.026E+07  1.386E+05  2.942E+06  8.705E+03  7.898E+03  2.192E+05
  50.00  1.740E+06  2.696E+04  4.251E+05  1.326E+03  1.061E+03  4.640E+04
  70.00  1.270E+05  2.389E+03  2.364E+04  7.991E+01  5.140E+01  4.809E+03
 100.00  8.574E+03  1.938E+02  1.151E+03  4.229E+00  2.072E+00  4.815E+02
 150.00  4.472E+02  1.203E+01  3.939E+01  1.579E-01  5.383E-02  4.048E+01
 200.00  5.931E+01  1.760E+00  3.755E+00  1.585E-02  4.036E-03  7.702E+00
 300.00  3.887E+00  1.276E-01  1.476E-01  6.595E-04  1.063E-04  8.714E-01
 400.00  6.148E-01  2.112E-02  1.571E-02  7.223E-05  8.211E-06  2.097E-01
 500.00  1.532E-01  5.374E-03  2.823E-03  1.319E-05  1.143E-06  7.387E-02
 600.00  5.158E-02  1.825E-03  7.190E-04  3.390E-06  2.398E-07  3.349E-02
 800.00  9.739E-03  3.449E-04  8.578E-05  4.057E-07  2.278E-08  1.044E-02
1000.00  2.736E-03  9.603E-05  1.667E-05  7.839E-08  4.438E-09  4.440E-03

Multipolarity E1
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  1.592E-02  7.161E-02  6.167E-02  7.695E-02  4.021E-03  3.146E-03
  15.00  1.155E-02  3.198E-02  2.121E-02  2.503E-02  2.104E-03  2.263E-03
  20.00  8.183E-03  1.722E-02  9.347E-03  1.060E-02  1.311E-03  1.601E-03
  30.00  4.481E-03  6.740E-03  2.703E-03  2.910E-03  6.580E-04  8.745E-04
  40.00  2.754E-03  3.336E-03  1.068E-03  1.107E-03  3.985E-04  5.359E-04
  50.00  1.833E-03  1.896E-03  5.069E-04  5.100E-04  2.689E-04  3.569E-04
  70.00  9.547E-04  7.846E-04  1.593E-04  1.537E-04  1.471E-04  1.859E-04
 100.00  4.588E-04  2.975E-04  4.483E-05  4.155E-05  7.726E-05  8.930E-05
 150.00  1.933E-04  9.616E-05  1.027E-05  9.186E-06  3.753E-05  3.765E-05
 200.00  1.037E-04  4.277E-05  3.565E-06  3.139E-06  2.284E-05  2.021E-05
 300.00  4.376E-05  1.381E-05  8.058E-07  6.988E-07  1.189E-05  8.524E-06
 400.00  2.414E-05  6.285E-06  2.820E-07  2.479E-07  7.769E-06  4.710E-06
 500.00  1.526E-05  3.416E-06  1.247E-07  1.123E-07  5.637E-06  2.977E-06
 600.00  1.072E-05  2.116E-06  6.489E-08  5.980E-08  4.422E-06  2.087E-06
 800.00  6.194E-06  1.010E-06  2.330E-08  2.322E-08  3.045E-06  1.205E-06
1000.00  4.008E-06  5.653E-07  1.039E-08  1.161E-08  2.252E-06  7.810E-07

Multipolarity E2
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  4.153E+04  2.889E+04  5.400E+02  9.201E+01  3.353E+02  8.100E+03
  15.00  5.707E+03  3.799E+03  7.137E+01  1.176E+01  5.323E+01  1.113E+03
  20.00  1.410E+03  9.002E+02  1.701E+01  2.751E+00  1.487E+01  2.750E+02
  30.00  1.996E+02  1.178E+02  2.251E+00  3.577E-01  2.569E+00  3.894E+01
  40.00  5.086E+01  2.792E+01  5.389E-01  8.497E-02  7.645E-01  9.917E+00
  50.00  1.785E+01  9.154E+00  1.783E-01  2.799E-02  3.046E-01  3.481E+00
  70.00  3.776E+00  1.708E+00  3.380E-02  5.272E-03  7.861E-02  7.362E-01
 100.00  7.555E-01  2.890E-01  5.822E-03  9.015E-04  1.959E-02  1.473E-01
 150.00  1.287E-01  3.868E-02  7.969E-04  1.228E-04  4.351E-03  2.510E-02
 200.00  3.829E-02  9.355E-03  1.959E-04  3.034E-05  1.589E-03  7.469E-03
 300.00  7.509E-03  1.297E-03  2.781E-05  4.459E-06  4.300E-04  1.463E-03
 400.00  2.511E-03  3.271E-04  7.121E-06  1.210E-06  1.862E-04  4.901E-04
 500.00  1.103E-03  1.131E-04  2.486E-06  4.524E-07  1.013E-04  2.152E-04
 600.00  5.841E-04  4.876E-05  1.074E-06  2.095E-07  6.418E-05  1.138E-04
 800.00  2.226E-04  1.331E-05  2.902E-07  6.562E-08  3.280E-05  4.330E-05
1000.00  1.069E-04  4.931E-06  1.047E-07  2.768E-08  1.985E-05  2.085E-05

Multipolarity E3
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  2.344E+07  8.664E+06  2.587E+06  7.020E+06  5.563E+04  4.599E+06
  15.00  1.655E+06  5.911E+05  1.522E+05  4.086E+05  5.202E+03  3.244E+05
  20.00  2.621E+05  9.038E+04  2.043E+04  5.425E+04  1.037E+03  5.133E+04
  30.00  2.067E+04  6.653E+03  1.208E+03  3.130E+03  1.174E+02  4.048E+03
  40.00  3.592E+03  1.081E+03  1.639E+02  4.138E+02  2.675E+01  7.025E+02
  50.00  9.536E+02  2.690E+02  3.507E+01  8.619E+01  8.795E+00  1.864E+02
  70.00  1.363E+02  3.401E+01  3.483E+00  8.094E+00  1.731E+00  2.662E+01
 100.00  1.864E+01  3.938E+00  3.094E-01  6.592E-01  3.284E-01  3.639E+00
 150.00  2.144E+00  3.560E-01  2.080E-02  3.827E-02  5.382E-02  4.186E-01
 200.00  4.946E-01  6.680E-02  3.214E-03  5.108E-03  1.583E-02  9.657E-02
 300.00  7.007E-02  6.731E-03  2.556E-04  3.063E-04  3.149E-03  1.366E-02
 400.00  1.906E-02  1.397E-03  4.642E-05  4.293E-05  1.100E-03  3.721E-03
 500.00  7.234E-03  4.246E-04  1.297E-05  9.529E-06  5.101E-04  1.412E-03
 600.00  3.434E-03  1.671E-04  4.818E-06  2.899E-06  2.859E-04  6.690E-04
 800.00  1.121E-03  4.067E-05  1.084E-06  4.815E-07  1.225E-04  2.180E-04
1000.00  4.843E-04  1.408E-05  3.541E-07  1.304E-07  6.591E-05  9.451E-05

Multipolarity E4
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  3.878E+09  9.051E+08  1.053E+10  1.154E+10  5.080E+06  7.711E+08
  15.00  1.624E+08  3.742E+07  3.138E+08  3.346E+08  3.143E+05  3.216E+07
  20.00  1.822E+07  4.135E+06  2.664E+07  2.768E+07  4.713E+04  3.599E+06
  30.00  9.151E+05  2.001E+05  8.562E+05  8.493E+05  3.633E+03  1.803E+05
  40.00  1.179E+05  2.469E+04  7.751E+04  7.364E+04  6.406E+02  2.318E+04
  50.00  2.511E+04  5.019E+03  1.230E+04  1.123E+04  1.744E+02  4.929E+03
  70.00  2.616E+03  4.745E+02  7.978E+02  6.768E+02  2.617E+01  5.126E+02
 100.00  2.609E+02  4.101E+01  4.636E+01  3.562E+01  3.784E+00  5.106E+01
 150.00  2.144E+01  2.709E+00  1.976E+00  1.311E+00  4.610E-01  4.191E+00
 200.00  3.950E+00  4.132E-01  2.231E-01  1.299E-01  1.104E-01  7.720E-01
 300.00  4.166E-01  3.207E-02  1.141E-02  5.285E-03  1.654E-02  8.131E-02
 400.00  9.356E-02  5.705E-03  1.504E-03  5.725E-04  4.753E-03  1.828E-02
 500.00  3.094E-02  1.570E-03  3.255E-04  1.044E-04  1.906E-03  6.044E-03
 600.00  1.323E-02  5.777E-04  9.775E-05  2.691E-05  9.535E-04  2.579E-03
 800.00  3.719E-03  1.288E-04  1.565E-05  3.354E-06  3.465E-04  7.238E-04
1000.00  1.451E-03  4.205E-05  3.938E-06  7.001E-07  1.663E-04  2.832E-04

Multipolarity M1
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  1.218E+02  5.227E-01  9.174E-02  3.562E-02  1.026E+02  2.375E+01
  15.00  3.650E+01  1.545E-01  2.585E-02  9.942E-03  3.054E+01  7.113E+00
  20.00  1.556E+01  6.505E-02  1.042E-02  3.986E-03  1.294E+01  3.032E+00
  30.00  4.676E+00  1.913E-02  2.838E-03  1.080E-03  3.845E+00  9.118E-01
  40.00  2.007E+00  8.054E-03  1.115E-03  4.240E-04  1.631E+00  3.911E-01
  50.00  1.045E+00  4.124E-03  5.366E-04  2.040E-04  8.408E-01  2.037E-01
  70.00  3.932E-01  1.507E-03  1.755E-04  6.701E-05  3.104E-01  7.663E-02
 100.00  1.405E-01  5.199E-04  5.254E-05  2.023E-05  1.082E-01  2.738E-02
 150.00  4.408E-02  1.559E-04  1.301E-05  5.082E-06  3.286E-02  8.595E-03
 200.00  1.948E-02  6.654E-05  4.739E-06  1.889E-06  1.416E-02  3.798E-03
 300.00  6.249E-03  2.029E-05  1.125E-06  4.661E-07  4.377E-03  1.218E-03
 400.00  2.810E-03  8.815E-06  4.007E-07  1.750E-07  1.925E-03  5.482E-04
 500.00  1.500E-03  4.593E-06  1.772E-07  8.242E-08  1.012E-03  2.926E-04
 600.00  9.095E-04  2.736E-06  9.149E-08  4.534E-08  6.058E-04  1.771E-04
 800.00  4.098E-04  1.219E-06  3.181E-08  1.850E-08  2.697E-04  7.971E-05
1000.00  2.154E-04  6.437E-07  1.368E-08  9.560E-09  1.414E-04  4.201E-05

Multipolarity M2
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  1.364E+04  1.513E+05  4.008E+03  3.785E+01  6.566E+04  2.675E+03
  15.00  2.113E+03  1.997E+04  5.273E+02  4.985E+00  9.079E+03  4.138E+02
  20.00  5.808E+02  4.747E+03  1.250E+02  1.184E+00  2.259E+03  1.137E+02
  30.00  9.880E+01  6.237E+02  1.634E+01  1.562E-01  3.243E+02  1.933E+01
  40.00  2.938E+01  1.482E+02  3.868E+00  3.735E-02  8.379E+01  5.743E+00
  50.00  1.177E+01  4.865E+01  1.266E+00  1.239E-02  2.984E+01  2.300E+00
  70.00  3.095E+00  9.079E+00  2.352E-01  2.378E-03  6.490E+00  6.045E-01
 100.00  7.939E-01  1.530E+00  3.949E-02  4.223E-04  1.351E+00  1.550E-01
 150.00  1.815E-01  2.022E-01  5.205E-03  6.168E-05  2.443E-01  3.542E-02
 200.00  6.651E-02  4.806E-02  1.237E-03  1.628E-05  7.662E-02  1.298E-02
 300.00  1.731E-02  6.398E-03  1.647E-04  2.659E-06  1.638E-02  3.377E-03
 400.00  6.985E-03  1.542E-03  3.974E-05  7.770E-07  5.892E-03  1.363E-03
 500.00  3.507E-03  5.088E-04  1.309E-05  3.064E-07  2.747E-03  6.846E-04
 600.00  2.055E-03  2.091E-04  5.356E-06  1.475E-07  1.526E-03  4.003E-04
 800.00  9.022E-04  5.190E-05  1.310E-06  4.887E-08  6.303E-04  1.755E-04
1000.00  4.757E-04  1.754E-05  4.330E-07  2.146E-08  3.231E-04  9.282E-05

Multipolarity M3
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  1.271E+06  4.988E+08  4.243E+06  1.499E+07  1.494E+07  2.526E+05
  15.00  1.174E+05  3.056E+07  2.805E+05  8.787E+05  1.049E+06  2.324E+04
  20.00  2.300E+04  4.262E+06  4.180E+04  1.174E+05  1.654E+05  4.541E+03
  30.00  2.514E+03  2.701E+05  2.955E+03  6.850E+03  1.300E+04  4.951E+02
  40.00  5.588E+02  3.903E+04  4.659E+02  9.139E+02  2.256E+03  1.098E+02
  50.00  1.808E+02  8.838E+03  1.134E+02  1.918E+02  6.002E+02  3.546E+01
  70.00  3.502E+01  9.689E+02  1.390E+01  1.822E+01  8.659E+01  6.860E+00
 100.00  6.634E+00  9.706E+01  1.567E+00  1.501E+00  1.210E+01  1.298E+00
 150.00  1.100E+00  7.576E+00  1.385E-01  8.776E-02  1.455E+00  2.150E-01
 200.00  3.261E-01  1.299E+00  2.569E-02  1.170E-02  3.513E-01  6.372E-02
 300.00  6.449E-02  1.173E-01  2.538E-03  6.884E-04  5.415E-02  1.259E-02
 400.00  2.182E-02  2.261E-02  5.137E-04  9.329E-05  1.592E-02  4.262E-03
 500.00  9.681E-03  6.453E-03  1.509E-04  1.976E-05  6.463E-03  1.891E-03
 600.00  5.172E-03  2.395E-03  5.698E-05  5.678E-06  3.248E-03  1.008E-03
 800.00  1.997E-03  5.180E-04  1.256E-05  8.175E-07  1.172E-03  3.886E-04
1000.00  9.675E-04  1.593E-04  3.893E-06  1.876E-07  5.520E-04  1.888E-04

Multipolarity M4
eng[keV]     P2         P3         P4         P5         Q1         Q2    
--------------------------------------------------------------------------
  10.00  8.535E+07  2.785E+11  1.324E+09  1.210E+11  1.683E+09  1.733E+07
  15.00  5.400E+06  8.672E+09  5.204E+07  3.288E+09  6.985E+07  1.085E+06
  20.00  8.124E+05  7.672E+08  5.498E+06  2.576E+08  7.772E+06  1.622E+05
  30.00  6.166E+04  2.664E+07  2.469E+05  7.232E+06  3.849E+05  1.223E+04
  40.00  1.064E+04  2.588E+06  2.874E+04  5.857E+05  4.906E+04  2.103E+03
  50.00  2.840E+03  4.384E+05  5.578E+03  8.462E+04  1.037E+04  5.599E+02
  70.00  4.148E+02  3.193E+04  4.928E+02  4.705E+03  1.072E+03  8.151E+01
 100.00  5.884E+01  2.152E+03  3.990E+01  2.290E+02  1.072E+02  1.153E+01
 150.00  7.124E+00  1.121E+02  2.472E+00  7.838E+00  9.002E+00  1.395E+00
 200.00  1.709E+00  1.485E+01  3.615E-01  7.470E-01  1.712E+00  3.342E-01
 300.00  2.553E-01  9.710E-01  2.616E-02  2.931E-02  1.934E-01  4.985E-02
 400.00  7.197E-02  1.535E-01  4.329E-03  3.121E-03  4.654E-02  1.406E-02
 500.00  2.801E-02  3.825E-02  1.101E-03  5.614E-04  1.640E-02  5.472E-03
 600.00  1.355E-02  1.285E-02  3.732E-04  1.426E-04  7.416E-03  2.641E-03
 800.00  4.543E-03  2.426E-03  7.052E-05  1.702E-05  2.307E-03  8.844E-04
1000.00  2.000E-03  6.827E-04  1.968E-05  3.318E-06  9.850E-04  3.904E-04

Multipolarity E1
eng[keV]     Q3         R1         R2        tot    
----------------------------------------------------
  10.00  1.191E-02  5.552E-04  2.846E-04  2.297E+01
  15.00  5.309E-03  2.897E-04  2.036E-04  8.061E+00
  20.00  2.858E-03  1.807E-04  1.439E-04  3.800E+00
  30.00  1.120E-03  9.088E-05  7.891E-05  1.344E+00
  40.00  5.546E-04  5.499E-05  4.834E-05  1.419E+00
  50.00  3.149E-04  3.704E-05  3.214E-05  7.824E-01
  70.00  1.303E-04  2.025E-05  1.671E-05  5.952E-01
 100.00  4.944E-05  1.063E-05  8.020E-06  2.594E-01
 150.00  1.601E-05  5.186E-06  3.404E-06  1.030E-01
 200.00  7.127E-06  3.159E-06  1.830E-06  5.482E-02
 300.00  2.302E-06  1.650E-06  7.752E-07  7.168E-02
 400.00  1.048E-06  1.080E-06  4.293E-07  4.513E-02
 500.00  5.700E-07  7.827E-07  2.711E-07  3.186E-02
 600.00  3.527E-07  6.131E-07  1.897E-07  2.450E-02
 800.00  1.669E-07  4.148E-07  1.067E-07  1.620E-02
1000.00  9.382E-08  3.087E-07  7.005E-08  1.185E-02

Multipolarity E2
eng[keV]     Q3         R1         R2        tot    
----------------------------------------------------
  10.00  4.808E+03  4.633E+01  7.311E+02  2.472E+06
  15.00  6.317E+02  7.336E+00  1.001E+02  5.501E+05
  20.00  1.497E+02  2.049E+00  2.473E+01  1.342E+05
  30.00  1.962E+01  3.547E-01  3.513E+00  1.862E+04
  40.00  4.645E+00  1.055E-01  8.941E-01  8.133E+03
  50.00  1.523E+00  4.201E-02  3.136E-01  2.738E+03
  70.00  2.840E-01  1.082E-02  6.619E-02  1.027E+03
 100.00  4.805E-02  2.696E-03  1.323E-02  1.999E+02
 150.00  6.443E-03  6.016E-04  2.270E-03  3.327E+01
 200.00  1.559E-03  2.199E-04  6.760E-04  9.822E+00
 300.00  2.163E-04  5.970E-05  1.331E-04  2.055E+00
 400.00  5.460E-05  2.589E-05  4.469E-05  7.882E-01
 500.00  1.889E-05  1.407E-05  1.960E-05  4.045E-01
 600.00  8.124E-06  8.899E-06  1.034E-05  2.504E-01
 800.00  2.204E-06  4.468E-06  3.840E-06  1.272E-01
1000.00  8.200E-07  2.720E-06  1.863E-06  7.873E-02

Multipolarity E3
eng[keV]     Q3         R1         R2        tot    
----------------------------------------------------
  10.00  1.446E+06  7.711E+03  4.154E+05  1.440E+09
  15.00  9.852E+04  7.188E+02  2.920E+04  1.363E+08
  20.00  1.506E+04  1.432E+02  4.619E+03  2.103E+07
  30.00  1.110E+03  1.624E+01  3.654E+02  1.601E+06
  40.00  1.801E+02  3.695E+00  6.337E+01  3.610E+05
  50.00  4.479E+01  1.214E+00  1.680E+01  9.459E+04
  70.00  5.660E+00  2.385E-01  2.395E+00  2.218E+04
 100.00  6.552E-01  4.522E-02  3.270E-01  3.287E+03
 150.00  5.932E-02  7.445E-03  3.786E-02  4.067E+02
 200.00  1.113E-02  2.190E-03  8.741E-03  9.824E+01
 300.00  1.122E-03  4.373E-04  1.243E-03  1.491E+01
 400.00  2.333E-04  1.530E-04  3.394E-04  4.468E+00
 500.00  7.089E-05  7.087E-05  1.286E-04  1.891E+00
 600.00  2.785E-05  3.965E-05  6.078E-05  1.007E+00
 800.00  6.734E-06  1.669E-05  1.934E-05  4.177E-01
1000.00  2.343E-06  9.029E-06  8.444E-06  2.272E-01

Multipolarity E4
eng[keV]     Q3         R1         R2        tot    
----------------------------------------------------
  10.00  1.522E+08  7.075E+05  6.980E+07  1.387E+12
  15.00  6.273E+06  4.357E+04  2.900E+06  4.392E+10
  20.00  6.921E+05  6.524E+03  3.243E+05  3.944E+09
  30.00  3.347E+04  5.034E+02  1.629E+04  1.442E+08
  40.00  4.123E+03  8.864E+01  2.092E+03  1.568E+07
  50.00  8.372E+02  2.410E+01  4.445E+02  2.963E+06
  70.00  7.905E+01  3.610E+00  4.612E+01  3.276E+05
 100.00  6.828E+00  5.213E-01  4.589E+00  3.559E+04
 150.00  4.517E-01  6.378E-02  3.791E-01  3.293E+03
 200.00  6.889E-02  1.528E-02  6.989E-02  6.581E+02
 300.00  5.350E-03  2.297E-03  7.399E-03  7.697E+01
 400.00  9.526E-04  6.611E-04  1.667E-03  1.897E+01
 500.00  2.622E-04  2.648E-04  5.505E-04  6.864E+00
 600.00  9.627E-05  1.322E-04  2.343E-04  3.213E+00
 800.00  2.133E-05  4.722E-05  6.419E-05  1.101E+00
1000.00  6.993E-06  2.279E-05  2.531E-05  5.244E-01

Multipolarity M1
eng[keV]     Q3         R1         R2        tot    
----------------------------------------------------
  10.00  8.694E-02  1.415E+01  2.144E+00  9.431E+03
  15.00  2.568E-02  4.203E+00  6.398E-01  9.320E+03
  20.00  1.081E-02  1.780E+00  2.726E-01  3.960E+03
  30.00  3.184E-03  5.305E-01  8.226E-02  1.186E+03
  40.00  1.339E-03  2.249E-01  3.526E-02  5.057E+02
  50.00  6.857E-04  1.159E-01  1.835E-02  2.605E+02
  70.00  2.506E-04  4.272E-02  6.889E-03  3.578E+02
 100.00  8.641E-05  1.489E-02  2.459E-03  1.254E+02
 150.00  2.596E-05  4.542E-03  7.771E-04  3.849E+01
 200.00  1.109E-05  1.958E-03  3.438E-04  1.672E+01
 300.00  3.381E-06  6.075E-04  1.108E-04  1.735E+01
 400.00  1.470E-06  2.676E-04  4.999E-05  7.653E+00
 500.00  7.666E-07  1.405E-04  2.665E-05  4.044E+00
 600.00  4.560E-07  8.398E-05  1.609E-05  2.434E+00
 800.00  2.014E-07  3.673E-05  7.069E-06  1.082E+00
1000.00  1.069E-07  1.938E-05  3.753E-06  5.772E-01

Multipolarity M2
eng[keV]     Q3         R1         R2        tot    
----------------------------------------------------
  10.00  2.520E+04  9.062E+03  2.416E+02  1.393E+07
  15.00  3.322E+03  1.250E+03  3.724E+01  3.273E+06
  20.00  7.896E+02  3.109E+02  1.023E+01  8.059E+05
  30.00  1.039E+02  4.476E+01  1.745E+00  1.140E+05
  40.00  2.466E+01  1.156E+01  5.180E-01  4.673E+04
  50.00  8.094E+00  4.113E+00  2.073E-01  1.598E+04
  70.00  1.510E+00  8.935E-01  5.436E-02  6.464E+03
 100.00  2.544E-01  1.859E-01  1.393E-02  1.341E+03
 150.00  3.368E-02  3.378E-02  3.204E-03  2.444E+02
 200.00  8.009E-03  1.060E-02  1.175E-03  7.759E+01
 300.00  1.066E-03  2.275E-03  3.072E-04  3.230E+01
 400.00  2.574E-04  8.192E-04  1.244E-04  1.327E+01
 500.00  8.495E-05  3.815E-04  6.235E-05  6.791E+00
 600.00  3.484E-05  2.116E-04  3.637E-05  4.050E+00
 800.00  8.592E-06  8.586E-05  1.557E-05  1.834E+00
1000.00  2.918E-06  4.425E-05  8.295E-06  1.016E+00

Multipolarity M3
eng[keV]     Q3         R1         R2        tot    
----------------------------------------------------
  10.00  8.312E+07  2.064E+06  2.286E+04  2.984E+10
  15.00  5.088E+06  1.446E+05  2.095E+03  1.944E+09
  20.00  7.096E+05  2.280E+04  4.091E+02  2.759E+08
  30.00  4.502E+04  1.795E+03  4.473E+01  1.817E+07
  40.00  6.500E+03  3.114E+02  9.910E+00  6.375E+06
  50.00  1.472E+03  8.280E+01  3.198E+00  1.477E+06
  70.00  1.612E+02  1.193E+01  6.172E-01  1.874E+05
 100.00  1.615E+01  1.666E+00  1.166E-01  2.169E+04
 150.00  1.263E+00  2.012E-01  1.945E-02  2.157E+03
 200.00  2.166E-01  4.861E-02  5.769E-03  4.691E+02
 300.00  1.957E-02  7.520E-03  1.145E-03  7.605E+01
 400.00  3.776E-03  2.214E-03  3.887E-04  2.543E+01
 500.00  1.078E-03  8.978E-04  1.722E-04  1.160E+01
 600.00  3.991E-04  4.504E-04  9.158E-05  6.433E+00
 800.00  8.579E-05  1.597E-04  3.447E-05  2.683E+00
1000.00  2.650E-05  7.562E-05  1.687E-05  1.417E+00

Multipolarity M4
eng[keV]     Q3         R1         R2        tot    
----------------------------------------------------
  10.00  4.658E+10  2.332E+08  1.574E+06  2.031E+13
  15.00  1.448E+09  9.650E+06  9.801E+04  6.175E+11
  20.00  1.281E+08  1.073E+06  1.464E+04  5.367E+10
  30.00  4.451E+06  5.324E+04  1.107E+03  1.829E+09
  40.00  4.319E+05  6.779E+03  1.900E+02  2.953E+08
  50.00  7.312E+04  1.432E+03  5.052E+01  5.267E+07
  70.00  5.321E+03  1.478E+02  7.338E+00  4.216E+06
 100.00  3.585E+02  1.476E+01  1.037E+00  3.215E+05
 150.00  1.869E+01  1.245E+00  1.262E-01  2.014E+04
 200.00  2.477E+00  2.369E-01  3.026E-02  3.191E+03
 300.00  1.621E-01  2.686E-02  4.537E-03  2.995E+02
 400.00  2.565E-02  6.473E-03  1.283E-03  7.077E+01
 500.00  6.390E-03  2.279E-03  4.984E-04  2.607E+01
 600.00  2.142E-03  1.028E-03  2.400E-04  1.259E+01
 800.00  4.019E-04  3.143E-04  7.843E-05  4.475E+00
1000.00  1.136E-04  1.349E-04  3.489E-05  2.154E+00



==> 122.txt <==
              ZZZZZZ           1  222   222
                  Z           11 2   2 2   2
                 Z     ===   1 1    2     2
                Z      ===  1  1   2     2
               Z               1  2     2
              ZZZZZZ           1 22222 22222

Evaluating total, the following occupation numbers were assumed

 K   2,   L1   2,   L2   2,   L3   4,   M1   2,   M2   2,
M3   4,   M4   4,   M5   6,   N1   2,   N2   2,   N3   4,
N4   4,   N5   6,   N6   6,   N7   8,   O1   2,   O2   2,
O3   4,   O4   4,   O5   6,   O6   6,   O7   8,   P1   2,
P2   2,   P3   4,   P4   4,   P5   6,   P6   1,   Q1   2,
Q2   2,   Q3   4,   R1   2,   R2   1,

Multipolarity E1
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***     2.518E-01  2.447E-01
  20.00     ***        ***        ***        ***     1.626E-01  2.454E-01
  30.00     ***        ***        ***        ***     8.929E-02  1.694E-01
  40.00     ***        ***        ***     7.802E-01  5.723E-02  1.120E-01
  50.00     ***        ***        ***     4.153E-01  3.980E-02  7.671E-02
  70.00     ***     7.456E-02  2.040E-01  1.561E-01  2.279E-02  4.102E-02
 100.00     ***     4.460E-02  9.277E-02  5.459E-02  1.240E-02  1.993E-02
 150.00     ***     2.394E-02  3.682E-02  1.632E-02  6.204E-03  8.432E-03
 200.00     ***     1.530E-02  1.905E-02  6.954E-03  3.837E-03  4.526E-03
 300.00  4.796E-02  8.269E-03  7.643E-03  2.123E-03  2.031E-03  1.905E-03
 400.00  3.159E-02  5.554E-03  4.147E-03  9.457E-04  1.346E-03  1.056E-03
 500.00  2.295E-02  4.081E-03  2.589E-03  5.048E-04  9.815E-04  6.670E-04
 600.00  1.803E-02  3.209E-03  1.787E-03  3.089E-04  7.778E-04  4.701E-04
 800.00  1.214E-02  2.240E-03  1.026E-03  1.448E-04  5.398E-04  2.722E-04
1000.00  9.072E-03  1.661E-03  6.598E-04  8.026E-05  3.991E-04  1.761E-04

Multipolarity E2
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***     6.337E+03  2.403E+05
  20.00     ***        ***        ***        ***     1.886E+03  5.954E+04
  30.00     ***        ***        ***        ***     3.552E+02  8.505E+03
  40.00     ***        ***        ***     3.822E+03  1.110E+02  2.173E+03
  50.00     ***        ***        ***     1.250E+03  4.544E+01  7.609E+02
  70.00     ***     2.641E+01  5.177E+02  2.308E+02  1.221E+01  1.617E+02
 100.00     ***     7.646E+00  1.050E+02  3.897E+01  3.148E+00  3.253E+01
 150.00     ***     1.937E+00  1.833E+01  5.192E+00  7.219E-01  5.583E+00
 200.00     ***     7.692E-01  5.550E+00  1.252E+00  2.685E-01  1.669E+00
 300.00  1.168E-01  2.305E-01  1.105E+00  1.722E-01  7.427E-02  3.288E-01
 400.00  1.189E-01  1.077E-01  3.774E-01  4.359E-02  3.271E-02  1.109E-01
 500.00  1.001E-01  6.161E-02  1.678E-01  1.506E-02  1.793E-02  4.882E-02
 600.00  8.344E-02  4.026E-02  8.892E-02  6.491E-03  1.149E-02  2.600E-02
 800.00  5.793E-02  2.170E-02  3.447E-02  1.773E-03  5.928E-03  9.951E-03
1000.00  4.286E-02  1.351E-02  1.673E-02  6.569E-04  3.589E-03  4.786E-03

Multipolarity E3
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***     1.599E+05  4.662E+07
  20.00     ***        ***        ***        ***     4.947E+04  7.795E+06
  30.00     ***        ***        ***        ***     8.678E+03  6.664E+05
  40.00     ***        ***        ***     9.556E+04  2.460E+03  1.217E+05
  50.00     ***        ***        ***     2.574E+04  9.176E+02  3.332E+04
  70.00     ***     1.835E+02  9.501E+03  3.546E+03  2.096E+02  4.991E+03
 100.00     ***     6.541E+01  1.626E+03  4.409E+02  4.439E+01  7.123E+02
 150.00     ***     1.582E+01  2.234E+02  4.199E+01  7.927E+00  8.523E+01
 200.00     ***     5.587E+00  5.647E+01  8.081E+00  2.435E+00  2.010E+01
 300.00  1.060E-01  1.341E+00  8.732E+00  8.296E-01  5.075E-01  2.912E+00
 400.00  1.854E-01  5.269E-01  2.516E+00  1.753E-01  1.826E-01  8.067E-01
 500.00  1.812E-01  2.638E-01  9.870E-01  5.368E-02  8.609E-02  3.086E-01
 600.00  1.603E-01  1.554E-01  4.761E-01  2.126E-02  4.911E-02  1.479E-01
 800.00  1.158E-01  7.226E-02  1.611E-01  5.224E-03  2.144E-02  4.876E-02
1000.00  8.658E-02  4.075E-02  7.120E-02  1.822E-03  1.160E-02  2.119E-02

Multipolarity E4
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***     5.595E+05  1.483E+09
  20.00     ***        ***        ***        ***     5.179E+05  2.408E+08
  30.00     ***        ***        ***        ***     1.199E+05  1.745E+07
  40.00     ***        ***        ***     7.685E+05  3.383E+04  2.710E+06
  50.00     ***        ***        ***     2.425E+05  1.196E+04  6.457E+05
  70.00     ***     6.717E+02  6.006E+04  3.361E+04  2.397E+03  7.725E+04
 100.00     ***     3.555E+02  1.202E+04  3.680E+03  4.252E+02  8.589E+03
 150.00     ***     8.740E+01  1.529E+03  2.823E+02  6.027E+01  7.716E+02
 200.00     ***     2.835E+01  3.438E+02  4.574E+01  1.552E+01  1.487E+02
 300.00  7.247E-02  5.672E+00  4.348E+01  3.713E+00  2.500E+00  1.642E+01
 400.00  2.322E-01  1.916E+00  1.080E+01  6.772E-01  7.498E-01  3.797E+00
 500.00  2.651E-01  8.511E-01  3.787E+00  1.886E-01  3.079E-01  1.275E+00
 600.00  2.482E-01  4.557E-01  1.671E+00  7.001E-02  1.577E-01  5.527E-01
 800.00  1.850E-01  1.840E-01  4.970E-01  1.585E-02  5.878E-02  1.579E-01
1000.00  1.383E-01  9.420E-02  2.008E-01  5.231E-03  2.855E-02  6.214E-02

Multipolarity M1
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***     5.774E+03  1.699E+03
  20.00     ***        ***        ***        ***     2.450E+03  7.256E+02
  30.00     ***        ***        ***        ***     7.331E+02  2.196E+02
  40.00     ***        ***        ***     1.222E+00  3.112E+02  9.421E+01
  50.00     ***        ***        ***     6.216E-01  1.597E+02  4.885E+01
  70.00     ***     2.347E+02  6.481E+01  2.235E-01  5.896E+01  1.838E+01
 100.00     ***     8.161E+01  2.315E+01  7.642E-02  2.055E+01  6.569E+00
 150.00     ***     2.485E+01  7.313E+00  2.266E-02  6.242E+00  2.063E+00
 200.00     ***     1.073E+01  3.247E+00  9.587E-03  2.686E+00  9.108E-01
 300.00  1.357E+01  3.296E+00  1.039E+00  2.873E-03  8.278E-01  2.913E-01
 400.00  5.964E+00  1.457E+00  4.709E-01  1.245E-03  3.645E-01  1.313E-01
 500.00  3.147E+00  7.659E-01  2.518E-01  6.443E-04  1.910E-01  6.990E-02
 600.00  1.897E+00  4.558E-01  1.515E-01  3.822E-04  1.148E-01  4.245E-02
 800.00  8.371E-01  2.036E-01  6.855E-02  1.687E-04  5.103E-02  1.909E-02
1000.00  4.496E-01  1.065E-01  3.603E-02  8.870E-05  2.660E-02  1.000E-02

Multipolarity M2
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***     1.507E+06  6.416E+04
  20.00     ***        ***        ***        ***     3.761E+05  1.844E+04
  30.00     ***        ***        ***        ***     5.465E+04  3.365E+03
  40.00     ***        ***        ***     1.974E+04  1.420E+04  1.045E+03
  50.00     ***        ***        ***     6.485E+03  5.053E+03  4.298E+02
  70.00     ***     3.342E+03  2.364E+02  1.204E+03  1.108E+03  1.180E+02
 100.00     ***     7.240E+02  7.485E+01  2.035E+02  2.328E+02  3.146E+01
 150.00     ***     1.381E+02  2.028E+01  2.690E+01  4.260E+01  7.457E+00
 200.00     ***     4.502E+01  8.121E+00  6.393E+00  1.346E+01  2.789E+00
 300.00  1.624E+01  1.005E+01  2.297E+00  8.460E-01  2.906E+00  7.411E-01
 400.00  7.476E+00  3.754E+00  9.774E-01  2.048E-01  1.056E+00  3.039E-01
 500.00  4.088E+00  1.792E+00  5.060E-01  6.753E-02  4.938E-01  1.536E-01
 600.00  2.551E+00  1.008E+00  3.002E-01  2.773E-02  2.769E-01  9.079E-02
 800.00  1.210E+00  4.288E-01  1.360E-01  6.882E-03  1.151E-01  4.020E-02
1000.00  6.991E-01  2.232E-01  7.301E-02  2.326E-03  5.897E-02  2.128E-02

Multipolarity M3
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***     1.138E+08  1.159E+06
  20.00     ***        ***        ***        ***     1.891E+07  3.227E+05
  30.00     ***        ***        ***        ***     1.609E+06  5.022E+04
  40.00     ***        ***        ***     4.040E+06  2.940E+05  1.337E+04
  50.00     ***        ***        ***     9.266E+05  8.081E+04  4.815E+03
  70.00     ***     1.909E+04  8.648E+02  1.031E+05  1.228E+04  1.067E+03
 100.00     ***     3.533E+03  3.259E+02  1.060E+04  1.803E+03  2.246E+02
 150.00     ***     5.398E+02  8.345E+01  8.522E+02  2.273E+02  4.061E+01
 200.00     ***     1.486E+02  3.013E+01  1.492E+02  5.644E+01  1.259E+01
 300.00  1.033E+01  2.632E+01  7.129E+00  1.377E+01  8.983E+00  2.601E+00
 400.00  6.874E+00  8.445E+00  2.659E+00  2.716E+00  2.699E+00  9.052E-01
 500.00  4.235E+00  3.621E+00  1.247E+00  7.848E-01  1.108E+00  4.071E-01
 600.00  2.785E+00  1.882E+00  6.860E-01  2.939E-01  5.652E-01  2.204E-01
 800.00  1.380E+00  7.199E-01  2.789E-01  6.443E-02  2.068E-01  8.631E-02
1000.00  8.122E-01  3.504E-01  1.393E-01  1.998E-02  9.784E-02  4.214E-02

Multipolarity M4
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***     2.371E+09  4.803E+06
  20.00     ***        ***        ***        ***     3.869E+08  3.195E+06
  30.00     ***        ***        ***        ***     2.771E+07  6.150E+05
  40.00     ***        ***        ***     1.308E+08  4.260E+06  1.575E+05
  50.00     ***        ***        ***     2.512E+07  1.008E+06  5.246E+04
  70.00     ***     6.647E+04  2.626E+03  2.139E+06  1.201E+05  9.861E+03
 100.00     ***     1.460E+04  1.406E+03  1.664E+05  1.348E+04  1.686E+03
 150.00     ***     2.070E+03  3.590E+02  9.826E+03  1.251E+03  2.362E+02
 200.00     ***     5.082E+02  1.185E+02  1.401E+03  2.509E+02  6.082E+01
 300.00  5.603E+00  7.399E+01  2.350E+01  9.904E+01  3.003E+01  9.742E+00
 400.00  6.401E+00  2.054E+01  7.651E+00  1.651E+01  7.490E+00  2.859E+00
 500.00  4.581E+00  7.902E+00  3.233E+00  4.242E+00  2.692E+00  1.136E+00
 600.00  3.195E+00  3.776E+00  1.637E+00  1.456E+00  1.242E+00  5.595E-01
 800.00  1.644E+00  1.281E+00  5.901E-01  2.833E-01  3.948E-01  1.914E-01
1000.00  9.750E-01  5.757E-01  2.713E-01  8.123E-02  1.701E-01  8.522E-02

Multipolarity E1
eng[keV]     M3         M4         M5         N1         N2         N3
--------------------------------------------------------------------------
  10.00  3.045E+00  5.830E+00  7.414E+00  1.789E-01  1.269E-01  9.412E-01
  15.00  1.465E+00  1.712E+00  2.061E+00  9.398E-02  1.159E-01  4.305E-01
  20.00  8.091E-01  6.830E-01  7.928E-01  5.968E-02  8.946E-02  2.340E-01
  30.00  3.217E-01  1.764E-01  1.947E-01  3.083E-02  5.256E-02  9.249E-02
  40.00  1.582E-01  6.480E-02  6.899E-02  1.892E-02  3.306E-02  4.576E-02
  50.00  8.931E-02  2.939E-02  3.043E-02  1.289E-02  2.235E-02  2.600E-02
  70.00  3.655E-02  8.709E-03  8.675E-03  7.166E-03  1.182E-02  1.075E-02
 100.00  1.367E-02  2.341E-03  2.235E-03  3.812E-03  5.747E-03  4.075E-03
 150.00  4.364E-03  5.153E-04  4.752E-04  1.876E-03  2.447E-03  1.316E-03
 200.00  1.925E-03  1.751E-04  1.582E-04  1.152E-03  1.321E-03  5.855E-04
 300.00  6.146E-04  3.861E-05  3.459E-05  6.069E-04  5.616E-04  1.889E-04
 400.00  2.787E-04  1.342E-05  1.213E-05  4.001E-04  3.119E-04  8.606E-05
 500.00  1.506E-04  5.866E-06  5.436E-06  2.913E-04  1.978E-04  4.670E-05
 600.00  9.351E-05  3.064E-06  2.900E-06  2.308E-04  1.397E-04  2.903E-05
 800.00  4.434E-05  1.094E-06  1.119E-06  1.601E-04  8.118E-05  1.384E-05
1000.00  2.472E-05  4.870E-07  5.510E-07  1.183E-04  5.259E-05  7.719E-06

Multipolarity E2
eng[keV]     M3         M4         M5         N1         N2         N3
--------------------------------------------------------------------------
  10.00  1.306E+06  2.659E+04  5.317E+03  1.655E+04  5.503E+05  4.158E+05
  15.00  1.716E+05  3.507E+03  6.747E+02  2.677E+03  7.567E+04  5.469E+04
  20.00  4.069E+04  8.360E+02  1.570E+02  7.579E+02  1.872E+04  1.296E+04
  30.00  5.345E+03  1.110E+02  2.023E+01  1.337E+02  2.662E+03  1.700E+03
  40.00  1.260E+03  2.640E+01  4.718E+00  4.013E+01  6.766E+02  4.015E+02
  50.00  4.125E+02  8.717E+00  1.534E+00  1.612E+01  2.377E+02  1.316E+02
  70.00  7.688E+01  1.646E+00  2.825E-01  4.211E+00  5.037E+01  2.454E+01
 100.00  1.298E+01  2.820E-01  4.714E-02  1.060E+00  1.010E+01  4.145E+00
 150.00  1.735E+00  3.838E-02  6.261E-03  2.376E-01  1.725E+00  5.540E-01
 200.00  4.186E-01  9.394E-03  1.523E-03  8.719E-02  5.143E-01  1.337E-01
 300.00  5.780E-02  1.324E-03  2.201E-04  2.371E-02  1.012E-01  1.849E-02
 400.00  1.457E-02  3.385E-04  5.914E-05  1.028E-02  3.396E-02  4.652E-03
 500.00  5.018E-03  1.175E-04  2.191E-05  5.582E-03  1.492E-02  1.603E-03
 600.00  2.167E-03  5.082E-05  1.016E-05  3.553E-03  7.935E-03  6.914E-04
 800.00  5.890E-04  1.368E-05  3.161E-06  1.816E-03  3.031E-03  1.878E-04
1000.00  2.169E-04  4.912E-06  1.318E-06  1.092E-03  1.455E-03  6.908E-05

Multipolarity E3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.056E+08  1.215E+08  3.389E+08  1.942E+06  2.775E+08  1.147E+08
  15.00  2.158E+07  7.144E+06  1.973E+07  1.997E+05  1.985E+07  7.877E+06
  20.00  3.388E+06  9.594E+05  2.622E+06  4.236E+04  3.176E+06  1.211E+06
  30.00  2.593E+05  5.690E+04  1.520E+05  5.192E+03  2.554E+05  9.001E+04
  40.00  4.284E+04  7.677E+03  2.000E+04  1.234E+03  4.470E+04  1.465E+04
  50.00  1.082E+04  1.640E+03  4.162E+03  4.181E+02  1.196E+04  3.657E+03
  70.00  1.395E+03  1.626E+02  3.906E+02  8.536E+01  1.730E+03  4.646E+02
 100.00  1.641E+02  1.441E+01  3.175E+01  1.668E+01  2.390E+02  5.397E+01
 150.00  1.504E+01  9.673E-01  1.840E+00  2.803E+00  2.780E+01  4.896E+00
 200.00  2.840E+00  1.491E-01  2.452E-01  8.350E-01  6.456E+00  9.203E-01
 300.00  2.878E-01  1.183E-02  1.467E-02  1.686E-01  9.220E-01  9.296E-02
 400.00  6.009E-02  2.149E-03  2.055E-03  5.932E-02  2.525E-01  1.933E-02
 500.00  1.826E-02  5.988E-04  4.545E-04  2.758E-02  9.609E-02  5.872E-03
 600.00  7.231E-03  2.234E-04  1.389E-04  1.558E-02  4.587E-02  2.319E-03
 800.00  1.763E-03  5.023E-05  2.303E-05  6.706E-03  1.504E-02  5.646E-04
1000.00  6.099E-04  1.635E-05  6.202E-06  3.593E-03  6.507E-03  1.950E-04

Multipolarity E4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.303E+10  4.142E+11  4.821E+11  1.021E+08  3.444E+10  9.897E+09
  15.00  7.498E+08  1.260E+10  1.418E+10  8.364E+06  1.568E+09  4.314E+08
  20.00  9.923E+07  1.088E+09  1.188E+09  1.458E+06  1.855E+08  4.929E+07
  30.00  5.853E+06  3.592E+07  3.720E+07  1.332E+05  9.957E+06  2.489E+06
  40.00  7.963E+05  3.286E+06  3.248E+06  2.564E+04  1.328E+06  3.134E+05
  50.00  1.723E+05  5.273E+05  4.993E+05  7.394E+03  2.900E+05  6.465E+04
  70.00  1.750E+04  3.470E+04  3.042E+04  1.189E+03  3.121E+04  6.223E+03
 100.00  1.593E+03  2.043E+03  1.616E+03  1.812E+02  3.195E+03  5.451E+02
 150.00  1.094E+02  8.821E+01  6.004E+01  2.302E+01  2.688E+02  3.642E+01
 200.00  1.696E+01  1.003E+01  5.974E+00  5.631E+00  5.017E+01  5.585E+00
 300.00  1.336E+00  5.168E-01  2.444E-01  8.635E-01  5.369E+00  4.366E-01
 400.00  2.401E-01  6.859E-02  2.660E-02  2.511E-01  1.218E+00  7.802E-02
 500.00  6.629E-02  1.486E-02  4.848E-03  1.013E-01  4.046E-01  2.152E-02
 600.00  2.459E-02  4.494E-03  1.259E-03  5.118E-02  1.742E-01  7.962E-03
 800.00  5.514E-03  7.220E-04  1.574E-04  1.874E-02  4.930E-02  1.782E-03
1000.00  1.803E-03  1.814E-04  3.277E-05  8.980E-03  1.928E-02  5.813E-04

Multipolarity M1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  2.355E+01  5.213E+00  2.109E+00  5.844E+03  1.731E+03  7.251E+00
  15.00  6.945E+00  1.426E+00  5.724E-01  1.741E+03  5.187E+02  2.143E+00
  20.00  2.921E+00  5.635E-01  2.252E-01  7.376E+02  2.211E+02  9.019E-01
  30.00  8.607E-01  1.497E-01  5.965E-02  2.200E+02  6.669E+01  2.658E-01
  40.00  3.599E-01  5.746E-02  2.288E-02  9.301E+01  2.851E+01  1.115E-01
  50.00  1.840E-01  2.727E-02  1.086E-02  4.794E+01  1.484E+01  5.708E-02
  70.00  6.710E-02  8.756E-03  3.497E-03  1.770E+01  5.582E+00  2.086E-02
 100.00  2.308E-02  2.575E-03  1.034E-03  6.164E+00  1.992E+00  7.186E-03
 150.00  6.909E-03  6.271E-04  2.549E-04  1.870E+00  6.245E-01  2.154E-03
 200.00  2.941E-03  2.264E-04  9.333E-05  8.047E-01  2.755E-01  9.186E-04
 300.00  8.931E-04  5.306E-05  2.277E-05  2.485E-01  8.820E-02  2.798E-04
 400.00  3.878E-04  1.882E-05  8.509E-06  1.091E-01  3.963E-02  1.215E-04
 500.00  2.012E-04  8.287E-06  3.973E-06  5.718E-02  2.110E-02  6.319E-05
 600.00  1.202E-04  4.275E-06  2.188E-06  3.436E-02  1.281E-02  3.773E-05
 800.00  5.325E-05  1.479E-06  8.874E-07  1.528E-02  5.762E-03  1.675E-05
1000.00  2.801E-05  6.352E-07  4.535E-07  7.959E-03  3.015E-03  8.804E-06

Multipolarity M2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  6.833E+06  1.943E+05  1.822E+03  3.571E+06  1.673E+05  2.198E+06
  15.00  9.017E+05  2.558E+04  2.410E+02  4.943E+05  2.620E+04  2.902E+05
  20.00  2.146E+05  6.071E+03  5.748E+01  1.231E+05  7.266E+03  6.897E+04
  30.00  2.835E+04  7.978E+02  7.642E+00  1.775E+04  1.256E+03  9.088E+03
  40.00  6.705E+03  1.879E+02  1.825E+00  4.576E+03  3.756E+02  2.152E+03
  50.00  2.201E+03  6.147E+01  6.062E-01  1.631E+03  1.516E+02  7.064E+02
  70.00  4.108E+02  1.141E+01  1.165E-01  3.554E+02  4.025E+01  1.318E+02
 100.00  6.919E+01  1.913E+00  2.069E-02  7.409E+01  1.042E+01  2.219E+01
 150.00  9.141E+00  2.518E-01  3.019E-03  1.343E+01  2.405E+00  2.931E+00
 200.00  2.171E+00  5.972E-02  7.950E-04  4.215E+00  8.867E-01  6.960E-01
 300.00  2.882E-01  7.928E-03  1.294E-04  9.040E-01  2.325E-01  9.254E-02
 400.00  6.952E-02  1.911E-03  3.766E-05  3.256E-01  9.431E-02  2.228E-02
 500.00  2.286E-02  6.270E-04  1.475E-05  1.517E-01  4.745E-02  7.334E-03
 600.00  9.419E-03  2.574E-04  7.123E-06  8.476E-02  2.795E-02  3.018E-03
 800.00  2.331E-03  6.273E-05  2.349E-06  3.509E-02  1.232E-02  7.469E-04
1000.00  7.842E-04  2.060E-05  1.020E-06  1.790E-02  6.498E-03  2.511E-04

Multipolarity M3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  2.084E+10  1.692E+08  7.216E+08  7.177E+08  1.160E+07  7.092E+09
  15.00  1.280E+09  1.140E+07  4.232E+07  5.109E+07  1.162E+06  4.348E+08
  20.00  1.791E+08  1.726E+06  5.659E+06  8.147E+06  2.393E+05  6.067E+07
  30.00  1.145E+07  1.253E+05  3.317E+05  6.528E+05  2.791E+04  3.857E+06
  40.00  1.651E+06  1.996E+04  4.408E+04  1.142E+05  6.412E+03  5.558E+05
  50.00  3.748E+05  4.910E+03  9.250E+03  3.066E+04  2.125E+03  1.259E+05
  70.00  4.128E+04  6.115E+02  8.789E+02  4.478E+03  4.246E+02  1.381E+04
 100.00  4.156E+03  6.989E+01  7.231E+01  6.330E+02  8.251E+01  1.384E+03
 150.00  3.266E+02  6.266E+00  4.228E+00  7.699E+01  1.399E+01  1.081E+02
 200.00  5.625E+01  1.171E+00  5.628E-01  1.871E+01  4.200E+00  1.855E+01
 300.00  5.103E+00  1.167E-01  3.307E-02  2.911E+00  8.422E-01  1.676E+00
 400.00  9.897E-01  2.379E-02  4.481E-03  8.598E-01  2.876E-01  3.234E-01
 500.00  2.827E-01  6.998E-03  9.457E-04  3.497E-01  1.281E-01  9.224E-02
 600.00  1.055E-01  2.662E-03  2.727E-04  1.770E-01  6.892E-02  3.433E-02
 800.00  2.288E-02  5.887E-04  3.917E-05  6.418E-02  2.677E-02  7.428E-03
1000.00  7.031E-03  1.822E-04  8.932E-06  3.013E-02  1.300E-02  2.278E-03

Multipolarity M4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  8.738E+12  2.644E+10  5.487E+12  5.892E+10  4.676E+08  3.695E+12
  15.00  2.824E+11  1.310E+09  1.494E+11  2.683E+09  3.852E+07  1.159E+11
  20.00  2.574E+10  1.573E+08  1.173E+10  3.163E+08  6.638E+06  1.032E+10
  30.00  9.366E+08  8.152E+06  3.317E+08  1.683E+07  5.829E+05  3.622E+08
  40.00  9.327E+07  1.019E+06  2.682E+07  2.227E+06  1.082E+05  3.530E+07
  50.00  1.615E+07  2.073E+05  3.881E+06  4.835E+05  3.028E+04  6.005E+06
  70.00  1.213E+06  1.940E+04  2.166E+05  5.177E+04  4.686E+03  4.403E+05
 100.00  8.417E+04  1.643E+03  1.058E+04  5.326E+03  6.950E+02  2.985E+04
 150.00  4.511E+03  1.057E+02  3.640E+02  4.587E+02  8.740E+01  1.564E+03
 200.00  6.078E+02  1.575E+01  3.480E+01  8.844E+01  2.137E+01  2.079E+02
 300.00  4.051E+01  1.163E+00  1.372E+00  1.016E+01  3.261E+00  1.366E+01
 400.00  6.494E+00  1.951E-01  1.467E-01  2.466E+00  9.309E-01  2.166E+00
 500.00  1.627E+00  4.989E-02  2.637E-02  8.729E-01  3.647E-01  5.401E-01
 600.00  5.518E-01  1.707E-02  6.745E-03  3.982E-01  1.779E-01  1.822E-01
 800.00  1.049E-01  3.247E-03  8.063E-04  1.248E-01  6.011E-02  3.445E-02
1000.00  2.959E-02  9.072E-04  1.567E-04  5.317E-02  2.654E-02  9.677E-03

Multipolarity E1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.196E+00  1.556E+00  6.119E-01  7.261E-01  6.202E-02  5.106E-02
  15.00  4.049E-01  4.965E-01  1.218E-01  1.421E-01  3.224E-02  3.978E-02
  20.00  1.759E-01  2.073E-01  3.685E-02  4.248E-02  2.017E-02  2.912E-02
  30.00  5.004E-02  5.584E-02  6.402E-03  7.242E-03  1.018E-02  1.645E-02
  40.00  1.948E-02  2.093E-02  1.773E-03  1.987E-03  6.188E-03  1.024E-02
  50.00  9.177E-03  9.578E-03  6.420E-04  7.179E-04  4.188E-03  6.885E-03
  70.00  2.852E-03  2.854E-03  1.357E-04  1.504E-04  2.308E-03  3.631E-03
 100.00  7.955E-04  7.648E-04  2.539E-05  2.822E-05  1.219E-03  1.764E-03
 150.00  1.812E-04  1.676E-04  3.698E-06  4.149E-06  5.971E-04  7.522E-04
 200.00  6.269E-05  5.696E-05  9.452E-07  1.074E-06  3.659E-04  4.068E-04
 300.00  1.409E-05  1.268E-05  1.408E-07  1.610E-07  1.925E-04  1.733E-04
 400.00  4.949E-06  4.488E-06  3.669E-08  4.479E-08  1.267E-04  9.637E-05
 500.00  2.181E-06  2.025E-06  1.257E-08  1.795E-08  9.230E-05  6.119E-05
 600.00  1.142E-06  1.083E-06  5.775E-09  7.904E-09  7.300E-05  4.322E-05
 800.00  4.106E-07  4.231E-07  1.494E-09  2.504E-09  5.065E-05  2.514E-05
1000.00  1.827E-07  2.048E-07  5.853E-10  1.308E-09  3.746E-05  1.632E-05

Multipolarity E2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  9.901E+03  1.719E+03  9.896E+01  1.034E+02  5.840E+03  1.733E+05
  15.00  1.308E+03  2.191E+02  1.223E+01  1.267E+01  9.296E+02  2.382E+04
  20.00  3.118E+02  5.120E+01  2.716E+00  2.787E+00  2.603E+02  5.889E+03
  30.00  4.136E+01  6.659E+00  3.130E-01  3.156E-01  4.516E+01  8.351E+02
  40.00  9.872E+00  1.575E+00  6.564E-02  6.525E-02  1.346E+01  2.125E+02
  50.00  3.265E+00  5.177E-01  1.931E-02  1.896E-02  5.376E+00  7.463E+01
  70.00  6.182E-01  9.713E-02  2.989E-03  2.881E-03  1.393E+00  1.580E+01
 100.00  1.063E-01  1.653E-02  4.046E-04  3.832E-04  3.483E-01  3.165E+00
 150.00  1.451E-02  2.240E-03  4.132E-05  3.869E-05  7.758E-02  5.400E-01
 200.00  3.561E-03  5.520E-04  8.239E-06  7.751E-06  2.835E-02  1.609E-01
 300.00  5.043E-04  8.098E-05  8.810E-07  8.435E-07  7.670E-03  3.162E-02
 400.00  1.288E-04  2.194E-05  1.885E-07  1.853E-07  3.311E-03  1.060E-02
 500.00  4.480E-05  8.172E-06  5.716E-08  6.128E-08  1.794E-03  4.659E-03
 600.00  1.938E-05  3.798E-06  2.274E-08  2.438E-08  1.139E-03  2.473E-03
 800.00  5.224E-06  1.193E-06  5.372E-09  6.258E-09  5.802E-04  9.448E-04
1000.00  1.874E-06  4.936E-07  1.675E-09  2.587E-09  3.485E-04  4.536E-04

Multipolarity E3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  4.585E+07  1.316E+08  4.300E+05  8.438E+04  8.886E+05  9.536E+07
  15.00  2.698E+06  7.665E+06  2.521E+04  4.823E+03  8.458E+04  6.743E+06
  20.00  3.622E+05  1.018E+06  3.371E+03  6.328E+02  1.706E+04  1.069E+06
  30.00  2.146E+04  5.886E+04  1.975E+02  3.611E+01  1.962E+03  8.458E+04
  40.00  2.904E+03  7.764E+03  2.639E+01  4.742E+00  4.506E+02  1.469E+04
  50.00  6.212E+02  1.617E+03  5.558E+00  9.868E-01  1.491E+02  3.905E+03
  70.00  6.169E+01  1.518E+02  5.322E-01  9.324E-02  2.961E+01  5.592E+02
 100.00  5.476E+00  1.235E+01  4.437E-02  7.751E-03  5.661E+00  7.662E+01
 150.00  3.681E-01  7.160E-01  2.660E-03  4.757E-04  9.348E-01  8.841E+00
 200.00  5.683E-02  9.540E-02  3.642E-04  6.823E-05  2.760E-01  2.044E+00
 300.00  4.522E-03  5.712E-03  2.279E-05  4.847E-06  5.519E-02  2.907E-01
 400.00  8.212E-04  7.985E-04  3.286E-06  8.161E-07  1.930E-02  7.936E-02
 500.00  2.293E-04  1.765E-04  7.384E-07  2.183E-07  8.944E-03  3.017E-02
 600.00  8.545E-05  5.376E-05  2.282E-07  7.672E-08  5.030E-03  1.437E-02
 800.00  1.923E-05  8.891E-06  3.646E-08  1.634E-08  2.157E-03  4.705E-03
1000.00  6.263E-06  2.378E-06  9.238E-09  5.621E-09  1.153E-03  2.035E-03

Multipolarity E4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.809E+11  2.067E+11  7.426E+08  5.477E+09  7.118E+07  1.489E+10
  15.00  5.414E+09  6.011E+09  1.929E+07  1.418E+08  4.660E+06  6.315E+08
  20.00  4.610E+08  4.985E+08  1.448E+06  1.059E+07  7.213E+05  7.144E+07
  30.00  1.492E+07  1.537E+07  3.780E+04  2.716E+05  5.767E+04  3.629E+06
  40.00  1.352E+06  1.333E+06  2.873E+03  2.012E+04  1.036E+04  4.698E+05
  50.00  2.151E+05  2.036E+05  3.948E+02  2.677E+03  2.855E+03  1.005E+05
  70.00  1.400E+04  1.230E+04  2.048E+01  1.277E+02  4.354E+02  1.053E+04
 100.00  8.160E+02  6.483E+02  9.489E-01  5.059E+00  6.376E+01  1.055E+03
 150.00  3.491E+01  2.392E+01  3.270E-02  1.294E-01  7.859E+00  8.714E+01
 200.00  3.948E+00  2.371E+00  3.300E-03  9.667E-03  1.894E+00  1.612E+01
 300.00  2.027E-01  9.674E-02  1.511E-04  2.583E-04  2.861E-01  1.709E+00
 400.00  2.677E-02  1.048E-02  1.864E-05  2.070E-05  8.247E-02  3.855E-01
 500.00  5.796E-03  1.910E-03  3.816E-06  3.050E-06  3.310E-02  1.278E-01
 600.00  1.747E-03  4.944E-04  1.088E-06  6.843E-07  1.664E-02  5.484E-02
 800.00  2.802E-04  6.163E-05  1.569E-07  7.562E-08  6.062E-03  1.548E-02
1000.00  7.030E-05  1.278E-05  3.558E-08  1.655E-08  2.897E-03  6.049E-03

Multipolarity M1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.668E+00  6.697E-01  1.052E-01  6.891E-02  1.859E+03  5.399E+02
  15.00  4.675E-01  1.859E-01  2.378E-02  1.584E-02  5.534E+02  1.617E+02
  20.00  1.877E-01  7.425E-02  8.058E-03  5.447E-03  2.344E+02  6.890E+01
  30.00  5.097E-02  2.006E-02  1.677E-03  1.160E-03  6.975E+01  2.074E+01
  40.00  1.991E-02  7.828E-03  5.337E-04  3.767E-04  2.954E+01  8.878E+00
  50.00  9.553E-03  3.757E-03  2.169E-04  1.556E-04  1.523E+01  4.622E+00
  70.00  3.115E-03  1.229E-03  5.412E-05  4.004E-05  5.620E+00  1.738E+00
 100.00  9.299E-04  3.695E-04  1.198E-05  9.238E-06  1.958E+00  6.200E-01
 150.00  2.294E-04  9.240E-05  2.081E-06  1.685E-06  5.937E-01  1.943E-01
 200.00  8.354E-05  3.422E-05  5.834E-07  5.015E-07  2.554E-01  8.570E-02
 300.00  1.980E-05  8.439E-06  9.578E-08  8.942E-08  7.892E-02  2.744E-02
 400.00  7.060E-06  3.167E-06  2.661E-08  2.765E-08  3.463E-02  1.232E-02
 500.00  3.108E-06  1.486E-06  9.325E-09  1.193E-08  1.817E-02  6.562E-03
 600.00  1.614E-06  8.200E-07  4.329E-09  5.612E-09  1.090E-02  3.980E-03
 800.00  5.615E-07  3.356E-07  1.229E-09  1.909E-09  4.850E-03  1.791E-03
1000.00  2.406E-07  1.690E-07  4.054E-10  1.157E-09  2.528E-03  9.379E-04

Multipolarity M2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  7.451E+04  6.872E+02  3.459E+01  9.635E+00  1.165E+06  5.680E+04
  15.00  9.808E+03  9.059E+01  4.457E+00  1.290E+00  1.612E+05  8.804E+03
  20.00  2.325E+03  2.154E+01  1.031E+00  3.082E-01  4.010E+04  2.422E+03
  30.00  3.048E+02  2.848E+00  1.283E-01  4.054E-02  5.763E+03  4.131E+02
  40.00  7.193E+01  6.800E-01  2.888E-02  9.545E-03  1.487E+03  1.227E+02
  50.00  2.354E+01  2.256E-01  9.043E-03  3.107E-03  5.293E+02  4.920E+01
  70.00  4.372E+00  4.331E-02  1.554E-03  5.703E-04  1.151E+02  1.296E+01
 100.00  7.330E-01  7.685E-03  2.370E-04  9.416E-05  2.395E+01  3.328E+00
 150.00  9.650E-02  1.121E-03  2.772E-05  1.223E-05  4.328E+00  7.623E-01
 200.00  2.290E-02  2.959E-04  6.028E-06  2.908E-06  1.356E+00  2.799E-01
 300.00  3.045E-03  4.831E-05  7.156E-07  3.935E-07  2.902E-01  7.309E-02
 400.00  7.329E-04  1.410E-05  1.598E-07  9.833E-08  1.043E-01  2.957E-02
 500.00  2.408E-04  5.541E-06  4.944E-08  3.573E-08  4.856E-02  1.486E-02
 600.00  9.873E-05  2.677E-06  2.001E-08  1.521E-08  2.708E-02  8.733E-03
 800.00  2.407E-05  8.886E-07  4.616E-09  4.320E-09  1.120E-02  3.846E-03
1000.00  7.910E-06  3.822E-07  1.509E-09  1.898E-09  5.713E-03  2.029E-03

Multipolarity M3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  7.405E+07  2.832E+08  1.651E+06  1.525E+04  2.566E+08  4.951E+06
  15.00  4.915E+06  1.661E+07  9.649E+04  9.135E+02  1.807E+07  4.629E+05
  20.00  7.345E+05  2.219E+06  1.285E+04  1.245E+02  2.854E+06  9.139E+04
  30.00  5.228E+04  1.297E+05  7.456E+02  7.551E+00  2.251E+05  1.010E+04
  40.00  8.247E+03  1.727E+04  9.867E+01  1.043E+00  3.908E+04  2.254E+03
  50.00  2.011E+03  3.624E+03  2.059E+01  2.269E-01  1.041E+04  7.320E+02
  70.00  2.475E+02  3.443E+02  1.937E+00  2.321E-02  1.505E+03  1.426E+02
 100.00  2.798E+01  2.832E+01  1.576E-01  2.141E-03  2.106E+02  2.713E+01
 150.00  2.483E+00  1.655E+00  9.100E-03  1.520E-04  2.535E+01  4.521E+00
 200.00  4.614E-01  2.203E-01  1.203E-03  2.462E-05  6.123E+00  1.345E+00
 300.00  4.576E-02  1.296E-02  7.039E-05  2.108E-06  9.460E-01  2.673E-01
 400.00  9.281E-03  1.752E-03  9.501E-06  4.050E-07  2.781E-01  9.080E-02
 500.00  2.728E-03  3.701E-04  2.007E-06  1.190E-07  1.129E-01  4.037E-02
 600.00  1.034E-03  1.065E-04  5.749E-07  4.491E-08  5.695E-02  2.164E-02
 800.00  2.283E-04  1.526E-05  8.144E-08  1.052E-08  2.059E-02  8.390E-03
1000.00  7.060E-05  3.472E-06  1.779E-08  3.944E-09  9.658E-03  4.070E-03

Multipolarity M4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.002E+10  2.258E+12  5.112E+09  7.812E+09  2.674E+10  2.998E+08
  15.00  8.175E+08  6.139E+10  1.471E+08  2.035E+08  1.132E+09  1.981E+07
  20.00  8.841E+07  4.810E+09  1.211E+07  1.529E+07  1.274E+08  3.051E+06
  30.00  4.092E+06  1.354E+08  3.698E+05  3.970E+05  6.412E+06  2.378E+05
  40.00  4.828E+05  1.094E+07  3.191E+04  2.974E+04  8.230E+05  4.154E+04
  50.00  9.469E+04  1.581E+06  4.864E+03  3.993E+03  1.750E+05  1.118E+04
  70.00  8.480E+03  8.791E+04  2.937E+02  1.934E+02  1.823E+04  1.651E+03
 100.00  6.939E+02  4.277E+03  1.556E+01  7.792E+00  1.833E+03  2.361E+02
 150.00  4.341E+01  1.464E+02  5.819E-01  2.022E-01  1.546E+02  2.883E+01
 200.00  6.379E+00  1.396E+01  5.850E-02  1.515E-02  2.948E+01  6.947E+00
 300.00  4.649E-01  5.483E-01  2.439E-03  3.981E-04  3.344E+00  1.045E+00
 400.00  7.722E-02  5.837E-02  2.675E-04  3.068E-05  8.057E-01  2.961E-01
 500.00  1.968E-02  1.049E-02  4.884E-05  4.268E-06  2.841E-01  1.155E-01
 600.00  6.703E-03  2.674E-03  1.257E-05  8.890E-07  1.290E-01  5.612E-02
 800.00  1.270E-03  3.189E-04  1.509E-06  8.365E-08  4.024E-02  1.891E-02
1000.00  3.539E-04  6.184E-05  2.915E-07  1.608E-08  1.712E-02  8.338E-03

Multipolarity E1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.908E-01  3.187E-01  4.108E-01  1.475E-01  1.746E-01  1.847E-02
  15.00  1.310E-01  1.099E-01  1.338E-01  3.137E-02  3.649E-02  9.543E-03
  20.00  7.084E-02  4.843E-02  5.670E-02  9.862E-03  1.130E-02  5.937E-03
  30.00  2.789E-02  1.404E-02  1.555E-02  1.776E-03  2.005E-03  2.973E-03
  40.00  1.383E-02  5.548E-03  5.918E-03  5.053E-04  5.631E-04  1.804E-03
  50.00  7.873E-03  2.636E-03  2.732E-03  1.857E-04  2.063E-04  1.217E-03
  70.00  3.265E-03  8.288E-04  8.223E-04  3.982E-05  4.387E-05  6.690E-04
 100.00  1.241E-03  2.339E-04  2.225E-04  7.571E-06  8.284E-06  3.532E-04
 150.00  4.024E-04  5.365E-05  4.930E-05  1.115E-06  1.227E-06  1.726E-04
 200.00  1.794E-04  1.865E-05  1.678E-05  2.851E-07  3.193E-07  1.058E-04
 300.00  5.808E-05  4.220E-06  3.774E-06  4.257E-08  4.911E-08  5.559E-05
 400.00  2.646E-05  1.482E-06  1.334E-06  1.150E-08  1.356E-08  3.658E-05
 500.00  1.438E-05  6.560E-07  6.043E-07  4.045E-09  5.457E-09  2.664E-05
 600.00  8.941E-06  3.429E-07  3.248E-07  1.667E-09  2.422E-09  2.106E-05
 800.00  4.260E-06  1.236E-07  1.256E-07  5.103E-10  8.875E-10  1.460E-05
1000.00  2.384E-06  5.510E-08  6.163E-08  1.727E-10  3.485E-10  1.081E-05

Multipolarity E2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.291E+05  2.986E+03  4.965E+02  2.547E+01  2.599E+01  1.740E+03
  15.00  1.698E+04  3.947E+02  6.342E+01  3.244E+00  3.294E+00  2.757E+02
  20.00  4.024E+03  9.405E+01  1.483E+01  7.371E-01  7.434E-01  7.696E+01
  30.00  5.271E+02  1.245E+01  1.928E+00  8.744E-02  8.690E-02  1.328E+01
  40.00  1.247E+02  2.978E+00  4.576E-01  1.874E-02  1.836E-02  3.954E+00
  50.00  4.089E+01  9.852E-01  1.507E-01  5.586E-03  5.412E-03  1.576E+00
  70.00  7.625E+00  1.866E-01  2.838E-02  8.787E-04  8.370E-04  4.074E-01
 100.00  1.289E+00  3.211E-02  4.853E-03  1.206E-04  1.128E-04  1.017E-01
 150.00  1.722E-01  4.388E-03  6.608E-04  1.248E-05  1.153E-05  2.261E-02
 200.00  4.158E-02  1.077E-03  1.633E-04  2.503E-06  2.314E-06  8.251E-03
 300.00  5.751E-03  1.527E-04  2.409E-05  2.704E-07  2.547E-07  2.228E-03
 400.00  1.446E-03  3.901E-05  6.525E-06  5.757E-08  5.634E-08  9.605E-04
 500.00  4.985E-04  1.357E-05  2.440E-06  1.760E-08  1.861E-08  5.203E-04
 600.00  2.148E-04  5.869E-06  1.135E-06  7.012E-09  7.507E-09  3.296E-04
 800.00  5.829E-05  1.581E-06  3.554E-07  1.591E-09  2.063E-09  1.677E-04
1000.00  2.146E-05  5.677E-07  1.482E-07  5.555E-10  7.209E-10  1.009E-04

Multipolarity E3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  3.722E+07  1.385E+07  3.973E+07  1.323E+05  2.456E+04  2.840E+05
  15.00  2.539E+06  8.150E+05  2.313E+06  7.758E+03  1.404E+03  2.652E+04
  20.00  3.883E+05  1.094E+05  3.071E+05  1.038E+03  1.844E+02  5.281E+03
  30.00  2.862E+04  6.474E+03  1.773E+04  6.071E+01  1.054E+01  5.962E+02
  40.00  4.644E+03  8.779E+02  2.343E+03  8.136E+00  1.393E+00  1.357E+02
  50.00  1.156E+03  1.879E+02  4.880E+02  1.715E+00  2.909E-01  4.462E+01
  70.00  1.462E+02  1.867E+01  4.582E+01  1.643E-01  2.764E-02  8.785E+00
 100.00  1.693E+01  1.658E+00  3.729E+00  1.372E-02  2.313E-03  1.669E+00
 150.00  1.531E+00  1.115E-01  2.162E-01  8.231E-04  1.428E-04  2.742E-01
 200.00  2.874E-01  1.722E-02  2.881E-02  1.127E-04  2.056E-05  8.072E-02
 300.00  2.899E-02  1.371E-03  1.725E-03  7.065E-06  1.470E-06  1.609E-02
 400.00  6.019E-03  2.489E-04  2.410E-04  1.018E-06  2.476E-07  5.616E-03
 500.00  1.829E-03  6.954E-05  5.329E-05  2.303E-07  6.650E-08  2.600E-03
 600.00  7.216E-04  2.590E-05  1.620E-05  7.052E-08  2.352E-08  1.459E-03
 800.00  1.755E-04  5.830E-06  2.675E-06  1.133E-08  5.257E-09  6.247E-04
1000.00  6.063E-05  1.901E-06  7.165E-07  2.829E-09  1.614E-09  3.343E-04

Multipolarity E4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  3.708E+09  5.682E+10  6.409E+10  2.281E+08  1.692E+09  2.526E+07
  15.00  1.544E+08  1.693E+09  1.858E+09  5.924E+06  4.379E+07  1.572E+06
  20.00  1.714E+07  1.438E+08  1.537E+08  4.448E+05  3.269E+06  2.362E+05
  30.00  8.353E+05  4.624E+06  4.714E+06  1.159E+04  8.370E+04  1.823E+04
  40.00  1.033E+05  4.183E+05  4.085E+05  8.835E+02  6.215E+03  3.213E+03
  50.00  2.105E+04  6.642E+04  6.231E+04  1.215E+02  8.267E+02  8.746E+02
  70.00  1.996E+03  4.309E+03  3.754E+03  6.311E+00  3.943E+01  1.313E+02
 100.00  1.730E+02  2.505E+02  1.975E+02  2.931E-01  1.563E+00  1.901E+01
 150.00  1.147E+01  1.069E+01  7.272E+00  1.012E-02  4.000E-02  2.321E+00
 200.00  1.753E+00  1.207E+00  7.203E-01  1.023E-03  2.987E-03  5.568E-01
 300.00  1.367E-01  6.189E-02  2.935E-02  4.693E-05  7.976E-05  8.372E-02
 400.00  2.438E-02  8.162E-03  3.178E-03  5.787E-06  6.390E-06  2.407E-02
 500.00  6.724E-03  1.767E-03  5.788E-04  1.185E-06  9.404E-07  9.648E-03
 600.00  2.484E-03  5.320E-04  1.496E-04  3.388E-07  2.108E-07  4.839E-03
 800.00  5.553E-04  8.525E-05  1.863E-05  4.842E-08  2.339E-08  1.759E-03
1000.00  1.812E-04  2.140E-05  3.865E-06  1.103E-08  4.984E-09  8.410E-04

Multipolarity M1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.229E+00  4.833E-01  1.921E-01  2.905E-02  1.869E-02  5.370E+02
  15.00  6.592E-01  1.362E-01  5.358E-02  6.722E-03  4.397E-03  1.599E+02
  20.00  2.775E-01  5.491E-02  2.148E-02  2.310E-03  1.533E-03  6.771E+01
  30.00  8.172E-02  1.496E-02  5.820E-03  4.888E-04  3.325E-04  2.012E+01
  40.00  3.436E-02  5.876E-03  2.284E-03  1.575E-04  1.095E-04  8.534E+00
  50.00  1.759E-02  2.828E-03  1.100E-03  6.431E-05  4.559E-05  4.399E+00
  70.00  6.431E-03  9.261E-04  3.611E-04  1.624E-05  1.181E-05  1.624E+00
 100.00  2.217E-03  2.773E-04  1.089E-04  3.612E-06  2.738E-06  5.655E-01
 150.00  6.649E-04  6.871E-05  2.740E-05  6.324E-07  5.010E-07  1.715E-01
 200.00  2.837E-04  2.506E-05  1.014E-05  1.767E-07  1.501E-07  7.379E-02
 300.00  8.651E-05  5.953E-06  2.520E-06  2.951E-08  2.744E-08  2.280E-02
 400.00  3.754E-05  2.128E-06  9.443E-07  8.209E-09  8.496E-09  1.000E-02
 500.00  1.953E-05  9.401E-07  4.449E-07  2.892E-09  3.628E-09  5.248E-03
 600.00  1.166E-05  4.875E-07  2.461E-07  1.311E-09  1.702E-09  3.146E-03
 800.00  5.174E-06  1.693E-07  9.966E-08  3.625E-10  7.087E-10  1.399E-03
1000.00  2.725E-06  7.285E-08  5.071E-08  1.545E-10  2.759E-10  7.305E-04

Multipolarity M2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  6.846E+05  2.261E+04  2.057E+02  1.012E+01  2.750E+00  3.394E+05
  15.00  9.035E+04  2.975E+03  2.710E+01  1.310E+00  3.694E-01  4.693E+04
  20.00  2.147E+04  7.051E+02  6.439E+00  3.042E-01  8.864E-02  1.167E+04
  30.00  2.824E+03  9.227E+01  8.492E-01  3.808E-02  1.173E-02  1.674E+03
  40.00  6.700E+02  2.182E+01  2.030E-01  8.636E-03  2.785E-03  4.324E+02
  50.00  2.199E+02  7.140E+00  6.736E-02  2.715E-03  9.118E-04  1.539E+02
  70.00  4.103E+01  1.326E+00  1.292E-02  4.693E-04  1.687E-04  3.346E+01
 100.00  6.909E+00  2.224E-01  2.292E-03  7.198E-05  2.802E-05  6.957E+00
 150.00  9.122E-01  2.928E-02  3.344E-04  8.450E-06  3.668E-06  1.256E+00
 200.00  2.166E-01  6.948E-03  8.820E-05  1.842E-06  8.712E-07  3.934E-01
 300.00  2.881E-02  9.241E-04  1.444E-05  2.199E-07  1.189E-07  8.410E-02
 400.00  6.931E-03  2.224E-04  4.206E-06  4.936E-08  2.996E-08  3.020E-02
 500.00  2.283E-03  7.312E-05  1.656E-06  1.550E-08  1.085E-08  1.406E-02
 600.00  9.387E-04  2.994E-05  8.017E-07  6.096E-09  4.680E-09  7.831E-03
 800.00  2.322E-04  7.304E-06  2.650E-07  1.446E-09  1.415E-09  3.236E-03
1000.00  7.811E-05  2.403E-06  1.148E-07  4.716E-10  5.425E-10  1.653E-03

Multipolarity M3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.246E+09  2.327E+07  8.574E+07  5.132E+05  4.659E+03  7.680E+07
  15.00  1.376E+08  1.539E+06  5.026E+06  2.998E+04  2.788E+02  5.388E+06
  20.00  1.919E+07  2.292E+05  6.715E+05  3.991E+03  3.794E+01  8.490E+05
  30.00  1.217E+06  1.622E+04  3.919E+04  2.311E+02  2.293E+00  6.660E+04
  40.00  1.755E+05  2.555E+03  5.226E+03  3.065E+01  3.169E-01  1.155E+04
  50.00  3.973E+04  6.217E+02  1.097E+03  6.395E+00  6.892E-02  3.070E+03
  70.00  4.353E+03  7.624E+01  1.042E+02  6.015E-01  7.044E-03  4.423E+02
 100.00  4.356E+02  8.595E+00  8.569E+00  4.896E-02  6.494E-04  6.171E+01
 150.00  3.397E+01  7.605E-01  5.006E-01  2.828E-03  4.611E-05  7.404E+00
 200.00  5.822E+00  1.411E-01  6.664E-02  3.741E-04  7.470E-06  1.786E+00
 300.00  5.255E-01  1.397E-02  3.921E-03  2.188E-05  6.417E-07  2.752E-01
 400.00  1.012E-01  2.830E-03  5.300E-04  2.953E-06  1.231E-07  8.078E-02
 500.00  2.886E-02  8.315E-04  1.120E-04  6.228E-07  3.629E-08  3.276E-02
 600.00  1.073E-02  3.148E-04  3.217E-05  1.784E-07  1.374E-08  1.650E-02
 800.00  2.318E-03  6.948E-05  4.609E-06  2.533E-08  3.411E-09  5.959E-03
1000.00  7.112E-04  2.149E-05  1.048E-06  5.561E-09  1.107E-09  2.798E-03

Multipolarity M4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.241E+12  7.059E+09  6.926E+11  1.623E+09  2.420E+09  8.536E+09
  15.00  3.864E+10  2.787E+08  1.882E+10  4.662E+07  6.303E+07  3.545E+08
  20.00  3.418E+09  2.952E+07  1.474E+09  3.831E+06  4.736E+06  3.945E+07
  30.00  1.188E+08  1.331E+06  4.138E+07  1.164E+05  1.227E+05  1.953E+06
  40.00  1.152E+07  1.551E+05  3.348E+06  1.006E+04  9.208E+03  2.488E+05
  50.00  1.952E+06  3.014E+04  4.835E+05  1.531E+03  1.236E+03  5.257E+04
  70.00  1.421E+05  2.668E+03  2.686E+04  9.224E+01  5.989E+01  5.434E+03
 100.00  9.573E+03  2.164E+02  1.306E+03  4.880E+00  2.413E+00  5.426E+02
 150.00  4.982E+02  1.343E+01  4.465E+01  1.821E-01  6.261E-02  4.550E+01
 200.00  6.598E+01  1.966E+00  4.251E+00  1.829E-02  4.691E-03  8.645E+00
 300.00  4.317E+00  1.427E-01  1.668E-01  7.618E-04  1.232E-04  9.765E-01
 400.00  6.821E-01  2.364E-02  1.774E-02  8.349E-05  9.491E-06  2.348E-01
 500.00  1.698E-01  6.021E-03  3.187E-03  1.524E-05  1.320E-06  8.268E-02
 600.00  5.717E-02  2.047E-03  8.112E-04  3.913E-06  2.748E-07  3.747E-02
 800.00  1.079E-02  3.873E-04  9.667E-05  4.706E-07  2.609E-08  1.167E-02
1000.00  3.030E-03  1.079E-04  1.875E-05  9.113E-08  4.842E-09  4.967E-03

Multipolarity E1
eng[keV]     P2         P3         P4         P5         P6         Q1    
--------------------------------------------------------------------------
  10.00  1.496E-02  7.353E-02  6.502E-02  8.138E-02  1.276E-02  4.206E-03
  15.00  1.122E-02  3.300E-02  2.252E-02  2.663E-02  2.740E-03  2.171E-03
  20.00  8.091E-03  1.780E-02  9.955E-03  1.132E-02  8.670E-04  1.349E-03
  30.00  4.517E-03  7.002E-03  2.898E-03  3.118E-03  1.576E-04  6.748E-04
  40.00  2.803E-03  3.479E-03  1.150E-03  1.191E-03  4.493E-05  4.086E-04
  50.00  1.882E-03  1.981E-03  5.475E-04  5.503E-04  1.658E-05  2.758E-04
  70.00  9.918E-04  8.219E-04  1.729E-04  1.663E-04  3.579E-06  1.515E-04
 100.00  4.818E-04  3.130E-04  4.878E-05  4.512E-05  6.819E-07  7.991E-05
 150.00  2.054E-04  1.015E-04  1.124E-05  1.003E-05  9.998E-08  3.904E-05
 200.00  1.112E-04  4.530E-05  3.902E-06  3.422E-06  2.574E-08  2.392E-05
 300.00  4.741E-05  1.467E-05  8.846E-07  7.692E-07  3.825E-09  1.256E-05
 400.00  2.635E-05  6.691E-06  3.118E-07  2.724E-07  1.023E-09  8.265E-06
 500.00  1.675E-05  3.641E-06  1.374E-07  1.225E-07  3.415E-10  6.032E-06
 600.00  1.182E-05  2.257E-06  7.182E-08  6.580E-08  1.709E-10  4.750E-06
 800.00  6.874E-06  1.078E-06  2.604E-08  2.569E-08  5.009E-11  3.297E-06
1000.00  4.467E-06  6.037E-07  1.166E-08  1.272E-08  1.377E-11  2.447E-06

Multipolarity E2
eng[keV]     P2         P3         P4         P5         P6         Q1    
--------------------------------------------------------------------------
  10.00  4.767E+04  3.272E+04  6.278E+02  1.005E+02  2.232E+00  3.965E+02
  15.00  6.552E+03  4.302E+03  8.297E+01  1.284E+01  2.852E-01  6.277E+01
  20.00  1.619E+03  1.020E+03  1.977E+01  3.003E+00  6.505E-02  1.750E+01
  30.00  2.293E+02  1.334E+02  2.616E+00  3.903E-01  7.763E-03  3.017E+00
  40.00  5.843E+01  3.160E+01  6.261E-01  9.274E-02  1.667E-03  8.976E-01
  50.00  2.052E+01  1.036E+01  2.072E-01  3.056E-02  4.981E-04  3.577E-01
  70.00  4.342E+00  1.932E+00  3.924E-02  5.758E-03  7.851E-05  9.237E-02
 100.00  8.695E-01  3.266E-01  6.756E-03  9.859E-04  1.080E-05  2.305E-02
 150.00  1.483E-01  4.365E-02  9.233E-04  1.344E-04  1.125E-06  5.122E-03
 200.00  4.418E-02  1.054E-02  2.268E-04  3.326E-05  2.261E-07  1.870E-03
 300.00  8.678E-03  1.458E-03  3.213E-05  4.908E-06  2.444E-08  5.042E-04
 400.00  2.908E-03  3.665E-04  8.211E-06  1.331E-06  5.249E-09  2.174E-04
 500.00  1.278E-03  1.264E-04  2.858E-06  4.963E-07  1.584E-09  1.179E-04
 600.00  6.778E-04  5.435E-05  1.233E-06  2.307E-07  6.324E-10  7.446E-05
 800.00  2.589E-04  1.476E-05  3.327E-07  7.255E-08  1.448E-10  3.790E-05
1000.00  1.244E-04  5.440E-06  1.197E-07  3.046E-08  5.533E-11  2.284E-05

Multipolarity E3
eng[keV]     P2         P3         P4         P5         P6         Q1    
--------------------------------------------------------------------------
  10.00  2.689E+07  9.546E+06  2.913E+06  8.126E+06  1.194E+04  6.589E+04
  15.00  1.895E+06  6.500E+05  1.714E+05  4.731E+05  6.997E+02  6.124E+03
  20.00  2.996E+05  9.927E+04  2.301E+04  6.282E+04  9.358E+01  1.215E+03
  30.00  2.359E+04  7.293E+03  1.361E+03  3.625E+03  5.482E+00  1.366E+02
  40.00  4.092E+03  1.183E+03  1.847E+02  4.793E+02  7.342E-01  3.102E+01
  50.00  1.086E+03  2.942E+02  3.953E+01  9.983E+01  1.547E-01  1.018E+01
  70.00  1.550E+02  3.717E+01  3.927E+00  9.372E+00  1.483E-02  1.999E+00
 100.00  2.119E+01  4.302E+00  3.489E-01  7.629E-01  1.238E-03  3.794E-01
 150.00  2.440E+00  3.887E-01  2.347E-02  4.425E-02  7.440E-05  6.223E-02
 200.00  5.635E-01  7.294E-02  3.626E-03  5.898E-03  1.020E-05  1.832E-02
 300.00  8.000E-02  7.351E-03  2.885E-04  3.529E-04  6.382E-07  3.644E-03
 400.00  2.182E-02  1.527E-03  5.240E-05  4.929E-05  9.231E-08  1.273E-03
 500.00  8.291E-03  4.640E-04  1.465E-05  1.090E-05  2.070E-08  5.898E-04
 600.00  3.942E-03  1.827E-04  5.446E-06  3.308E-06  6.418E-09  3.299E-04
 800.00  1.291E-03  4.444E-05  1.225E-06  5.462E-07  1.047E-09  1.412E-04
1000.00  5.587E-04  1.538E-05  4.003E-07  1.469E-07  2.531E-10  7.573E-05

Multipolarity E4
eng[keV]     P2         P3         P4         P5         P6         Q1    
--------------------------------------------------------------------------
  10.00  4.458E+09  9.877E+08  1.207E+10  1.319E+10  2.057E+07  6.016E+06
  15.00  1.859E+08  4.066E+07  3.593E+08  3.822E+08  5.340E+05  3.699E+05
  20.00  2.079E+07  4.481E+06  3.047E+07  3.160E+07  4.009E+04  5.516E+04
  30.00  1.040E+06  2.161E+05  9.785E+05  9.681E+05  1.046E+03  4.219E+03
  40.00  1.337E+05  2.661E+04  8.852E+04  8.389E+04  7.969E+01  7.400E+02
  50.00  2.842E+04  5.404E+03  1.405E+04  1.279E+04  1.096E+01  2.007E+02
  70.00  2.954E+03  5.105E+02  9.106E+02  7.699E+02  5.692E-01  3.002E+01
 100.00  2.943E+02  4.411E+01  5.292E+01  4.050E+01  2.645E-02  4.333E+00
 150.00  2.419E+01  2.917E+00  2.256E+00  1.491E+00  9.152E-04  5.279E-01
 200.00  4.461E+00  4.455E-01  2.548E-01  1.476E-01  9.255E-05  1.266E-01
 300.00  4.716E-01  3.471E-02  1.305E-02  6.008E-03  4.244E-06  1.898E-02
 400.00  1.062E-01  6.189E-03  1.721E-03  6.506E-04  5.243E-07  5.458E-03
 500.00  3.518E-02  1.707E-03  3.728E-04  1.186E-04  1.076E-07  2.189E-03
 600.00  1.507E-02  6.296E-04  1.120E-04  3.058E-05  3.048E-08  1.095E-03
 800.00  4.251E-03  1.407E-04  1.793E-05  3.806E-06  4.379E-09  3.979E-04
1000.00  1.662E-03  4.600E-05  4.513E-06  7.924E-07  1.006E-09  1.906E-04

Multipolarity M1
eng[keV]     P2         P3         P4         P5         P6         Q1    
--------------------------------------------------------------------------
  10.00  1.481E+02  5.632E-01  1.006E-01  3.879E-02  2.570E-03  1.214E+02
  15.00  4.434E+01  1.665E-01  2.838E-02  1.084E-02  5.967E-04  3.614E+01
  20.00  1.889E+01  7.012E-02  1.145E-02  4.348E-03  2.057E-04  1.530E+01
  30.00  5.677E+00  2.062E-02  3.123E-03  1.179E-03  4.368E-05  4.548E+00
  40.00  2.435E+00  8.684E-03  1.228E-03  4.632E-04  1.410E-05  1.929E+00
  50.00  1.267E+00  4.448E-03  5.917E-04  2.231E-04  5.773E-06  9.941E-01
  70.00  4.764E-01  1.626E-03  1.939E-04  7.332E-05  1.454E-06  3.669E-01
 100.00  1.700E-01  5.609E-04  5.816E-05  2.216E-05  3.241E-07  1.278E-01
 150.00  5.325E-02  1.682E-04  1.443E-05  5.582E-06  5.730E-08  3.877E-02
 200.00  2.349E-02  7.180E-05  5.269E-06  2.071E-06  1.623E-08  1.669E-02
 300.00  7.520E-03  2.189E-05  1.252E-06  5.139E-07  2.726E-09  5.150E-03
 400.00  3.376E-03  9.505E-06  4.475E-07  1.930E-07  7.697E-10  2.262E-03
 500.00  1.798E-03  4.949E-06  1.973E-07  9.013E-08  2.463E-10  1.188E-03
 600.00  1.089E-03  2.946E-06  1.022E-07  4.991E-08  1.276E-10  7.103E-04
 800.00  4.902E-04  1.310E-06  3.577E-08  2.045E-08  3.184E-11  3.160E-04
1000.00  2.571E-04  6.905E-07  1.541E-08  1.047E-08  1.683E-11  1.653E-04

Multipolarity M2
eng[keV]     P2         P3         P4         P5         P6         Q1    
--------------------------------------------------------------------------
  10.00  1.597E+04  1.736E+05  4.760E+03  4.200E+01  9.057E-01  7.690E+04
  15.00  2.467E+03  2.291E+04  6.262E+02  5.531E+00  1.172E-01  1.063E+04
  20.00  6.772E+02  5.444E+03  1.484E+02  1.314E+00  2.723E-02  2.643E+03
  30.00  1.149E+02  7.150E+02  1.941E+01  1.732E-01  3.415E-03  3.792E+02
  40.00  3.412E+01  1.698E+02  4.593E+00  4.142E-02  7.750E-04  9.793E+01
  50.00  1.366E+01  5.575E+01  1.503E+00  1.374E-02  2.438E-04  3.485E+01
  70.00  3.587E+00  1.040E+01  2.792E-01  2.635E-03  4.218E-05  7.574E+00
 100.00  9.193E-01  1.752E+00  4.684E-02  4.675E-04  6.478E-06  1.575E+00
 150.00  2.101E-01  2.313E-01  6.165E-03  6.821E-05  7.617E-07  2.843E-01
 200.00  7.707E-02  5.494E-02  1.464E-03  1.799E-05  1.669E-07  8.909E-02
 300.00  2.010E-02  7.300E-03  1.945E-04  2.944E-06  1.981E-08  1.902E-02
 400.00  8.121E-03  1.758E-03  4.683E-05  8.583E-07  4.480E-09  6.834E-03
 500.00  4.082E-03  5.791E-04  1.540E-05  3.372E-07  1.364E-09  3.186E-03
 600.00  2.395E-03  2.377E-04  6.297E-06  1.630E-07  5.701E-10  1.769E-03
 800.00  1.054E-03  5.880E-05  1.535E-06  5.411E-08  1.355E-10  7.310E-04
1000.00  5.567E-04  1.981E-05  5.061E-07  2.362E-08  4.218E-11  3.743E-04

Multipolarity M3
eng[keV]     P2         P3         P4         P5         P6         Q1    
--------------------------------------------------------------------------
  10.00  1.478E+06  5.722E+08  4.944E+06  1.755E+07  4.638E+04  1.752E+07
  15.00  1.359E+05  3.504E+07  3.265E+05  1.029E+06  2.708E+03  1.228E+06
  20.00  2.653E+04  4.886E+06  4.861E+04  1.374E+05  3.604E+02  1.934E+05
  30.00  2.888E+03  3.094E+05  3.432E+03  8.017E+03  2.089E+01  1.516E+04
  40.00  6.402E+02  4.467E+04  5.407E+02  1.070E+03  2.769E+00  2.626E+03
  50.00  2.067E+02  1.011E+04  1.315E+02  2.244E+02  5.777E-01  6.975E+02
  70.00  3.997E+01  1.107E+03  1.611E+01  2.131E+01  5.433E-02  1.004E+02
 100.00  7.560E+00  1.108E+02  1.816E+00  1.754E+00  4.423E-03  1.400E+01
 150.00  1.253E+00  8.637E+00  1.605E-01  1.025E-01  2.558E-04  1.679E+00
 200.00  3.719E-01  1.480E+00  2.978E-02  1.365E-02  3.384E-05  4.049E-01
 300.00  7.369E-02  1.335E-01  2.945E-03  8.019E-04  1.980E-06  6.230E-02
 400.00  2.499E-02  2.570E-02  5.966E-04  1.084E-04  2.674E-07  1.829E-02
 500.00  1.110E-02  7.331E-03  1.754E-04  2.293E-05  5.655E-08  7.428E-03
 600.00  5.943E-03  2.720E-03  6.627E-05  6.574E-06  1.613E-08  3.730E-03
 800.00  2.302E-03  5.877E-04  1.462E-05  9.413E-07  2.258E-09  1.347E-03
1000.00  1.118E-03  1.806E-04  4.531E-06  2.147E-07  5.040E-10  6.338E-04

Multipolarity M4
eng[keV]     P2         P3         P4         P5         P6         Q1    
--------------------------------------------------------------------------
  10.00  9.871E+07  3.213E+11  1.541E+09  1.422E+11  1.473E+08  1.980E+09
  15.00  6.212E+06  9.983E+09  6.038E+07  3.865E+09  4.226E+06  8.185E+07
  20.00  9.312E+05  8.819E+08  6.365E+06  3.026E+08  3.472E+05  9.080E+06
  30.00  7.033E+04  3.054E+07  2.850E+05  8.491E+06  1.056E+04  4.479E+05
  40.00  1.210E+04  2.961E+06  3.313E+04  6.872E+05  9.110E+02  5.692E+04
  50.00  3.222E+03  5.008E+05  6.423E+03  9.923E+04  1.386E+02  1.201E+04
  70.00  4.693E+02  3.640E+04  5.670E+02  5.511E+03  8.347E+00  1.238E+03
 100.00  6.644E+01  2.448E+03  4.588E+01  2.679E+02  4.416E-01  1.235E+02
 150.00  8.042E+00  1.272E+02  2.843E+00  9.158E+00  1.650E-02  1.034E+01
 200.00  1.930E+00  1.682E+01  4.158E-01  8.719E-01  1.657E-03  1.963E+00
 300.00  2.890E-01  1.099E+00  3.013E-02  3.418E-02  6.899E-05  2.213E-01
 400.00  8.168E-02  1.735E-01  4.990E-03  3.634E-03  7.568E-06  5.321E-02
 500.00  3.184E-02  4.321E-02  1.271E-03  6.531E-04  1.382E-06  1.876E-02
 600.00  1.544E-02  1.451E-02  4.311E-04  1.659E-04  3.543E-07  8.473E-03
 800.00  5.195E-03  2.738E-03  8.154E-05  1.977E-05  4.228E-08  2.639E-03
1000.00  2.292E-03  7.700E-04  2.277E-05  3.847E-06  8.237E-09  1.125E-03

Multipolarity E1
eng[keV]     Q2         Q3         R1         R2        tot    
---------------------------------------------------------------
  10.00  3.042E-03  1.242E-02  5.780E-04  2.706E-04  2.336E+01
  15.00  2.255E-03  5.560E-03  2.974E-04  1.999E-04  8.168E+00
  20.00  1.622E-03  3.000E-03  1.845E-04  1.438E-04  3.844E+00
  30.00  9.036E-04  1.182E-03  9.251E-05  8.024E-05  1.358E+00
  40.00  5.605E-04  5.863E-04  5.601E-05  4.973E-05  1.438E+00
  50.00  3.761E-04  3.338E-04  3.776E-05  3.336E-05  7.942E-01
  70.00  1.980E-04  1.385E-04  2.070E-05  1.753E-05  6.024E-01
 100.00  9.625E-05  5.275E-05  1.091E-05  8.512E-06  2.640E-01
 150.00  4.108E-05  1.714E-05  5.360E-06  3.654E-06  1.055E-01
 200.00  2.224E-05  7.652E-06  3.286E-06  1.980E-06  5.642E-02
 300.00  9.472E-06  2.480E-06  1.731E-06  8.475E-07  7.258E-02
 400.00  5.270E-06  1.133E-06  1.141E-06  4.726E-07  4.609E-02
 500.00  3.352E-06  6.159E-07  8.312E-07  3.001E-07  3.270E-02
 600.00  2.360E-06  3.814E-07  6.542E-07  2.109E-07  2.525E-02
 800.00  1.371E-06  1.808E-07  4.459E-07  1.197E-07  1.677E-02
1000.00  8.937E-07  1.016E-07  3.333E-07  7.897E-08  1.233E-02

Multipolarity E2
eng[keV]     Q2         Q3         R1         R2        tot    
---------------------------------------------------------------
  10.00  9.541E+03  5.526E+03  5.442E+01  8.476E+02  2.743E+06
  15.00  1.311E+03  7.261E+02  8.593E+00  1.161E+02  6.126E+05
  20.00  3.241E+02  1.721E+02  2.396E+00  2.869E+01  1.495E+05
  30.00  4.590E+01  2.254E+01  4.139E-01  4.076E+00  2.076E+04
  40.00  1.169E+01  5.337E+00  1.231E-01  1.038E+00  8.994E+03
  50.00  4.105E+00  1.749E+00  4.901E-02  3.641E-01  3.029E+03
  70.00  8.687E-01  3.261E-01  1.264E-02  7.691E-02  1.141E+03
 100.00  1.740E-01  5.512E-02  3.151E-03  1.539E-02  2.225E+02
 150.00  2.969E-02  7.379E-03  7.036E-04  2.642E-03  3.713E+01
 200.00  8.844E-03  1.783E-03  2.569E-04  7.880E-04  1.099E+01
 300.00  1.736E-03  2.466E-04  6.951E-05  1.553E-04  2.291E+00
 400.00  5.821E-04  6.208E-05  3.001E-05  5.220E-05  8.759E-01
 500.00  2.560E-04  2.141E-05  1.625E-05  2.293E-05  4.479E-01
 600.00  1.355E-04  9.189E-06  1.025E-05  1.210E-05  2.762E-01
 800.00  5.164E-05  2.479E-06  5.128E-06  4.515E-06  1.395E-01
1000.00  2.491E-05  9.176E-07  3.111E-06  2.193E-06  8.607E-02

Multipolarity E3
eng[keV]     Q2         Q3         R1         R2        tot    
---------------------------------------------------------------
  10.00  5.415E+06  1.617E+06  9.075E+03  4.815E+05  1.580E+09
  15.00  3.813E+05  1.100E+05  8.407E+02  3.379E+04  1.498E+08
  20.00  6.024E+04  1.679E+04  1.667E+02  5.338E+03  2.309E+07
  30.00  4.740E+03  1.234E+03  1.878E+01  4.213E+02  1.757E+06
  40.00  8.216E+02  2.001E+02  4.258E+00  7.296E+01  3.917E+05
  50.00  2.179E+02  4.973E+01  1.396E+00  1.933E+01  1.026E+05
  70.00  3.108E+01  6.279E+00  2.737E-01  2.753E+00  2.393E+04
 100.00  4.248E+00  7.264E-01  5.189E-02  3.759E-01  3.566E+03
 150.00  4.889E-01  6.574E-02  8.550E-03  4.352E-02  4.442E+02
 200.00  1.129E-01  1.234E-02  2.518E-03  1.006E-02  1.078E+02
 300.00  1.601E-02  1.244E-03  5.027E-04  1.433E-03  1.644E+01
 400.00  4.369E-03  2.587E-04  1.757E-04  3.918E-04  4.930E+00
 500.00  1.661E-03  7.862E-05  8.130E-05  1.488E-04  2.085E+00
 600.00  7.882E-04  3.090E-05  4.544E-05  7.043E-05  1.109E+00
 800.00  2.575E-04  7.466E-06  1.911E-05  2.252E-05  4.582E-01
1000.00  1.119E-04  2.595E-06  1.032E-05  9.852E-06  2.485E-01

Multipolarity E4
eng[keV]     Q2         Q3         R1         R2        tot    
---------------------------------------------------------------
  10.00  9.107E+08  1.687E+08  8.328E+05  8.116E+07  1.521E+12
  15.00  3.782E+07  6.921E+06  5.096E+04  3.357E+06  4.802E+10
  20.00  4.218E+06  7.615E+05  7.589E+03  3.743E+05  4.307E+09
  30.00  2.104E+05  3.669E+04  5.808E+02  1.872E+04  1.572E+08
  40.00  2.697E+04  4.512E+03  1.017E+02  2.397E+03  1.701E+07
  50.00  5.726E+03  9.151E+02  2.756E+01  5.084E+02  3.206E+06
  70.00  5.942E+02  8.633E+01  4.114E+00  5.265E+01  3.488E+05
 100.00  5.912E+01  7.455E+00  5.930E-01  5.233E+00  3.798E+04
 150.00  4.854E+00  4.936E-01  7.256E-02  4.322E-01  3.539E+03
 200.00  8.949E-01  7.540E-02  1.740E-02  7.975E-02  7.116E+02
 300.00  9.448E-02  5.874E-03  2.618E-03  8.456E-03  8.389E+01
 400.00  2.128E-02  1.049E-03  7.536E-04  1.908E-03  2.076E+01
 500.00  7.052E-03  2.893E-04  3.019E-04  6.318E-04  7.523E+00
 600.00  3.014E-03  1.065E-04  1.508E-04  2.694E-04  3.521E+00
 800.00  8.485E-04  2.365E-05  5.384E-05  7.419E-05  1.205E+00
1000.00  3.329E-04  7.760E-06  2.596E-05  2.932E-05  5.725E-01

Multipolarity M1
eng[keV]     Q2         Q3         R1         R2        tot    
---------------------------------------------------------------
  10.00  2.962E+01  9.508E-02  1.664E+01  2.631E+00  1.087E+04
  15.00  8.867E+00  2.809E-02  4.941E+00  7.852E-01  1.071E+04
  20.00  3.778E+00  1.183E-02  2.092E+00  3.345E-01  4.551E+03
  30.00  1.136E+00  3.483E-03  6.233E-01  1.009E-01  1.363E+03
  40.00  4.869E-01  1.466E-03  2.642E-01  4.321E-02  5.809E+02
  50.00  2.535E-01  7.506E-04  1.361E-01  2.248E-02  2.992E+02
  70.00  9.526E-02  2.743E-04  5.016E-02  8.433E-03  4.104E+02
 100.00  3.400E-02  9.461E-05  1.747E-02  3.007E-03  1.437E+02
 150.00  1.065E-02  2.842E-05  5.323E-03  9.482E-04  4.407E+01
 200.00  4.702E-03  1.214E-05  2.292E-03  4.189E-04  1.913E+01
 300.00  1.504E-03  3.701E-06  7.098E-04  1.346E-04  1.951E+01
 400.00  6.756E-04  1.609E-06  3.121E-04  6.058E-05  8.602E+00
 500.00  3.601E-04  8.374E-07  1.637E-04  3.226E-05  4.538E+00
 600.00  2.177E-04  4.979E-07  9.779E-05  1.945E-05  2.729E+00
 800.00  9.777E-05  2.196E-07  4.275E-05  8.548E-06  1.210E+00
1000.00  5.146E-05  1.163E-07  2.252E-05  4.531E-06  6.445E-01

Multipolarity M2
eng[keV]     Q2         Q3         R1         R2        tot    
---------------------------------------------------------------
  10.00  3.212E+03  2.933E+04  1.054E+04  2.856E+02  1.562E+07
  15.00  4.960E+02  3.867E+03  1.454E+03  4.396E+01  3.672E+06
  20.00  1.361E+02  9.189E+02  3.615E+02  1.206E+01  9.037E+05
  30.00  2.309E+01  1.209E+02  5.199E+01  2.052E+00  1.278E+05
  40.00  6.848E+00  2.869E+01  1.342E+01  6.081E-01  5.215E+04
  50.00  2.739E+00  9.415E+00  4.772E+00  2.431E-01  1.783E+04
  70.00  7.189E-01  1.756E+00  1.036E+00  6.366E-02  7.192E+03
 100.00  1.842E-01  2.957E-01  2.153E-01  1.630E-02  1.492E+03
 150.00  4.210E-02  3.910E-02  3.905E-02  3.748E-03  2.718E+02
 200.00  1.544E-02  9.292E-03  1.224E-02  1.376E-03  8.635E+01
 300.00  4.022E-03  1.236E-03  2.622E-03  3.600E-04  3.514E+01
 400.00  1.626E-03  2.977E-04  9.432E-04  1.458E-04  1.448E+01
 500.00  8.178E-04  9.811E-05  4.391E-04  7.325E-05  7.420E+00
 600.00  4.788E-04  4.018E-05  2.436E-04  4.278E-05  4.430E+00
 800.00  2.104E-04  9.878E-06  9.890E-05  1.839E-05  2.009E+00
1000.00  1.115E-04  3.343E-06  5.097E-05  9.817E-06  1.114E+00

Multipolarity M3
eng[keV]     Q2         Q3         R1         R2        tot    
---------------------------------------------------------------
  10.00  3.016E+05  9.677E+07  2.406E+06  2.688E+04  3.332E+10
  15.00  2.763E+04  5.921E+06  1.682E+05  2.453E+03  2.169E+09
  20.00  5.380E+03  8.255E+05  2.648E+04  4.773E+02  3.078E+08
  30.00  5.840E+02  5.234E+04  2.080E+03  5.195E+01  2.025E+07
  40.00  1.292E+02  7.552E+03  3.601E+02  1.148E+01  7.059E+06
  50.00  4.164E+01  1.709E+03  9.559E+01  3.697E+00  1.634E+06
  70.00  8.035E+00  1.871E+02  1.374E+01  7.119E-01  2.066E+05
 100.00  1.518E+00  1.872E+01  1.915E+00  1.344E-01  2.386E+04
 150.00  2.515E-01  1.461E+00  2.306E-01  2.239E-02  2.370E+03
 200.00  7.458E-02  2.505E-01  5.564E-02  6.646E-03  5.150E+02
 300.00  1.476E-02  2.259E-02  8.590E-03  1.321E-03  8.223E+01
 400.00  5.007E-03  4.356E-03  2.525E-03  4.490E-04  2.743E+01
 500.00  2.226E-03  1.242E-03  1.024E-03  1.994E-04  1.251E+01
 600.00  1.188E-03  4.600E-04  5.136E-04  1.062E-04  6.944E+00
 800.00  4.595E-04  9.877E-05  1.823E-04  4.017E-05  2.901E+00
1000.00  2.238E-04  3.047E-05  8.632E-05  1.971E-05  1.534E+00

Multipolarity M4
eng[keV]     Q2         Q3         R1         R2        tot    
---------------------------------------------------------------
  10.00  2.061E+07  5.453E+10  2.727E+08  1.844E+06  2.280E+13
  15.00  1.283E+06  1.692E+09  1.124E+07  1.142E+05  6.917E+11
  20.00  1.911E+05  1.494E+08  1.246E+06  1.699E+04  6.003E+10
  30.00  1.433E+04  5.179E+06  6.155E+04  1.277E+03  2.040E+09
  40.00  2.455E+03  5.017E+05  7.815E+03  2.184E+02  3.259E+08
  50.00  6.521E+02  8.481E+04  1.647E+03  5.795E+01  5.804E+07
  70.00  9.467E+01  6.158E+03  1.696E+02  8.392E+00  4.629E+06
 100.00  1.337E+01  4.140E+02  1.689E+01  1.184E+00  3.519E+05
 150.00  1.616E+00  2.153E+01  1.421E+00  1.439E-01  2.199E+04
 200.00  3.875E-01  2.849E+00  2.699E-01  3.454E-02  3.479E+03
 300.00  5.792E-02  1.861E-01  3.052E-02  5.185E-03  3.250E+02
 400.00  1.637E-02  2.942E-02  7.346E-03  1.468E-03  7.641E+01
 500.00  6.385E-03  7.325E-03  2.586E-03  5.720E-04  2.807E+01
 600.00  3.088E-03  2.455E-03  1.167E-03  2.759E-04  1.354E+01
 800.00  1.037E-03  4.603E-04  3.570E-04  9.066E-05  4.810E+00
1000.00  4.591E-04  1.299E-04  1.533E-04  4.043E-05  2.318E+00



==> 123.txt <==
              ZZZZZZ           1  222   333
                  Z           11 2   2 3   3
                 Z     ===   1 1    2     33
                Z      ===  1  1   2      33
               Z               1  2    3   3
              ZZZZZZ           1 22222  333

Evaluating total, the following occupation numbers were assumed

 K   2,   L1   2,   L2   2,   L3   4,   M1   2,   M2   2,
M3   4,   M4   4,   M5   6,   N1   2,   N2   2,   N3   4,
N4   4,   N5   6,   N6   6,   N7   8,   O1   2,   O2   2,
O3   4,   O4   4,   O5   6,   O6   6,   O7   8,   P1   2,
P2   2,   P3   4,   P4   4,   P5   6,   P6   2,   Q1   2,
Q2   2,   Q3   4,   R1   2,   R2   1,

Multipolarity E1
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***     2.558E-01  2.121E-01
  20.00     ***        ***        ***        ***     1.613E-01  2.264E-01
  30.00     ***        ***        ***        ***     8.753E-02  1.637E-01
  40.00     ***        ***        ***     7.919E-01  5.602E-02  1.104E-01
  50.00     ***        ***        ***     4.224E-01  3.899E-02  7.653E-02
  70.00     ***     7.220E-02  2.074E-01  1.592E-01  2.240E-02  4.153E-02
 100.00     ***     4.359E-02  9.567E-02  5.581E-02  1.225E-02  2.044E-02
 150.00     ***     2.368E-02  3.844E-02  1.674E-02  6.181E-03  8.762E-03
 200.00     ***     1.527E-02  2.005E-02  7.145E-03  3.849E-03  4.742E-03
 300.00  4.792E-02  8.362E-03  8.127E-03  2.188E-03  2.058E-03  2.018E-03
 400.00  3.193E-02  5.665E-03  4.443E-03  9.758E-04  1.375E-03  1.127E-03
 500.00  2.336E-02  4.188E-03  2.788E-03  5.216E-04  1.008E-03  7.159E-04
 600.00  1.844E-02  3.307E-03  1.932E-03  3.193E-04  8.021E-04  5.068E-04
 800.00  1.249E-02  2.325E-03  1.116E-03  1.499E-04  5.601E-04  2.955E-04
1000.00  9.375E-03  1.731E-03  7.217E-04  8.308E-05  4.161E-04  1.921E-04

Multipolarity E2
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***     7.034E+03  2.688E+05
  20.00     ***        ***        ***        ***     2.095E+03  6.656E+04
  30.00     ***        ***        ***        ***     3.947E+02  9.515E+03
  40.00     ***        ***        ***     4.174E+03  1.235E+02  2.432E+03
  50.00     ***        ***        ***     1.365E+03  5.062E+01  8.519E+02
  70.00     ***     2.869E+01  5.763E+02  2.520E+02  1.363E+01  1.812E+02
 100.00     ***     8.416E+00  1.172E+02  4.250E+01  3.524E+00  3.649E+01
 150.00     ***     2.149E+00  2.050E+01  5.654E+00  8.100E-01  6.273E+00
 200.00     ***     8.553E-01  6.222E+00  1.361E+00  3.013E-01  1.877E+00
 300.00  1.158E-01  2.562E-01  1.242E+00  1.867E-01  8.313E-02  3.706E-01
 400.00  1.231E-01  1.194E-01  4.256E-01  4.710E-02  3.648E-02  1.253E-01
 500.00  1.049E-01  6.812E-02  1.895E-01  1.623E-02  1.993E-02  5.521E-02
 600.00  8.804E-02  4.439E-02  1.006E-01  6.972E-03  1.274E-02  2.943E-02
 800.00  6.142E-02  2.385E-02  3.908E-02  1.895E-03  6.541E-03  1.129E-02
1000.00  4.561E-02  1.481E-02  1.899E-02  6.993E-04  3.948E-03  5.434E-03

Multipolarity E3
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***     1.684E+05  5.141E+07
  20.00     ***        ***        ***        ***     5.287E+04  8.586E+06
  30.00     ***        ***        ***        ***     9.352E+03  7.341E+05
  40.00     ***        ***        ***     1.002E+05  2.660E+03  1.340E+05
  50.00     ***        ***        ***     2.701E+04  9.948E+02  3.670E+04
  70.00     ***     1.829E+02  1.013E+04  3.724E+03  2.281E+02  5.504E+03
 100.00     ***     6.845E+01  1.757E+03  4.634E+02  4.852E+01  7.865E+02
 150.00     ***     1.694E+01  2.438E+02  4.418E+01  8.707E+00  9.429E+01
 200.00     ***     6.046E+00  6.197E+01  8.509E+00  2.681E+00  2.228E+01
 300.00  9.306E-02  1.463E+00  9.645E+00  8.744E-01  5.599E-01  3.238E+00
 400.00  1.827E-01  5.762E-01  2.790E+00  1.848E-01  2.016E-01  8.994E-01
 500.00  1.840E-01  2.887E-01  1.099E+00  5.664E-02  9.494E-02  3.449E-01
 600.00  1.652E-01  1.700E-01  5.311E-01  2.243E-02  5.412E-02  1.656E-01
 800.00  1.209E-01  7.898E-02  1.804E-01  5.514E-03  2.357E-02  5.475E-02
1000.00  9.103E-02  4.452E-02  8.001E-02  1.923E-03  1.274E-02  2.385E-02

Multipolarity E4
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***     4.158E+05  1.552E+09
  20.00     ***        ***        ***        ***     5.125E+05  2.562E+08
  30.00     ***        ***        ***        ***     1.250E+05  1.876E+07
  40.00     ***        ***        ***     7.632E+05  3.573E+04  2.927E+06
  50.00     ***        ***        ***     2.451E+05  1.271E+04  6.990E+05
  70.00     ***     6.011E+02  5.946E+04  3.437E+04  2.564E+03  8.385E+04
 100.00     ***     3.545E+02  1.249E+04  3.788E+03  4.578E+02  9.353E+03
 150.00     ***     9.108E+01  1.626E+03  2.919E+02  6.527E+01  8.433E+02
 200.00     ***     3.000E+01  3.696E+02  4.746E+01  1.687E+01  1.631E+02
 300.00  5.557E-02  6.082E+00  4.729E+01  3.867E+00  2.731E+00  1.808E+01
 400.00  2.173E-01  2.067E+00  1.183E+01  7.080E-01  8.203E-01  4.195E+00
 500.00  2.603E-01  9.212E-01  4.165E+00  1.976E-01  3.372E-01  1.412E+00
 600.00  2.493E-01  4.942E-01  1.845E+00  7.350E-02  1.727E-01  6.136E-01
 800.00  1.896E-01  1.999E-01  5.516E-01  1.669E-02  6.436E-02  1.758E-01
1000.00  1.435E-01  1.024E-01  2.238E-01  5.522E-03  3.123E-02  6.944E-02

Multipolarity M1
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***     6.516E+03  2.013E+03
  20.00     ***        ***        ***        ***     2.763E+03  8.587E+02
  30.00     ***        ***        ***        ***     8.265E+02  2.597E+02
  40.00     ***        ***        ***     1.275E+00  3.508E+02  1.114E+02
  50.00     ***        ***        ***     6.489E-01  1.799E+02  5.771E+01
  70.00     ***     2.644E+02  7.658E+01  2.334E-01  6.641E+01  2.170E+01
 100.00     ***     9.190E+01  2.733E+01  7.978E-02  2.313E+01  7.742E+00
 150.00     ***     2.794E+01  8.618E+00  2.366E-02  7.020E+00  2.427E+00
 200.00     ***     1.205E+01  3.821E+00  1.001E-02  3.017E+00  1.070E+00
 300.00  1.505E+01  3.697E+00  1.219E+00  2.999E-03  9.283E-01  3.411E-01
 400.00  6.611E+00  1.632E+00  5.515E-01  1.298E-03  4.082E-01  1.535E-01
 500.00  3.482E+00  8.565E-01  2.943E-01  6.717E-04  2.136E-01  8.154E-02
 600.00  2.096E+00  5.089E-01  1.768E-01  3.979E-04  1.282E-01  4.944E-02
 800.00  9.217E-01  2.269E-01  7.981E-02  1.755E-04  5.688E-02  2.219E-02
1000.00  4.944E-01  1.185E-01  4.188E-02  9.211E-05  2.960E-02  1.160E-02

Multipolarity M2
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***     1.683E+06  7.231E+04
  20.00     ***        ***        ***        ***     4.198E+05  2.076E+04
  30.00     ***        ***        ***        ***     6.098E+04  3.787E+03
  40.00     ***        ***        ***     2.179E+04  1.584E+04  1.175E+03
  50.00     ***        ***        ***     7.158E+03  5.633E+03  4.834E+02
  70.00     ***     3.691E+03  2.584E+02  1.329E+03  1.234E+03  1.327E+02
 100.00     ***     7.999E+02  8.267E+01  2.244E+02  2.591E+02  3.540E+01
 150.00     ***     1.525E+02  2.258E+01  2.964E+01  4.736E+01  8.404E+00
 200.00     ***     4.970E+01  9.082E+00  7.037E+00  1.495E+01  3.146E+00
 300.00  1.714E+01  1.110E+01  2.583E+00  9.297E-01  3.224E+00  8.380E-01
 400.00  7.967E+00  4.146E+00  1.104E+00  2.247E-01  1.170E+00  3.444E-01
 500.00  4.376E+00  1.979E+00  5.729E-01  7.397E-02  5.473E-01  1.744E-01
 600.00  2.740E+00  1.113E+00  3.405E-01  3.032E-02  3.068E-01  1.032E-01
 800.00  1.304E+00  4.738E-01  1.547E-01  7.504E-03  1.275E-01  4.580E-02
1000.00  7.555E-01  2.466E-01  8.331E-02  2.529E-03  6.531E-02  2.429E-02

Multipolarity M3
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***     1.257E+08  1.230E+06
  20.00     ***        ***        ***        ***     2.088E+07  3.479E+05
  30.00     ***        ***        ***        ***     1.777E+06  5.470E+04
  40.00     ***        ***        ***     4.451E+06  3.244E+05  1.461E+04
  50.00     ***        ***        ***     1.021E+06  8.908E+04  5.274E+03
  70.00     ***     2.033E+04  8.676E+02  1.135E+05  1.353E+04  1.172E+03
 100.00     ***     3.798E+03  3.428E+02  1.166E+04  1.984E+03  2.474E+02
 150.00     ***     5.831E+02  8.989E+01  9.362E+02  2.499E+02  4.486E+01
 200.00     ***     1.611E+02  3.279E+01  1.637E+02  6.200E+01  1.394E+01
 300.00  9.962E+00  2.861E+01  7.841E+00  1.510E+01  9.860E+00  2.892E+00
 400.00  6.976E+00  9.195E+00  2.942E+00  2.976E+00  2.963E+00  1.009E+00
 500.00  4.372E+00  3.948E+00  1.386E+00  8.596E-01  1.216E+00  4.551E-01
 600.00  2.903E+00  2.053E+00  7.647E-01  3.216E-01  6.203E-01  2.468E-01
 800.00  1.452E+00  7.860E-01  3.125E-01  7.051E-02  2.269E-01  9.701E-02
1000.00  8.604E-01  3.831E-01  1.567E-01  2.186E-02  1.074E-01  4.749E-02

Multipolarity M4
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***     2.494E+09  3.836E+06
  20.00     ***        ***        ***        ***     4.137E+08  3.179E+06
  30.00     ***        ***        ***        ***     2.996E+07  6.449E+05
  40.00     ***        ***        ***     1.423E+08  4.624E+06  1.675E+05
  50.00     ***        ***        ***     2.735E+07  1.096E+06  5.619E+04
  70.00     ***     6.582E+04  2.367E+03  2.330E+06  1.308E+05  1.063E+04
 100.00     ***     1.512E+04  1.413E+03  1.811E+05  1.469E+04  1.829E+03
 150.00     ***     2.191E+03  3.759E+02  1.070E+04  1.363E+03  2.574E+02
 200.00     ***     5.413E+02  1.261E+02  1.525E+03  2.735E+02  6.653E+01
 300.00  4.793E+00  7.934E+01  2.542E+01  1.077E+02  3.274E+01  1.071E+01
 400.00  6.177E+00  2.210E+01  8.350E+00  1.796E+01  8.166E+00  3.155E+00
 500.00  4.570E+00  8.524E+00  3.546E+00  4.614E+00  2.937E+00  1.257E+00
 600.00  3.242E+00  4.081E+00  1.804E+00  1.583E+00  1.355E+00  6.209E-01
 800.00  1.696E+00  1.388E+00  6.544E-01  3.082E-01  4.308E-01  2.132E-01
1000.00  1.016E+00  6.248E-01  3.022E-01  8.837E-02  1.857E-01  9.525E-02

Multipolarity E1
eng[keV]     M3         M4         M5         N1         N2         N3
--------------------------------------------------------------------------
  10.00  3.028E+00  5.946E+00  7.562E+00  1.831E-01  1.118E-01  9.422E-01
  15.00  1.467E+00  1.755E+00  2.111E+00  9.391E-02  1.079E-01  4.331E-01
  20.00  8.133E-01  7.026E-01  8.142E-01  5.912E-02  8.540E-02  2.361E-01
  30.00  3.250E-01  1.822E-01  2.007E-01  3.037E-02  5.146E-02  9.374E-02
  40.00  1.603E-01  6.712E-02  7.128E-02  1.863E-02  3.283E-02  4.651E-02
  50.00  9.072E-02  3.051E-02  3.150E-02  1.270E-02  2.239E-02  2.648E-02
  70.00  3.724E-02  9.070E-03  9.003E-03  7.080E-03  1.200E-02  1.099E-02
 100.00  1.398E-02  2.446E-03  2.325E-03  3.782E-03  5.904E-03  4.179E-03
 150.00  4.478E-03  5.404E-04  4.961E-04  1.874E-03  2.544E-03  1.355E-03
 200.00  1.980E-03  1.841E-04  1.654E-04  1.158E-03  1.385E-03  6.042E-04
 300.00  6.345E-04  4.071E-05  3.625E-05  6.164E-04  5.953E-04  1.957E-04
 400.00  2.883E-04  1.416E-05  1.271E-05  4.092E-04  3.331E-04  8.933E-05
 500.00  1.560E-04  6.215E-06  5.701E-06  2.996E-04  2.124E-04  4.852E-05
 600.00  9.696E-05  3.243E-06  3.045E-06  2.383E-04  1.507E-04  3.022E-05
 800.00  4.602E-05  1.158E-06  1.173E-06  1.664E-04  8.819E-05  1.440E-05
1000.00  2.567E-05  5.149E-07  5.766E-07  1.234E-04  5.740E-05  8.050E-06

Multipolarity E2
eng[keV]     M3         M4         M5         N1         N2         N3
--------------------------------------------------------------------------
  10.00  1.435E+06  2.945E+04  5.548E+03  1.868E+04  6.175E+05  4.588E+05
  15.00  1.885E+05  3.885E+03  7.039E+02  3.013E+03  8.493E+04  6.034E+04
  20.00  4.470E+04  9.261E+02  1.638E+02  8.518E+02  2.101E+04  1.430E+04
  30.00  5.872E+03  1.230E+02  2.111E+01  1.500E+02  2.989E+03  1.875E+03
  40.00  1.383E+03  2.925E+01  4.924E+00  4.503E+01  7.597E+02  4.428E+02
  50.00  4.530E+02  9.656E+00  1.601E+00  1.810E+01  2.670E+02  1.451E+02
  70.00  8.436E+01  1.823E+00  2.953E-01  4.730E+00  5.662E+01  2.704E+01
 100.00  1.423E+01  3.122E-01  4.932E-02  1.192E+00  1.136E+01  4.563E+00
 150.00  1.899E+00  4.244E-02  6.560E-03  2.676E-01  1.943E+00  6.087E-01
 200.00  4.574E-01  1.038E-02  1.597E-03  9.815E-02  5.800E-01  1.467E-01
 300.00  6.296E-02  1.460E-03  2.312E-04  2.661E-02  1.143E-01  2.023E-02
 400.00  1.583E-02  3.725E-04  6.217E-05  1.150E-02  3.843E-02  5.074E-03
 500.00  5.436E-03  1.290E-04  2.306E-05  6.223E-03  1.690E-02  1.744E-03
 600.00  2.341E-03  5.575E-05  1.069E-05  3.949E-03  8.998E-03  7.500E-04
 800.00  6.332E-04  1.497E-05  3.323E-06  2.009E-03  3.444E-03  2.027E-04
1000.00  2.322E-04  5.360E-06  1.386E-06  1.204E-03  1.654E-03  7.424E-05

Multipolarity E3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.261E+08  1.308E+08  3.741E+08  2.178E+06  3.103E+08  1.231E+08
  15.00  2.299E+07  7.696E+06  2.179E+07  2.228E+05  2.215E+07  8.439E+06
  20.00  3.604E+06  1.034E+06  2.895E+06  4.711E+04  3.541E+06  1.296E+06
  30.00  2.754E+05  6.134E+04  1.678E+05  5.747E+03  2.842E+05  9.616E+04
  40.00  4.546E+04  8.277E+03  2.209E+04  1.363E+03  4.968E+04  1.563E+04
  50.00  1.148E+04  1.769E+03  4.597E+03  4.612E+02  1.329E+04  3.899E+03
  70.00  1.479E+03  1.754E+02  4.312E+02  9.414E+01  1.920E+03  4.949E+02
 100.00  1.739E+02  1.555E+01  3.503E+01  1.841E+01  2.654E+02  5.746E+01
 150.00  1.594E+01  1.044E+00  2.028E+00  3.099E+00  3.091E+01  5.211E+00
 200.00  3.010E+00  1.609E-01  2.698E-01  9.244E-01  7.186E+00  9.796E-01
 300.00  3.052E-01  1.277E-02  1.610E-02  1.868E-01  1.029E+00  9.899E-02
 400.00  6.374E-02  2.321E-03  2.249E-03  6.572E-02  2.824E-01  2.059E-02
 500.00  1.938E-02  6.469E-04  4.959E-04  3.053E-02  1.077E-01  6.256E-03
 600.00  7.673E-03  2.414E-04  1.510E-04  1.722E-02  5.147E-02  2.472E-03
 800.00  1.871E-03  5.432E-05  2.487E-05  7.397E-03  1.693E-02  6.016E-04
1000.00  6.469E-04  1.769E-05  6.665E-06  3.956E-03  7.337E-03  2.077E-04

Multipolarity E4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.351E+10  4.526E+11  5.253E+11  1.121E+08  3.826E+10  1.048E+10
  15.00  7.787E+08  1.376E+10  1.544E+10  9.221E+06  1.737E+09  4.553E+08
  20.00  1.031E+08  1.187E+09  1.292E+09  1.606E+06  2.051E+08  5.191E+07
  30.00  6.083E+06  3.917E+07  4.041E+07  1.462E+05  1.099E+07  2.615E+06
  40.00  8.277E+05  3.582E+06  3.526E+06  2.807E+04  1.464E+06  3.287E+05
  50.00  1.791E+05  5.746E+05  5.418E+05  8.086E+03  3.193E+05  6.775E+04
  70.00  1.820E+04  3.782E+04  3.300E+04  1.298E+03  3.433E+04  6.519E+03
 100.00  1.659E+03  2.227E+03  1.752E+03  1.978E+02  3.515E+03  5.712E+02
 150.00  1.141E+02  9.622E+01  6.509E+01  2.519E+01  2.959E+02  3.821E+01
 200.00  1.774E+01  1.094E+01  6.478E+00  6.172E+00  5.532E+01  5.869E+00
 300.00  1.402E+00  5.647E-01  2.651E-01  9.483E-01  5.938E+00  4.603E-01
 400.00  2.527E-01  7.502E-02  2.885E-02  2.762E-01  1.350E+00  8.250E-02
 500.00  6.996E-02  1.627E-02  5.258E-03  1.114E-01  4.496E-01  2.281E-02
 600.00  2.600E-02  4.921E-03  1.365E-03  5.626E-02  1.940E-01  8.457E-03
 800.00  5.848E-03  7.913E-04  1.704E-04  2.059E-02  5.507E-02  1.898E-03
1000.00  1.916E-03  1.989E-04  3.541E-05  9.856E-03  2.159E-02  6.202E-04

Multipolarity M1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  2.466E+01  5.480E+00  2.198E+00  6.602E+03  2.053E+03  7.620E+00
  15.00  7.273E+00  1.501E+00  5.971E-01  1.966E+03  6.149E+02  2.252E+00
  20.00  3.059E+00  5.935E-01  2.350E-01  8.330E+02  2.620E+02  9.481E-01
  30.00  9.016E-01  1.580E-01  6.232E-02  2.484E+02  7.899E+01  2.795E-01
  40.00  3.771E-01  6.069E-02  2.392E-02  1.050E+02  3.374E+01  1.173E-01
  50.00  1.928E-01  2.883E-02  1.136E-02  5.410E+01  1.756E+01  6.003E-02
  70.00  7.032E-02  9.271E-03  3.662E-03  1.996E+01  6.596E+00  2.194E-02
 100.00  2.419E-02  2.731E-03  1.083E-03  6.949E+00  2.350E+00  7.560E-03
 150.00  7.241E-03  6.663E-04  2.675E-04  2.106E+00  7.353E-01  2.266E-03
 200.00  3.083E-03  2.408E-04  9.794E-05  9.052E-01  3.239E-01  9.663E-04
 300.00  9.357E-04  5.655E-05  2.391E-05  2.790E-01  1.034E-01  2.943E-04
 400.00  4.061E-04  2.008E-05  8.921E-06  1.224E-01  4.637E-02  1.278E-04
 500.00  2.106E-04  8.841E-06  4.168E-06  6.404E-02  2.463E-02  6.636E-05
 600.00  1.258E-04  4.569E-06  2.295E-06  3.843E-02  1.493E-02  3.963E-05
 800.00  5.561E-05  1.580E-06  9.278E-07  1.706E-02  6.702E-03  1.756E-05
1000.00  2.920E-05  6.780E-07  4.752E-07  8.869E-03  3.500E-03  9.220E-06

Multipolarity M2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  7.583E+06  2.205E+05  1.930E+03  4.004E+06  1.908E+05  2.449E+06
  15.00  1.001E+06  2.902E+04  2.553E+02  5.542E+05  2.984E+04  3.233E+05
  20.00  2.382E+05  6.888E+03  6.088E+01  1.380E+05  8.266E+03  7.684E+04
  30.00  3.146E+04  9.052E+02  8.093E+00  1.988E+04  1.426E+03  1.012E+04
  40.00  7.438E+03  2.132E+02  1.932E+00  5.122E+03  4.259E+02  2.397E+03
  50.00  2.441E+03  6.972E+01  6.417E-01  1.824E+03  1.717E+02  7.865E+02
  70.00  4.554E+02  1.294E+01  1.233E-01  3.972E+02  4.556E+01  1.467E+02
 100.00  7.666E+01  2.167E+00  2.188E-02  8.272E+01  1.179E+01  2.469E+01
 150.00  1.012E+01  2.848E-01  3.191E-03  1.497E+01  2.722E+00  3.257E+00
 200.00  2.401E+00  6.746E-02  8.397E-04  4.695E+00  1.004E+00  7.728E-01
 300.00  3.182E-01  8.934E-03  1.366E-04  1.006E+00  2.637E-01  1.026E-01
 400.00  7.663E-02  2.148E-03  3.974E-05  3.619E-01  1.071E-01  2.466E-02
 500.00  2.516E-02  7.038E-04  1.557E-05  1.685E-01  5.398E-02  8.104E-03
 600.00  1.035E-02  2.884E-04  7.522E-06  9.413E-02  3.183E-02  3.330E-03
 800.00  2.554E-03  7.007E-05  2.471E-06  3.895E-02  1.406E-02  8.217E-04
1000.00  8.569E-04  2.295E-05  1.073E-06  1.987E-02  7.429E-03  2.755E-04

Multipolarity M3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  2.318E+10  1.880E+08  8.041E+08  8.039E+08  1.303E+07  7.926E+09
  15.00  1.423E+09  1.266E+07  4.714E+07  5.715E+07  1.303E+06  4.857E+08
  20.00  1.991E+08  1.915E+06  6.304E+06  9.101E+06  2.679E+05  6.775E+07
  30.00  1.272E+07  1.389E+05  3.695E+05  7.276E+05  3.117E+04  4.305E+06
  40.00  1.833E+06  2.211E+04  4.909E+04  1.271E+05  7.144E+03  6.199E+05
  50.00  4.158E+05  5.437E+03  1.030E+04  3.407E+04  2.366E+03  1.403E+05
  70.00  4.575E+04  6.769E+02  9.781E+02  4.968E+03  4.722E+02  1.538E+04
 100.00  4.601E+03  7.736E+01  8.042E+01  7.008E+02  9.170E+01  1.539E+03
 150.00  3.611E+02  6.939E+00  4.697E+00  8.507E+01  1.557E+01  1.201E+02
 200.00  6.214E+01  1.297E+00  6.247E-01  2.065E+01  4.678E+00  2.058E+01
 300.00  5.631E+00  1.294E-01  3.664E-02  3.208E+00  9.402E-01  1.858E+00
 400.00  1.091E+00  2.641E-02  4.956E-03  9.470E-01  3.218E-01  3.581E-01
 500.00  3.115E-01  7.775E-03  1.044E-03  3.850E-01  1.437E-01  1.021E-01
 600.00  1.162E-01  2.959E-03  3.003E-04  1.948E-01  7.740E-02  3.798E-02
 800.00  2.519E-02  6.550E-04  4.293E-05  7.062E-02  3.016E-02  8.211E-03
1000.00  7.736E-03  2.029E-04  9.737E-06  3.316E-02  1.467E-02  2.517E-03

Multipolarity M4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  9.742E+12  2.892E+10  6.150E+12  6.557E+10  5.117E+08  4.147E+12
  15.00  3.142E+11  1.435E+09  1.674E+11  2.982E+09  4.240E+07  1.298E+11
  20.00  2.860E+10  1.723E+08  1.314E+10  3.509E+08  7.314E+06  1.154E+10
  30.00  1.038E+09  8.928E+06  3.713E+08  1.864E+07  6.424E+05  4.043E+08
  40.00  1.032E+08  1.116E+06  3.000E+07  2.462E+06  1.191E+05  3.932E+07
  50.00  1.785E+07  2.270E+05  4.339E+06  5.340E+05  3.333E+04  6.681E+06
  70.00  1.339E+06  2.125E+04  2.419E+05  5.705E+04  5.152E+03  4.888E+05
 100.00  9.272E+04  1.801E+03  1.180E+04  5.859E+03  7.644E+02  3.307E+04
 150.00  4.960E+03  1.160E+02  4.056E+02  5.039E+02  9.618E+01  1.729E+03
 200.00  6.674E+02  1.730E+01  3.874E+01  9.706E+01  2.355E+01  2.295E+02
 300.00  4.443E+01  1.280E+00  1.525E+00  1.113E+01  3.605E+00  1.506E+01
 400.00  7.117E+00  2.149E-01  1.629E-01  2.702E+00  1.032E+00  2.385E+00
 500.00  1.782E+00  5.502E-02  2.927E-02  9.558E-01  4.052E-01  5.944E-01
 600.00  6.043E-01  1.884E-02  7.482E-03  4.359E-01  1.980E-01  2.004E-01
 800.00  1.149E-01  3.589E-03  8.936E-04  1.366E-01  6.716E-02  3.789E-02
1000.00  3.239E-02  1.004E-03  1.735E-04  5.822E-02  2.973E-02  1.064E-02

Multipolarity E1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.216E+00  1.583E+00  6.393E-01  7.578E-01  6.325E-02  4.660E-02
  15.00  4.143E-01  5.080E-01  1.278E-01  1.490E-01  3.231E-02  3.766E-02
  20.00  1.807E-01  2.129E-01  3.882E-02  4.465E-02  2.007E-02  2.813E-02
  30.00  5.170E-02  5.760E-02  6.769E-03  7.647E-03  1.009E-02  1.624E-02
  40.00  2.021E-02  2.166E-02  1.881E-03  2.105E-03  6.130E-03  1.023E-02
  50.00  9.541E-03  9.939E-03  6.836E-04  7.619E-04  4.150E-03  6.943E-03
  70.00  2.976E-03  2.971E-03  1.447E-04  1.598E-04  2.292E-03  3.706E-03
 100.00  8.336E-04  7.987E-04  2.714E-05  3.002E-05  1.217E-03  1.821E-03
 150.00  1.906E-04  1.758E-04  3.999E-06  4.451E-06  5.995E-04  7.856E-04
 200.00  6.612E-05  5.984E-05  1.013E-06  1.154E-06  3.697E-04  4.284E-04
 300.00  1.491E-05  1.336E-05  1.496E-07  1.755E-07  1.963E-04  1.846E-04
 400.00  5.247E-06  4.742E-06  3.959E-08  4.875E-08  1.301E-04  1.034E-04
 500.00  2.318E-06  2.128E-06  1.367E-08  1.930E-08  9.532E-05  6.604E-05
 600.00  1.215E-06  1.148E-06  6.304E-09  8.288E-09  7.574E-05  4.685E-05
 800.00  4.364E-07  4.464E-07  1.548E-09  2.882E-09  5.288E-05  2.744E-05
1000.00  1.958E-07  2.157E-07  6.648E-10  1.301E-09  3.926E-05  1.789E-05

Multipolarity E2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.104E+04  1.803E+03  1.043E+02  1.085E+02  6.638E+03  1.955E+05
  15.00  1.460E+03  2.298E+02  1.291E+01  1.332E+01  1.054E+03  2.688E+04
  20.00  3.478E+02  5.369E+01  2.873E+00  2.937E+00  2.945E+02  6.646E+03
  30.00  4.613E+01  6.982E+00  3.323E-01  3.338E-01  5.102E+01  9.427E+02
  40.00  1.101E+01  1.651E+00  6.985E-02  6.917E-02  1.520E+01  2.400E+02
  50.00  3.640E+00  5.430E-01  2.059E-02  2.013E-02  6.070E+00  8.429E+01
  70.00  6.889E-01  1.019E-01  3.196E-03  3.067E-03  1.574E+00  1.786E+01
 100.00  1.184E-01  1.737E-02  4.340E-04  4.092E-04  3.939E-01  3.579E+00
 150.00  1.614E-02  2.357E-03  4.443E-05  4.152E-05  8.782E-02  6.114E-01
 200.00  3.956E-03  5.815E-04  8.885E-06  8.330E-06  3.207E-02  1.823E-01
 300.00  5.590E-04  8.550E-05  9.569E-07  9.088E-07  8.652E-03  3.590E-02
 400.00  1.425E-04  2.318E-05  2.031E-07  2.028E-07  3.721E-03  1.206E-02
 500.00  4.948E-05  8.628E-06  6.216E-08  6.610E-08  2.010E-03  5.304E-03
 600.00  2.137E-05  4.022E-06  2.446E-08  2.610E-08  1.271E-03  2.819E-03
 800.00  5.743E-06  1.261E-06  5.733E-09  7.097E-09  6.449E-04  1.079E-03
1000.00  2.056E-06  5.219E-07  1.900E-09  2.654E-09  3.860E-04  5.183E-04

Multipolarity E3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  4.965E+07  1.462E+08  4.849E+05  9.031E+04  1.009E+06  1.074E+08
  15.00  2.922E+06  8.513E+06  2.843E+04  5.163E+03  9.552E+04  7.583E+06
  20.00  3.924E+05  1.131E+06  3.801E+03  6.776E+02  1.919E+04  1.200E+06
  30.00  2.326E+04  6.539E+04  2.228E+02  3.868E+01  2.194E+03  9.480E+04
  40.00  3.148E+03  8.625E+03  2.976E+01  5.081E+00  5.022E+02  1.644E+04
  50.00  6.735E+02  1.796E+03  6.269E+00  1.058E+00  1.659E+02  4.368E+03
  70.00  6.690E+01  1.686E+02  6.001E-01  1.000E-01  3.289E+01  6.250E+02
 100.00  5.939E+00  1.370E+01  5.001E-02  8.324E-03  6.289E+00  8.562E+01
 150.00  3.993E-01  7.937E-01  2.995E-03  5.116E-04  1.040E+00  9.886E+00
 200.00  6.166E-02  1.056E-01  4.095E-04  7.342E-05  3.072E-01  2.288E+00
 300.00  4.907E-03  6.307E-03  2.556E-05  5.233E-06  6.148E-02  3.261E-01
 400.00  8.915E-04  8.788E-04  3.674E-06  8.824E-07  2.148E-02  8.922E-02
 500.00  2.490E-04  1.937E-04  8.267E-07  2.353E-07  9.947E-03  3.398E-02
 600.00  9.283E-05  5.881E-05  2.536E-07  8.279E-08  5.587E-03  1.621E-02
 800.00  2.090E-05  9.663E-06  4.028E-08  1.806E-08  2.390E-03  5.321E-03
1000.00  6.811E-06  2.571E-06  1.032E-08  5.865E-09  1.276E-03  2.306E-03

Multipolarity E4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.991E+11  2.268E+11  7.920E+08  6.182E+09  8.041E+07  1.677E+10
  15.00  5.955E+09  6.589E+09  2.059E+07  1.601E+08  5.243E+06  7.089E+08
  20.00  5.068E+08  5.459E+08  1.547E+06  1.195E+07  8.081E+05  7.997E+07
  30.00  1.639E+07  1.682E+07  4.042E+04  3.067E+05  6.421E+04  4.048E+06
  40.00  1.484E+06  1.457E+06  3.076E+03  2.273E+04  1.148E+04  5.227E+05
  50.00  2.360E+05  2.225E+05  4.234E+02  3.023E+03  3.156E+03  1.116E+05
  70.00  1.536E+04  1.343E+04  2.203E+01  1.441E+02  4.800E+02  1.167E+04
 100.00  8.951E+02  7.075E+02  1.026E+00  5.710E+00  7.020E+01  1.169E+03
 150.00  3.831E+01  2.610E+01  3.560E-02  1.459E-01  8.657E+00  9.659E+01
 200.00  4.335E+00  2.587E+00  3.612E-03  1.088E-02  2.088E+00  1.788E+01
 300.00  2.227E-01  1.056E-01  1.665E-04  2.897E-04  3.160E-01  1.901E+00
 400.00  2.944E-02  1.144E-02  2.060E-05  2.316E-05  9.115E-02  4.298E-01
 500.00  6.379E-03  2.084E-03  4.225E-06  3.397E-06  3.659E-02  1.428E-01
 600.00  1.924E-03  5.393E-04  1.205E-06  7.587E-07  1.839E-02  6.139E-02
 800.00  3.088E-04  6.713E-05  1.742E-07  8.378E-08  6.692E-03  1.738E-02
1000.00  7.750E-05  1.390E-05  3.943E-08  1.784E-08  3.194E-03  6.809E-03

Multipolarity M1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.760E+00  7.009E-01  1.116E-01  7.284E-02  2.108E+03  6.432E+02
  15.00  4.939E-01  1.947E-01  2.529E-02  1.678E-02  6.277E+02  1.926E+02
  20.00  1.985E-01  7.782E-02  8.584E-03  5.779E-03  2.658E+02  8.204E+01
  30.00  5.398E-02  2.104E-02  1.791E-03  1.233E-03  7.909E+01  2.467E+01
  40.00  2.111E-02  8.218E-03  5.711E-04  4.014E-04  3.349E+01  1.056E+01
  50.00  1.014E-02  3.948E-03  2.323E-04  1.661E-04  1.726E+01  5.493E+00
  70.00  3.313E-03  1.293E-03  5.812E-05  4.271E-05  6.367E+00  2.063E+00
 100.00  9.904E-04  3.889E-04  1.289E-05  9.874E-06  2.216E+00  7.351E-01
 150.00  2.449E-04  9.747E-05  2.237E-06  1.814E-06  6.714E-01  2.298E-01
 200.00  8.927E-05  3.610E-05  6.292E-07  5.385E-07  2.886E-01  1.012E-01
 300.00  2.121E-05  8.904E-06  1.046E-07  9.673E-08  8.900E-02  3.232E-02
 400.00  7.566E-06  3.347E-06  2.849E-08  3.010E-08  3.900E-02  1.448E-02
 500.00  3.332E-06  1.565E-06  1.002E-08  1.313E-08  2.043E-02  7.699E-03
 600.00  1.732E-06  8.670E-07  4.670E-09  6.005E-09  1.225E-02  4.662E-03
 800.00  6.024E-07  3.541E-07  1.237E-09  2.218E-09  5.437E-03  2.093E-03
1000.00  2.583E-07  1.776E-07  4.884E-10  1.150E-09  2.829E-03  1.094E-03

Multipolarity M2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  8.500E+04  7.321E+02  3.712E+01  1.026E+01  1.313E+06  6.529E+04
  15.00  1.119E+04  9.651E+01  4.786E+00  1.375E+00  1.816E+05  1.010E+04
  20.00  2.652E+03  2.294E+01  1.108E+00  3.288E-01  4.515E+04  2.774E+03
  30.00  3.477E+02  3.033E+00  1.381E-01  4.329E-02  6.486E+03  4.721E+02
  40.00  8.203E+01  7.240E-01  3.112E-02  1.020E-02  1.672E+03  1.400E+02
  50.00  2.684E+01  2.402E-01  9.751E-03  3.323E-03  5.949E+02  5.610E+01
  70.00  4.982E+00  4.607E-02  1.678E-03  6.107E-04  1.293E+02  1.475E+01
 100.00  8.346E-01  8.170E-03  2.563E-04  1.010E-04  2.687E+01  3.787E+00
 150.00  1.097E-01  1.191E-03  3.003E-05  1.316E-05  4.848E+00  8.673E-01
 200.00  2.600E-02  3.141E-04  6.534E-06  3.135E-06  1.518E+00  3.186E-01
 300.00  3.449E-03  5.130E-05  7.754E-07  4.243E-07  3.243E-01  8.334E-02
 400.00  8.283E-04  1.496E-05  1.732E-07  1.079E-07  1.164E-01  3.376E-02
 500.00  2.717E-04  5.867E-06  5.396E-08  3.849E-08  5.419E-02  1.700E-02
 600.00  1.112E-04  2.842E-06  2.171E-08  1.615E-08  3.021E-02  9.998E-03
 800.00  2.703E-05  9.406E-07  4.915E-09  4.907E-09  1.249E-02  4.412E-03
1000.00  8.860E-06  4.043E-07  1.697E-09  1.940E-09  6.368E-03  2.331E-03

Multipolarity M3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  8.291E+07  3.174E+08  1.895E+06  1.655E+04  2.895E+08  5.643E+06
  15.00  5.497E+06  1.861E+07  1.107E+05  9.917E+02  2.034E+07  5.256E+05
  20.00  8.208E+05  2.486E+06  1.475E+04  1.351E+02  3.209E+06  1.035E+05
  30.00  5.836E+04  1.453E+05  8.558E+02  8.194E+00  2.525E+05  1.139E+04
  40.00  9.200E+03  1.934E+04  1.132E+02  1.131E+00  4.376E+04  2.536E+03
  50.00  2.243E+03  4.058E+03  2.362E+01  2.460E-01  1.164E+04  8.221E+02
  70.00  2.758E+02  3.853E+02  2.221E+00  2.515E-02  1.679E+03  1.598E+02
 100.00  3.117E+01  3.168E+01  1.806E-01  2.318E-03  2.345E+02  3.038E+01
 150.00  2.767E+00  1.849E+00  1.042E-02  1.645E-04  2.816E+01  5.062E+00
 200.00  5.143E-01  2.459E-01  1.376E-03  2.662E-05  6.794E+00  1.507E+00
 300.00  5.105E-02  1.444E-02  8.025E-05  2.283E-06  1.048E+00  3.001E-01
 400.00  1.036E-02  1.949E-03  1.081E-05  4.383E-07  3.078E-01  1.022E-01
 500.00  3.047E-03  4.109E-04  2.275E-06  1.285E-07  1.248E-01  4.550E-02
 600.00  1.156E-03  1.179E-04  6.519E-07  4.844E-08  6.298E-02  2.443E-02
 800.00  2.555E-04  1.683E-05  9.186E-08  1.161E-08  2.276E-02  9.500E-03
1000.00  7.905E-05  3.807E-06  1.995E-08  4.108E-09  1.067E-02  4.618E-03

Multipolarity M4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.233E+10  2.547E+12  5.801E+09  8.896E+09  3.017E+10  3.386E+08
  15.00  9.090E+08  6.922E+10  1.668E+08  2.317E+08  1.272E+09  2.229E+07
  20.00  9.813E+07  5.421E+09  1.372E+07  1.741E+07  1.429E+08  3.424E+06
  30.00  4.533E+06  1.525E+08  4.187E+05  4.520E+05  7.166E+06  2.659E+05
  40.00  5.342E+05  1.232E+07  3.611E+04  3.384E+04  9.176E+05  4.632E+04
  50.00  1.047E+05  1.778E+06  5.502E+03  4.544E+03  1.947E+05  1.245E+04
  70.00  9.369E+03  9.880E+04  3.321E+02  2.200E+02  2.024E+04  1.833E+03
 100.00  7.665E+02  4.802E+03  1.759E+01  8.857E+00  2.030E+03  2.619E+02
 150.00  4.797E+01  1.642E+02  6.578E-01  2.296E-01  1.709E+02  3.196E+01
 200.00  7.052E+00  1.563E+01  6.614E-02  1.718E-02  3.253E+01  7.709E+00
 300.00  5.146E-01  6.133E-01  2.759E-03  4.506E-04  3.684E+00  1.163E+00
 400.00  8.558E-02  6.523E-02  3.028E-04  3.466E-05  8.871E-01  3.301E-01
 500.00  2.183E-02  1.171E-02  5.530E-05  4.804E-06  3.126E-01  1.291E-01
 600.00  7.441E-03  2.984E-03  1.424E-05  9.966E-07  1.420E-01  6.283E-02
 800.00  1.412E-03  3.555E-04  1.709E-06  9.396E-08  4.427E-02  2.123E-02
1000.00  3.939E-04  6.886E-05  3.309E-07  1.746E-08  1.883E-02  9.388E-03

Multipolarity E1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.932E-01  3.264E-01  4.211E-01  1.561E-01  1.846E-01  1.905E-02
  15.00  1.326E-01  1.132E-01  1.379E-01  3.340E-02  3.878E-02  9.678E-03
  20.00  7.192E-02  5.015E-02  5.869E-02  1.054E-02  1.208E-02  5.979E-03
  30.00  2.845E-02  1.461E-02  1.617E-02  1.914E-03  2.152E-03  2.987E-03
  40.00  1.414E-02  5.800E-03  6.169E-03  5.443E-04  6.045E-04  1.810E-03
  50.00  8.068E-03  2.763E-03  2.856E-03  2.006E-04  2.215E-04  1.223E-03
  70.00  3.356E-03  8.729E-04  8.634E-04  4.342E-05  4.736E-05  6.728E-04
 100.00  1.280E-03  2.468E-04  2.346E-04  8.232E-06  9.078E-06  3.565E-04
 150.00  4.167E-04  5.692E-05  5.202E-05  1.231E-06  1.353E-06  1.754E-04
 200.00  1.862E-04  1.983E-05  1.781E-05  3.154E-07  3.542E-07  1.081E-04
 300.00  6.048E-05  4.505E-06  3.994E-06  4.685E-08  5.426E-08  5.737E-05
 400.00  2.765E-05  1.585E-06  1.420E-06  1.220E-08  1.523E-08  3.801E-05
 500.00  1.505E-05  7.034E-07  6.394E-07  4.344E-09  5.874E-09  2.787E-05
 600.00  9.367E-06  3.683E-07  3.436E-07  1.919E-09  2.613E-09  2.211E-05
 800.00  4.466E-06  1.330E-07  1.342E-07  5.373E-10  9.790E-10  1.543E-05
1000.00  2.503E-06  5.952E-08  6.589E-08  1.579E-10  3.946E-10  1.147E-05

Multipolarity E2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.434E+05  3.362E+03  5.256E+02  2.727E+01  2.771E+01  2.004E+03
  15.00  1.886E+04  4.444E+02  6.714E+01  3.480E+00  3.520E+00  3.167E+02
  20.00  4.469E+03  1.059E+02  1.569E+01  7.924E-01  7.961E-01  8.823E+01
  30.00  5.852E+02  1.402E+01  2.040E+00  9.437E-02  9.338E-02  1.520E+01
  40.00  1.385E+02  3.352E+00  4.842E-01  2.028E-02  1.980E-02  4.521E+00
  50.00  4.537E+01  1.109E+00  1.595E-01  6.056E-03  5.843E-03  1.803E+00
  70.00  8.455E+00  2.099E-01  3.006E-02  9.562E-04  9.061E-04  4.661E-01
 100.00  1.427E+00  3.608E-02  5.145E-03  1.317E-04  1.228E-04  1.165E-01
 150.00  1.905E-01  4.925E-03  7.016E-04  1.365E-05  1.259E-05  2.591E-02
 200.00  4.591E-02  1.208E-03  1.737E-04  2.744E-06  2.539E-06  9.450E-03
 300.00  6.332E-03  1.708E-04  2.563E-05  2.977E-07  2.810E-07  2.544E-03
 400.00  1.587E-03  4.354E-05  6.965E-06  6.330E-08  6.216E-08  1.093E-03
 500.00  5.456E-04  1.513E-05  2.597E-06  1.964E-08  2.023E-08  5.900E-04
 600.00  2.345E-04  6.530E-06  1.209E-06  7.764E-09  8.195E-09  3.726E-04
 800.00  6.334E-05  1.756E-06  3.797E-07  1.755E-09  2.272E-09  1.888E-04
1000.00  2.321E-05  6.290E-07  1.583E-07  6.014E-10  8.081E-10  1.130E-04

Multipolarity E3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  4.023E+07  1.514E+07  4.454E+07  1.521E+05  2.678E+04  3.275E+05
  15.00  2.740E+06  8.907E+05  2.594E+06  8.918E+03  1.531E+03  3.040E+04
  20.00  4.185E+05  1.196E+05  3.444E+05  1.193E+03  2.011E+02  6.025E+03
  30.00  3.079E+04  7.079E+03  1.989E+04  6.980E+01  1.150E+01  6.762E+02
  40.00  4.989E+03  9.604E+02  2.628E+03  9.352E+00  1.520E+00  1.533E+02
  50.00  1.241E+03  2.055E+02  5.473E+02  1.971E+00  3.176E-01  5.031E+01
  70.00  1.568E+02  2.042E+01  5.137E+01  1.889E-01  3.020E-02  9.889E+00
 100.00  1.814E+01  1.814E+00  4.178E+00  1.576E-02  2.530E-03  1.878E+00
 150.00  1.640E+00  1.220E-01  2.420E-01  9.443E-04  1.565E-04  3.088E-01
 200.00  3.079E-01  1.885E-02  3.221E-02  1.293E-04  2.255E-05  9.101E-02
 300.00  3.108E-02  1.501E-03  1.923E-03  8.067E-06  1.614E-06  1.815E-02
 400.00  6.454E-03  2.726E-04  2.678E-04  1.159E-06  2.728E-07  6.331E-03
 500.00  1.961E-03  7.620E-05  5.902E-05  2.611E-07  7.302E-08  2.928E-03
 600.00  7.740E-04  2.839E-05  1.789E-05  7.986E-08  2.577E-08  1.641E-03
 800.00  1.882E-04  6.391E-06  2.936E-06  1.290E-08  5.793E-09  7.011E-04
1000.00  6.499E-05  2.084E-06  7.815E-07  3.150E-09  1.800E-09  3.742E-04

Multipolarity E4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  3.966E+09  6.316E+10  7.102E+10  2.477E+08  1.947E+09  2.908E+07
  15.00  1.645E+08  1.881E+09  2.056E+09  6.439E+06  5.039E+07  1.800E+06
  20.00  1.822E+07  1.595E+08  1.700E+08  4.838E+05  3.762E+06  2.691E+05
  30.00  8.847E+05  5.128E+06  5.208E+06  1.263E+04  9.633E+04  2.061E+04
  40.00  1.092E+05  4.636E+05  4.510E+05  9.636E+02  7.154E+03  3.616E+03
  50.00  2.223E+04  7.358E+04  6.874E+04  1.328E+02  9.516E+02  9.809E+02
  70.00  2.107E+03  4.772E+03  4.139E+03  6.916E+00  4.538E+01  1.468E+02
 100.00  1.826E+02  2.774E+02  2.177E+02  3.228E-01  1.798E+00  2.121E+01
 150.00  1.211E+01  1.184E+01  8.012E+00  1.123E-02  4.597E-02  2.591E+00
 200.00  1.854E+00  1.338E+00  7.935E-01  1.141E-03  3.428E-03  6.220E-01
 300.00  1.451E-01  6.864E-02  3.234E-02  5.268E-05  9.121E-05  9.364E-02
 400.00  2.595E-02  9.060E-03  3.502E-03  6.524E-06  7.277E-06  2.694E-02
 500.00  7.174E-03  1.963E-03  6.377E-04  1.337E-06  1.067E-06  1.080E-02
 600.00  2.656E-03  5.913E-04  1.648E-04  3.812E-07  2.381E-07  5.415E-03
 800.00  5.955E-04  9.478E-05  2.049E-05  5.507E-08  2.618E-08  1.966E-03
1000.00  1.946E-04  2.381E-05  4.243E-06  1.262E-08  5.567E-09  9.385E-04

Multipolarity M1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.358E+00  5.143E-01  2.028E-01  3.132E-02  2.008E-02  6.166E+02
  15.00  6.972E-01  1.451E-01  5.662E-02  7.270E-03  4.738E-03  1.835E+02
  20.00  2.936E-01  5.855E-02  2.271E-02  2.503E-03  1.656E-03  7.773E+01
  30.00  8.645E-02  1.598E-02  6.160E-03  5.311E-04  3.599E-04  2.309E+01
  40.00  3.636E-02  6.285E-03  2.419E-03  1.716E-04  1.184E-04  9.792E+00
  50.00  1.862E-02  3.028E-03  1.166E-03  7.027E-05  4.934E-05  5.045E+00
  70.00  6.806E-03  9.928E-04  3.830E-04  1.775E-05  1.284E-05  1.861E+00
 100.00  2.347E-03  2.980E-04  1.157E-04  3.981E-06  3.007E-06  6.480E-01
 150.00  7.039E-04  7.393E-05  2.909E-05  6.869E-07  5.560E-07  1.963E-01
 200.00  3.003E-04  2.705E-05  1.081E-05  1.946E-07  1.662E-07  8.437E-02
 300.00  9.154E-05  6.438E-06  2.674E-06  3.236E-08  3.021E-08  2.602E-02
 400.00  3.972E-05  2.297E-06  1.005E-06  8.616E-09  9.536E-09  1.140E-02
 500.00  2.065E-05  1.016E-06  4.698E-07  3.327E-09  3.982E-09  5.974E-03
 600.00  1.233E-05  5.255E-07  2.602E-07  1.483E-09  1.841E-09  3.578E-03
 800.00  5.457E-06  1.842E-07  1.067E-07  3.686E-10  7.805E-10  1.588E-03
1000.00  2.873E-06  7.888E-08  5.414E-08  1.413E-10  3.141E-10  8.272E-04

Multipolarity M2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  7.678E+05  2.603E+04  2.213E+02  1.106E+01  2.983E+00  3.873E+05
  15.00  1.013E+05  3.424E+03  2.915E+01  1.432E+00  4.009E-01  5.353E+04
  20.00  2.408E+04  8.116E+02  6.924E+00  3.328E-01  9.626E-02  1.331E+04
  30.00  3.166E+03  1.062E+02  9.130E-01  4.172E-02  1.275E-02  1.908E+03
  40.00  7.509E+02  2.511E+01  2.182E-01  9.471E-03  3.031E-03  4.924E+02
  50.00  2.464E+02  8.214E+00  7.237E-02  2.981E-03  9.926E-04  1.751E+02
  70.00  4.595E+01  1.525E+00  1.387E-02  5.160E-04  1.838E-04  3.804E+01
 100.00  7.734E+00  2.555E-01  2.460E-03  7.928E-05  3.067E-05  7.901E+00
 150.00  1.020E+00  3.359E-02  3.585E-04  9.330E-06  4.016E-06  1.424E+00
 200.00  2.421E-01  7.960E-03  9.456E-05  2.042E-06  9.591E-07  4.456E-01
 300.00  3.214E-02  1.056E-03  1.544E-05  2.421E-07  1.317E-07  9.514E-02
 400.00  7.720E-03  2.535E-04  4.510E-06  5.397E-08  3.309E-08  3.414E-02
 500.00  2.539E-03  8.321E-05  1.769E-06  1.704E-08  1.173E-08  1.589E-02
 600.00  1.043E-03  3.402E-05  8.557E-07  6.770E-09  5.105E-09  8.844E-03
 800.00  2.571E-04  8.272E-06  2.833E-07  1.587E-09  1.558E-09  3.653E-03
1000.00  8.626E-05  2.712E-06  1.227E-07  4.879E-10  6.075E-10  1.865E-03

Multipolarity M3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.527E+09  2.631E+07  9.701E+07  6.001E+05  5.156E+03  8.778E+07
  15.00  1.547E+08  1.738E+06  5.686E+06  3.505E+04  3.084E+02  6.147E+06
  20.00  2.157E+07  2.586E+05  7.595E+05  4.667E+03  4.197E+01  9.670E+05
  30.00  1.367E+06  1.828E+04  4.432E+04  2.702E+02  2.535E+00  7.568E+04
  40.00  1.971E+05  2.877E+03  5.908E+03  3.583E+01  3.503E-01  1.310E+04
  50.00  4.458E+04  6.998E+02  1.240E+03  7.476E+00  7.615E-02  3.476E+03
  70.00  4.880E+03  8.577E+01  1.177E+02  7.030E-01  7.776E-03  4.998E+02
 100.00  4.878E+02  9.666E+00  9.676E+00  5.717E-02  7.164E-04  6.959E+01
 150.00  3.799E+01  8.553E-01  5.648E-01  3.298E-03  5.084E-05  8.330E+00
 200.00  6.504E+00  1.588E-01  7.511E-02  4.356E-04  8.235E-06  2.006E+00
 300.00  5.863E-01  1.573E-02  4.410E-03  2.542E-05  7.066E-07  3.086E-01
 400.00  1.128E-01  3.188E-03  5.950E-04  3.423E-06  1.360E-07  9.052E-02
 500.00  3.214E-02  9.375E-04  1.255E-04  7.210E-07  3.989E-08  3.669E-02
 600.00  1.194E-02  3.552E-04  3.598E-05  2.062E-07  1.506E-08  1.848E-02
 800.00  2.580E-03  7.842E-05  5.130E-06  2.897E-08  3.760E-09  6.671E-03
1000.00  7.909E-04  2.428E-05  1.160E-06  6.340E-09  1.236E-09  3.130E-03

Multipolarity M4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.403E+12  7.966E+09  7.889E+11  1.878E+09  2.809E+09  9.778E+09
  15.00  4.360E+10  3.136E+08  2.143E+10  5.389E+07  7.316E+07  4.045E+08
  20.00  3.852E+09  3.314E+07  1.677E+09  4.425E+06  5.496E+06  4.489E+07
  30.00  1.336E+08  1.490E+06  4.707E+07  1.344E+05  1.424E+05  2.214E+06
  40.00  1.293E+07  1.734E+05  3.806E+06  1.160E+04  1.068E+04  2.813E+05
  50.00  2.187E+06  3.367E+04  5.493E+05  1.765E+03  1.434E+03  5.931E+04
  70.00  1.589E+05  2.978E+03  3.049E+04  1.063E+02  6.942E+01  6.114E+03
 100.00  1.068E+04  2.413E+02  1.480E+03  5.622E+00  2.795E+00  6.090E+02
 150.00  5.546E+02  1.498E+01  5.055E+01  2.098E-01  7.247E-02  5.094E+01
 200.00  7.334E+01  2.194E+00  4.808E+00  2.108E-02  5.424E-03  9.662E+00
 300.00  4.791E+00  1.594E-01  1.884E-01  8.782E-04  1.421E-04  1.090E+00
 400.00  7.562E-01  2.644E-02  2.002E-02  9.627E-05  1.092E-05  2.618E-01
 500.00  1.882E-01  6.741E-03  3.593E-03  1.759E-05  1.513E-06  9.214E-02
 600.00  6.332E-02  2.293E-03  9.141E-04  4.521E-06  3.140E-07  4.175E-02
 800.00  1.195E-02  4.345E-04  1.088E-04  5.420E-07  2.959E-08  1.300E-02
1000.00  3.353E-03  1.212E-04  2.110E-05  1.047E-07  5.469E-09  5.529E-03

Multipolarity E1
eng[keV]     P2         P3         P4         P5         P6         Q1    
--------------------------------------------------------------------------
  10.00  1.398E-02  7.539E-02  6.836E-02  8.565E-02  1.476E-02  4.416E-03
  15.00  1.081E-02  3.395E-02  2.380E-02  2.815E-02  3.194E-03  2.243E-03
  20.00  7.944E-03  1.840E-02  1.057E-02  1.202E-02  1.012E-03  1.384E-03
  30.00  4.524E-03  7.261E-03  3.096E-03  3.330E-03  1.857E-04  6.887E-04
  40.00  2.844E-03  3.614E-03  1.233E-03  1.276E-03  5.278E-05  4.171E-04
  50.00  1.926E-03  2.062E-03  5.885E-04  5.915E-04  1.969E-05  2.816E-04
  70.00  1.027E-03  8.592E-04  1.864E-04  1.794E-04  4.250E-06  1.548E-04
 100.00  5.048E-04  3.280E-04  5.297E-05  4.890E-05  8.030E-07  8.206E-05
 150.00  2.178E-04  1.069E-04  1.222E-05  1.088E-05  1.214E-07  4.036E-05
 200.00  1.188E-04  4.781E-05  4.265E-06  3.723E-06  3.164E-08  2.487E-05
 300.00  5.122E-05  1.553E-05  9.696E-07  8.391E-07  4.507E-09  1.319E-05
 400.00  2.871E-05  7.105E-06  3.427E-07  2.969E-07  1.223E-09  8.745E-06
 500.00  1.834E-05  3.872E-06  1.521E-07  1.340E-07  4.699E-10  6.409E-06
 600.00  1.300E-05  2.403E-06  7.932E-08  7.176E-08  1.916E-10  5.076E-06
 800.00  7.612E-06  1.149E-06  2.863E-08  2.784E-08  4.488E-11  3.542E-06
1000.00  4.972E-06  6.439E-07  1.278E-08  1.379E-08  1.534E-11  2.643E-06

Multipolarity E2
eng[keV]     P2         P3         P4         P5         P6         Q1    
--------------------------------------------------------------------------
  10.00  5.459E+04  3.695E+04  7.256E+02  1.092E+02  2.616E+00  4.647E+02
  15.00  7.505E+03  4.859E+03  9.591E+01  1.396E+01  3.350E-01  7.337E+01
  20.00  1.855E+03  1.151E+03  2.285E+01  3.264E+00  7.658E-02  2.042E+01
  30.00  2.627E+02  1.506E+02  3.023E+00  4.242E-01  9.170E-03  3.514E+00
  40.00  6.696E+01  3.567E+01  7.234E-01  1.008E-01  1.977E-03  1.045E+00
  50.00  2.352E+01  1.169E+01  2.393E-01  3.322E-02  5.913E-04  4.162E-01
  70.00  4.981E+00  2.179E+00  4.530E-02  6.264E-03  9.370E-05  1.076E-01
 100.00  9.981E-01  3.680E-01  7.792E-03  1.074E-03  1.297E-05  2.687E-02
 150.00  1.704E-01  4.910E-02  1.064E-03  1.466E-04  1.345E-06  5.973E-03
 200.00  5.082E-02  1.184E-02  2.609E-04  3.633E-05  2.707E-07  2.179E-03
 300.00  1.000E-02  1.631E-03  3.689E-05  5.368E-06  2.932E-08  5.859E-04
 400.00  3.357E-03  4.091E-04  9.409E-06  1.456E-06  6.377E-09  2.516E-04
 500.00  1.477E-03  1.407E-04  3.269E-06  5.449E-07  1.938E-09  1.359E-04
 600.00  7.841E-04  6.036E-05  1.409E-06  2.528E-07  7.984E-10  8.564E-05
 800.00  2.998E-04  1.631E-05  3.787E-07  7.910E-08  1.682E-10  4.338E-05
1000.00  1.443E-04  5.987E-06  1.359E-07  3.317E-08  6.166E-11  2.606E-05

Multipolarity E3
eng[keV]     P2         P3         P4         P5         P6         Q1    
--------------------------------------------------------------------------
  10.00  3.078E+07  1.050E+07  3.268E+06  9.359E+06  1.505E+04  7.738E+04
  15.00  2.165E+06  7.136E+05  1.923E+05  5.449E+05  8.818E+02  7.148E+03
  20.00  3.418E+05  1.088E+05  2.583E+04  7.236E+04  1.179E+02  1.412E+03
  30.00  2.685E+04  7.980E+03  1.527E+03  4.176E+03  6.907E+00  1.577E+02
  40.00  4.652E+03  1.293E+03  2.073E+02  5.522E+02  9.251E-01  3.568E+01
  50.00  1.233E+03  3.213E+02  4.439E+01  1.150E+02  1.950E-01  1.168E+01
  70.00  1.759E+02  4.055E+01  4.411E+00  1.080E+01  1.868E-02  2.291E+00
 100.00  2.404E+01  4.689E+00  3.919E-01  8.782E-01  1.559E-03  4.345E-01
 150.00  2.769E+00  4.236E-01  2.637E-02  5.087E-02  9.353E-05  7.134E-02
 200.00  6.403E-01  7.949E-02  4.075E-03  6.772E-03  1.281E-05  2.101E-02
 300.00  9.109E-02  8.012E-03  3.243E-04  4.040E-04  7.977E-07  4.183E-03
 400.00  2.490E-02  1.665E-03  5.892E-05  5.627E-05  1.153E-07  1.459E-03
 500.00  9.480E-03  5.061E-04  1.648E-05  1.241E-05  2.601E-08  6.751E-04
 600.00  4.514E-03  1.994E-04  6.127E-06  3.752E-06  7.969E-09  3.775E-04
 800.00  1.481E-03  4.849E-05  1.380E-06  6.147E-07  1.238E-09  1.612E-04
1000.00  6.428E-04  1.677E-05  4.512E-07  1.642E-07  3.029E-10  8.632E-05

Multipolarity E4
eng[keV]     P2         P3         P4         P5         P6         Q1    
--------------------------------------------------------------------------
  10.00  5.115E+09  1.076E+09  1.377E+10  1.502E+10  2.449E+07  7.064E+06
  15.00  2.124E+08  4.410E+07  4.097E+08  4.347E+08  6.363E+05  4.315E+05
  20.00  2.368E+07  4.846E+06  3.473E+07  3.591E+07  4.780E+04  6.403E+04
  30.00  1.179E+06  2.329E+05  1.114E+06  1.099E+06  1.249E+03  4.859E+03
  40.00  1.512E+05  2.863E+04  1.007E+05  9.514E+04  9.526E+01  8.480E+02
  50.00  3.208E+04  5.807E+03  1.598E+04  1.450E+04  1.312E+01  2.293E+02
  70.00  3.329E+03  5.480E+02  1.035E+03  8.723E+02  6.838E-01  3.417E+01
 100.00  3.313E+02  4.735E+01  6.015E+01  4.585E+01  3.193E-02  4.922E+00
 150.00  2.722E+01  3.135E+00  2.566E+00  1.687E+00  1.113E-03  5.996E-01
 200.00  5.026E+00  4.795E-01  2.899E-01  1.671E-01  1.131E-04  1.438E-01
 300.00  5.326E-01  3.744E-02  1.486E-02  6.800E-03  5.223E-06  2.161E-02
 400.00  1.202E-01  6.700E-03  1.961E-03  7.366E-04  6.468E-07  6.213E-03
 500.00  3.991E-02  1.853E-03  4.250E-04  1.342E-04  1.324E-07  2.491E-03
 600.00  1.713E-02  6.848E-04  1.278E-04  3.460E-05  3.777E-08  1.246E-03
 800.00  4.844E-03  1.535E-04  2.049E-05  4.300E-06  5.445E-09  4.524E-04
1000.00  1.899E-03  5.026E-05  5.158E-06  8.931E-07  1.236E-09  2.166E-04

Multipolarity M1
eng[keV]     P2         P3         P4         P5         P6         Q1    
--------------------------------------------------------------------------
  10.00  1.790E+02  6.057E-01  1.099E-01  4.205E-02  3.036E-03  1.418E+02
  15.00  5.360E+01  1.791E-01  3.103E-02  1.176E-02  7.076E-04  4.221E+01
  20.00  2.283E+01  7.543E-02  1.253E-02  4.720E-03  2.443E-04  1.788E+01
  30.00  6.855E+00  2.219E-02  3.423E-03  1.281E-03  5.203E-05  5.310E+00
  40.00  2.938E+00  9.345E-03  1.349E-03  5.039E-04  1.687E-05  2.252E+00
  50.00  1.529E+00  4.786E-03  6.503E-04  2.429E-04  6.881E-06  1.160E+00
  70.00  5.741E-01  1.750E-03  2.134E-04  7.996E-05  1.750E-06  4.280E-01
 100.00  2.045E-01  6.036E-04  6.412E-05  2.419E-05  3.942E-07  1.490E-01
 150.00  6.394E-02  1.811E-04  1.595E-05  6.093E-06  6.730E-08  4.515E-02
 200.00  2.816E-02  7.726E-05  5.829E-06  2.264E-06  1.955E-08  1.941E-02
 300.00  8.990E-03  2.353E-05  1.388E-06  5.621E-07  3.144E-09  5.981E-03
 400.00  4.027E-03  1.022E-05  4.963E-07  2.103E-07  9.430E-10  2.622E-03
 500.00  2.142E-03  5.320E-06  2.195E-07  9.862E-08  3.349E-10  1.375E-03
 600.00  1.295E-03  3.168E-06  1.139E-07  5.432E-08  1.620E-10  8.217E-04
 800.00  5.813E-04  1.405E-06  3.949E-08  2.208E-08  3.273E-11  3.648E-04
1000.00  3.043E-04  7.401E-07  1.695E-08  1.133E-08  1.557E-11  1.906E-04

Multipolarity M2
eng[keV]     P2         P3         P4         P5         P6         Q1    
--------------------------------------------------------------------------
  10.00  1.864E+04  1.980E+05  5.624E+03  4.640E+01  1.084E+00  8.928E+04
  15.00  2.875E+03  2.612E+04  7.400E+02  6.110E+00  1.404E-01  1.234E+04
  20.00  7.879E+02  6.207E+03  1.754E+02  1.451E+00  3.265E-02  3.067E+03
  30.00  1.334E+02  8.152E+02  2.293E+01  1.913E-01  4.101E-03  4.396E+02
  40.00  3.954E+01  1.936E+02  5.425E+00  4.573E-02  9.313E-04  1.135E+02
  50.00  1.581E+01  6.353E+01  1.775E+00  1.517E-02  2.933E-04  4.035E+01
  70.00  4.147E+00  1.185E+01  3.295E-01  2.906E-03  5.080E-05  8.762E+00
 100.00  1.062E+00  1.994E+00  5.523E-02  5.153E-04  7.815E-06  1.820E+00
 150.00  2.427E-01  2.631E-01  7.261E-03  7.512E-05  9.212E-07  3.281E-01
 200.00  8.906E-02  6.243E-02  1.721E-03  1.981E-05  2.021E-07  1.026E-01
 300.00  2.326E-02  8.277E-03  2.282E-04  3.238E-06  2.377E-08  2.189E-02
 400.00  9.413E-03  1.991E-03  5.482E-05  9.434E-07  5.427E-09  7.857E-03
 500.00  4.738E-03  6.550E-04  1.800E-05  3.714E-07  1.720E-09  3.659E-03
 600.00  2.783E-03  2.684E-04  7.345E-06  1.790E-07  6.849E-10  2.032E-03
 800.00  1.227E-03  6.624E-05  1.786E-06  5.903E-08  1.459E-10  8.395E-04
1000.00  6.493E-04  2.226E-05  5.872E-07  2.572E-08  4.743E-11  4.298E-04

Multipolarity M3
eng[keV]     P2         P3         P4         P5         P6         Q1    
--------------------------------------------------------------------------
  10.00  1.714E+06  6.548E+08  5.739E+06  2.040E+07  5.945E+04  2.038E+07
  15.00  1.570E+05  4.009E+07  3.786E+05  1.195E+06  3.471E+03  1.426E+06
  20.00  3.055E+04  5.587E+06  5.632E+04  1.597E+05  4.621E+02  2.242E+05
  30.00  3.312E+03  3.535E+05  3.972E+03  9.312E+03  2.678E+01  1.753E+04
  40.00  7.320E+02  5.101E+04  6.252E+02  1.242E+03  3.549E+00  3.030E+03
  50.00  2.359E+02  1.154E+04  1.520E+02  2.606E+02  7.404E-01  8.039E+02
  70.00  4.552E+01  1.263E+03  1.861E+01  2.474E+01  6.960E-02  1.155E+02
 100.00  8.597E+00  1.262E+02  2.096E+00  2.035E+00  5.662E-03  1.607E+01
 150.00  1.425E+00  9.824E+00  1.854E-01  1.188E-01  3.270E-04  1.922E+00
 200.00  4.230E-01  1.682E+00  3.440E-02  1.580E-02  4.320E-05  4.627E-01
 300.00  8.399E-02  1.513E-01  3.404E-03  9.266E-04  2.520E-06  7.110E-02
 400.00  2.855E-02  2.914E-02  6.901E-04  1.251E-04  3.394E-07  2.085E-02
 500.00  1.271E-02  8.306E-03  2.030E-04  2.640E-05  7.156E-08  8.457E-03
 600.00  6.812E-03  3.080E-03  7.675E-05  7.551E-06  2.035E-08  4.249E-03
 800.00  2.646E-03  6.653E-04  1.695E-05  1.076E-06  2.879E-09  1.534E-03
1000.00  1.288E-03  2.043E-04  5.260E-06  2.442E-07  6.336E-10  7.219E-04

Multipolarity M4
eng[keV]     P2         P3         P4         P5         P6         Q1    
--------------------------------------------------------------------------
  10.00  1.139E+08  3.696E+11  1.788E+09  1.664E+11  1.868E+08  2.310E+09
  15.00  7.132E+06  1.146E+10  6.981E+07  4.521E+09  5.357E+06  9.512E+07
  20.00  1.065E+06  1.011E+09  7.342E+06  3.538E+08  4.398E+05  1.052E+07
  30.00  8.005E+04  3.493E+07  3.279E+05  9.921E+06  1.336E+04  5.168E+05
  40.00  1.373E+04  3.381E+06  3.804E+04  8.025E+05  1.152E+03  6.550E+04
  50.00  3.647E+03  5.709E+05  7.369E+03  1.158E+05  1.752E+02  1.379E+04
  70.00  5.298E+02  4.140E+04  6.498E+02  6.427E+03  1.055E+01  1.418E+03
 100.00  7.487E+01  2.778E+03  5.255E+01  3.121E+02  5.578E-01  1.410E+02
 150.00  9.057E+00  1.440E+02  3.256E+00  1.065E+01  2.083E-02  1.178E+01
 200.00  2.175E+00  1.902E+01  4.765E-01  1.013E+00  2.093E-03  2.232E+00
 300.00  3.264E-01  1.239E+00  3.456E-02  3.965E-02  8.713E-05  2.512E-01
 400.00  9.246E-02  1.957E-01  5.730E-03  4.213E-03  9.563E-06  6.034E-02
 500.00  3.612E-02  4.870E-02  1.461E-03  7.567E-04  1.749E-06  2.125E-02
 600.00  1.754E-02  1.635E-02  4.959E-04  1.920E-04  4.482E-07  9.605E-03
 800.00  5.920E-03  3.084E-03  9.395E-05  2.286E-05  5.349E-08  2.990E-03
1000.00  2.620E-03  8.670E-04  2.628E-05  4.445E-06  1.045E-08  1.276E-03

Multipolarity E1
eng[keV]     Q2         Q3         R1         R2        tot    
---------------------------------------------------------------
  10.00  2.908E-03  1.284E-02  5.987E-04  2.536E-04  2.375E+01
  15.00  2.222E-03  5.774E-03  3.034E-04  1.932E-04  8.278E+00
  20.00  1.629E-03  3.125E-03  1.871E-04  1.413E-04  3.889E+00
  30.00  9.246E-04  1.234E-03  9.336E-05  8.040E-05  1.372E+00
  40.00  5.806E-04  6.141E-04  5.646E-05  5.042E-05  1.457E+00
  50.00  3.930E-04  3.506E-04  3.811E-05  3.410E-05  8.058E-01
  70.00  2.093E-04  1.460E-04  2.093E-05  1.815E-05  6.090E-01
 100.00  1.030E-04  5.576E-05  1.108E-05  8.914E-06  2.684E-01
 150.00  4.444E-05  1.818E-05  5.476E-06  3.871E-06  1.080E-01
 200.00  2.427E-05  8.141E-06  3.377E-06  2.114E-06  5.803E-02
 300.00  1.045E-05  2.648E-06  1.796E-06  9.151E-07  7.342E-02
 400.00  5.863E-06  1.212E-06  1.193E-06  5.140E-07  4.703E-02
 500.00  3.749E-06  6.610E-07  8.737E-07  3.283E-07  3.355E-02
 600.00  2.651E-06  4.097E-07  6.901E-07  2.318E-07  2.601E-02
 800.00  1.551E-06  1.944E-07  4.739E-07  1.327E-07  1.737E-02
1000.00  1.016E-06  1.094E-07  3.556E-07  8.790E-08  1.282E-02

Multipolarity E2
eng[keV]     Q2         Q3         R1         R2        tot    
---------------------------------------------------------------
  10.00  1.116E+04  6.292E+03  6.304E+01  9.700E+02  3.040E+06
  15.00  1.533E+03  8.267E+02  9.927E+00  1.329E+02  6.816E+05
  20.00  3.790E+02  1.959E+02  2.763E+00  3.285E+01  1.663E+05
  30.00  5.368E+01  2.565E+01  4.763E-01  4.667E+00  2.311E+04
  40.00  1.368E+01  6.073E+00  1.415E-01  1.188E+00  9.934E+03
  50.00  4.804E+00  1.990E+00  5.635E-02  4.171E-01  3.348E+03
  70.00  1.017E+00  3.707E-01  1.454E-02  8.817E-02  1.265E+03
 100.00  2.039E-01  6.259E-02  3.629E-03  1.766E-02  2.472E+02
 150.00  3.483E-02  8.364E-03  8.104E-04  3.034E-03  4.137E+01
 200.00  1.039E-02  2.018E-03  2.959E-04  9.055E-04  1.227E+01
 300.00  2.043E-03  2.783E-04  7.980E-05  1.788E-04  2.550E+00
 400.00  6.862E-04  6.985E-05  3.434E-05  6.017E-05  9.717E-01
 500.00  3.021E-04  2.403E-05  1.853E-05  2.647E-05  4.950E-01
 600.00  1.600E-04  1.029E-05  1.165E-05  1.399E-05  3.041E-01
 800.00  6.111E-05  2.763E-06  5.805E-06  5.235E-06  1.528E-01
1000.00  2.950E-05  1.018E-06  3.506E-06  2.544E-06  9.391E-02

Multipolarity E3
eng[keV]     Q2         Q3         R1         R2        tot    
---------------------------------------------------------------
  10.00  6.331E+06  1.792E+06  1.053E+04  5.510E+05  1.734E+09
  15.00  4.449E+05  1.217E+05  9.699E+02  3.860E+04  1.645E+08
  20.00  7.018E+04  1.855E+04  1.914E+02  6.088E+03  2.533E+07
  30.00  5.510E+03  1.362E+03  2.142E+01  4.793E+02  1.926E+06
  40.00  9.537E+02  2.204E+02  4.840E+00  8.290E+01  4.248E+05
  50.00  2.527E+02  5.474E+01  1.583E+00  2.195E+01  1.113E+05
  70.00  3.602E+01  6.904E+00  3.099E-01  3.123E+00  2.578E+04
 100.00  4.921E+00  7.981E-01  5.873E-02  4.263E-01  3.863E+03
 150.00  5.667E-01  7.219E-02  9.682E-03  4.936E-02  4.846E+02
 200.00  1.310E-01  1.356E-02  2.854E-03  1.142E-02  1.181E+02
 300.00  1.862E-02  1.367E-03  5.700E-04  1.630E-03  1.810E+01
 400.00  5.092E-03  2.843E-04  1.991E-04  4.465E-04  5.432E+00
 500.00  1.940E-03  8.644E-05  9.207E-05  1.699E-04  2.295E+00
 600.00  9.216E-04  3.397E-05  5.137E-05  8.055E-05  1.218E+00
 800.00  3.019E-04  8.213E-06  2.157E-05  2.587E-05  5.017E-01
1000.00  1.314E-04  2.853E-06  1.161E-05  1.133E-05  2.712E-01

Multipolarity E4
eng[keV]     Q2         Q3         R1         R2        tot    
---------------------------------------------------------------
  10.00  1.068E+09  1.853E+08  9.668E+05  9.317E+07  1.667E+12
  15.00  4.415E+07  7.570E+06  5.878E+04  3.838E+06  5.249E+10
  20.00  4.909E+06  8.305E+05  8.707E+03  4.265E+05  4.702E+09
  30.00  2.437E+05  3.987E+04  6.612E+02  2.122E+04  1.712E+08
  40.00  3.116E+04  4.893E+03  1.152E+02  2.711E+03  1.843E+07
  50.00  6.603E+03  9.914E+02  3.111E+01  5.739E+02  3.467E+06
  70.00  6.838E+02  9.342E+01  4.626E+00  5.932E+01  3.710E+05
 100.00  6.795E+01  8.066E+00  6.657E-01  5.889E+00  4.048E+04
 150.00  5.578E+00  5.345E-01  8.141E-02  4.860E-01  3.799E+03
 200.00  1.029E+00  8.179E-02  1.954E-02  8.977E-02  7.683E+02
 300.00  1.089E-01  6.391E-03  2.944E-03  9.537E-03  9.130E+01
 400.00  2.460E-02  1.144E-03  8.481E-04  2.157E-03  2.269E+01
 500.00  8.169E-03  3.166E-04  3.398E-04  7.157E-04  8.230E+00
 600.00  3.498E-03  1.167E-04  1.696E-04  3.057E-04  3.853E+00
 800.00  9.877E-04  2.601E-05  6.055E-05  8.462E-05  1.316E+00
1000.00  3.885E-04  8.548E-06  2.913E-05  3.351E-05  6.240E-01

Multipolarity M1
eng[keV]     Q2         Q3         R1         R2        tot    
---------------------------------------------------------------
  10.00  3.656E+01  1.031E-01  1.921E+01  3.178E+00  1.245E+04
  15.00  1.094E+01  3.046E-02  5.703E+00  9.485E-01  1.224E+04
  20.00  4.661E+00  1.282E-02  2.415E+00  4.039E-01  5.196E+03
  30.00  1.400E+00  3.778E-03  7.191E-01  1.217E-01  1.556E+03
  40.00  5.998E-01  1.590E-03  3.048E-01  5.210E-02  6.629E+02
  50.00  3.121E-01  8.142E-04  1.569E-01  2.709E-02  3.412E+02
  70.00  1.172E-01  2.976E-04  5.782E-02  1.015E-02  4.675E+02
 100.00  4.176E-02  1.026E-04  2.012E-02  3.616E-03  1.635E+02
 150.00  1.306E-02  3.083E-05  6.123E-03  1.137E-03  5.011E+01
 200.00  5.753E-03  1.316E-05  2.635E-03  5.015E-04  2.173E+01
 300.00  1.835E-03  4.014E-06  8.146E-04  1.606E-04  2.179E+01
 400.00  8.230E-04  1.745E-06  3.577E-04  7.216E-05  9.599E+00
 500.00  4.379E-04  9.084E-07  1.874E-04  3.836E-05  5.056E+00
 600.00  2.643E-04  5.399E-07  1.118E-04  2.310E-05  3.036E+00
 800.00  1.184E-04  2.379E-07  4.879E-05  1.014E-05  1.342E+00
1000.00  6.220E-05  1.258E-07  2.564E-05  5.364E-06  7.138E-01

Multipolarity M2
eng[keV]     Q2         Q3         R1         R2        tot    
---------------------------------------------------------------
  10.00  3.830E+03  3.372E+04  1.210E+04  3.333E+02  1.746E+07
  15.00  5.902E+02  4.446E+03  1.668E+03  5.120E+01  4.103E+06
  20.00  1.617E+02  1.056E+03  4.144E+02  1.402E+01  1.009E+06
  30.00  2.736E+01  1.389E+02  5.956E+01  2.380E+00  1.427E+05
  40.00  8.103E+00  3.296E+01  1.536E+01  7.043E-01  5.797E+04
  50.00  3.238E+00  1.081E+01  5.460E+00  2.812E-01  1.982E+04
  70.00  8.487E-01  2.016E+00  1.184E+00  7.358E-02  7.967E+03
 100.00  2.173E-01  3.393E-01  2.458E-01  1.882E-02  1.653E+03
 150.00  4.965E-02  4.482E-02  4.450E-02  4.324E-03  3.011E+02
 200.00  1.822E-02  1.064E-02  1.394E-02  1.588E-03  9.571E+01
 300.00  4.752E-03  1.413E-03  2.982E-03  4.160E-04  3.812E+01
 400.00  1.925E-03  3.399E-04  1.072E-03  1.688E-04  1.574E+01
 500.00  9.693E-04  1.119E-04  4.989E-04  8.491E-05  8.081E+00
 600.00  5.681E-04  4.574E-05  2.765E-04  4.965E-05  4.830E+00
 800.00  2.502E-04  1.122E-05  1.123E-04  2.143E-05  2.193E+00
1000.00  1.327E-04  3.786E-06  5.781E-05  1.145E-05  1.218E+00

Multipolarity M3
eng[keV]     Q2         Q3         R1         R2        tot    
---------------------------------------------------------------
  10.00  3.576E+05  1.116E+08  2.766E+06  3.120E+04  3.717E+10
  15.00  3.261E+04  6.829E+06  1.930E+05  2.834E+03  2.418E+09
  20.00  6.330E+03  9.516E+05  3.033E+04  5.498E+02  3.429E+08
  30.00  6.840E+02  6.029E+04  2.377E+03  5.956E+01  2.254E+07
  40.00  1.508E+02  8.694E+03  4.106E+02  1.312E+01  7.808E+06
  50.00  4.854E+01  1.966E+03  1.089E+02  4.218E+00  1.807E+06
  70.00  9.345E+00  2.150E+02  1.561E+01  8.106E-01  2.274E+05
 100.00  1.763E+00  2.149E+01  2.171E+00  1.528E-01  2.621E+04
 150.00  2.919E-01  1.675E+00  2.608E-01  2.543E-02  2.599E+03
 200.00  8.663E-02  2.868E-01  6.285E-02  7.553E-03  5.644E+02
 300.00  1.718E-02  2.584E-02  9.686E-03  1.504E-03  8.877E+01
 400.00  5.840E-03  4.978E-03  2.845E-03  5.122E-04  2.953E+01
 500.00  2.601E-03  1.419E-03  1.153E-03  2.279E-04  1.347E+01
 600.00  1.391E-03  5.250E-04  5.780E-04  1.216E-04  7.475E+00
 800.00  5.394E-04  1.127E-04  2.052E-04  4.621E-05  3.127E+00
1000.00  2.633E-04  3.476E-05  9.709E-05  2.271E-05  1.657E+00

Multipolarity M4
eng[keV]     Q2         Q3         R1         R2        tot    
---------------------------------------------------------------
  10.00  2.435E+07  6.326E+10  3.145E+08  2.132E+06  2.557E+13
  15.00  1.506E+06  1.959E+09  1.291E+07  1.313E+05  7.743E+11
  20.00  2.235E+05  1.727E+08  1.427E+06  1.945E+04  6.709E+10
  30.00  1.667E+04  5.972E+06  7.019E+04  1.454E+03  2.274E+09
  40.00  2.846E+03  5.774E+05  8.887E+03  2.478E+02  3.594E+08
  50.00  7.542E+02  9.746E+04  1.869E+03  6.560E+01  6.391E+07
  70.00  1.092E+02  7.061E+03  1.919E+02  9.476E+00  5.079E+06
 100.00  1.539E+01  4.736E+02  1.907E+01  1.334E+00  3.850E+05
 150.00  1.859E+00  2.457E+01  1.599E+00  1.620E-01  2.399E+04
 200.00  4.459E-01  3.247E+00  3.033E-01  3.889E-02  3.788E+03
 300.00  6.679E-02  2.117E-01  3.424E-02  5.849E-03  3.522E+02
 400.00  1.893E-02  3.344E-02  8.236E-03  1.660E-03  8.237E+01
 500.00  7.397E-03  8.322E-03  2.898E-03  6.481E-04  3.016E+01
 600.00  3.583E-03  2.788E-03  1.307E-03  3.132E-04  1.453E+01
 800.00  1.207E-03  5.227E-04  4.001E-04  1.034E-04  5.159E+00
1000.00  5.359E-04  1.475E-04  1.716E-04  4.622E-05  2.488E+00



==> 124.txt <==
              ZZZZZZ           1  222     4
                  Z           11 2   2   4
                 Z     ===   1 1    2   4  4
                Z      ===  1  1   2   444444
               Z               1  2        4
              ZZZZZZ           1 22222     4

Evaluating total, the following occupation numbers were assumed

 K   2,   L1   2,   L2   2,   L3   4,   M1   2,   M2   2,
M3   4,   M4   4,   M5   6,   N1   2,   N2   2,   N3   4,
N4   4,   N5   6,   N6   6,   N7   8,   O1   2,   O2   2,
O3   4,   O4   4,   O5   6,   O6   6,   O7   8,   P1   2,
P2   2,   P3   4,   P4   4,   P5   6,   P6   3,   Q1   2,
Q2   2,   Q3   4,   R1   2,   R2   1,

Multipolarity E1
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***        ***     1.802E-01
  20.00     ***        ***        ***        ***     1.608E-01  2.068E-01
  30.00     ***        ***        ***        ***     8.597E-02  1.573E-01
  40.00     ***        ***        ***     8.033E-01  5.486E-02  1.084E-01
  50.00     ***        ***        ***     4.295E-01  3.818E-02  7.612E-02
  70.00     ***     6.976E-02  2.104E-01  1.623E-01  2.199E-02  4.196E-02
 100.00     ***     4.249E-02  9.855E-02  5.704E-02  1.209E-02  2.093E-02
 150.00     ***     2.338E-02  4.011E-02  1.716E-02  6.147E-03  9.092E-03
 200.00     ***     1.521E-02  2.109E-02  7.339E-03  3.855E-03  4.963E-03
 300.00  4.777E-02  8.439E-03  8.640E-03  2.253E-03  2.083E-03  2.136E-03
 400.00  3.224E-02  5.768E-03  4.759E-03  1.007E-03  1.402E-03  1.202E-03
 500.00  2.374E-02  4.292E-03  3.002E-03  5.387E-04  1.034E-03  7.679E-04
 600.00  1.884E-02  3.406E-03  2.089E-03  3.300E-04  8.265E-04  5.461E-04
 800.00  1.284E-02  2.410E-03  1.215E-03  1.551E-04  5.808E-04  3.205E-04
1000.00  9.682E-03  1.804E-03  7.894E-04  8.598E-05  4.334E-04  2.094E-04

Multipolarity E2
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***        ***     3.005E+05
  20.00     ***        ***        ***        ***     2.322E+03  7.438E+04
  30.00     ***        ***        ***        ***     4.375E+02  1.064E+04
  40.00     ***        ***        ***     4.556E+03  1.370E+02  2.720E+03
  50.00     ***        ***        ***     1.490E+03  5.624E+01  9.533E+02
  70.00     ***     3.102E+01  6.412E+02  2.750E+02  1.518E+01  2.029E+02
 100.00     ***     9.223E+00  1.307E+02  4.633E+01  3.934E+00  4.090E+01
 150.00     ***     2.376E+00  2.292E+01  6.154E+00  9.057E-01  7.042E+00
 200.00     ***     9.479E-01  6.972E+00  1.479E+00  3.370E-01  2.110E+00
 300.00  1.137E-01  2.838E-01  1.396E+00  2.021E-01  9.276E-02  4.174E-01
 400.00  1.269E-01  1.320E-01  4.795E-01  5.085E-02  4.058E-02  1.413E-01
 500.00  1.096E-01  7.514E-02  2.139E-01  1.747E-02  2.211E-02  6.237E-02
 600.00  9.266E-02  4.886E-02  1.136E-01  7.483E-03  1.409E-02  3.329E-02
 800.00  6.503E-02  2.615E-02  4.426E-02  2.025E-03  7.203E-03  1.278E-02
1000.00  4.844E-02  1.620E-02  2.155E-02  7.439E-04  4.334E-03  6.163E-03

Multipolarity E3
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***        ***     5.655E+07
  20.00     ***        ***        ***        ***     5.627E+04  9.448E+06
  30.00     ***        ***        ***        ***     1.005E+04  8.079E+05
  40.00     ***        ***        ***     1.049E+05  2.869E+03  1.475E+05
  50.00     ***        ***        ***     2.834E+04  1.076E+03  4.041E+04
  70.00     ***     1.803E+02  1.078E+04  3.911E+03  2.476E+02  6.065E+03
 100.00     ***     7.126E+01  1.894E+03  4.870E+02  5.289E+01  8.677E+02
 150.00     ***     1.806E+01  2.656E+02  4.648E+01  9.537E+00  1.042E+02
 200.00     ***     6.515E+00  6.792E+01  8.957E+00  2.944E+00  2.467E+01
 300.00  7.963E-02  1.590E+00  1.064E+01  9.215E-01  6.161E-01  3.598E+00
 400.00  1.787E-01  6.279E-01  3.093E+00  1.949E-01  2.219E-01  1.002E+00
 500.00  1.860E-01  3.148E-01  1.223E+00  5.974E-02  1.044E-01  3.851E-01
 600.00  1.695E-01  1.854E-01  5.920E-01  2.365E-02  5.947E-02  1.852E-01
 800.00  1.258E-01  8.613E-02  2.020E-01  5.819E-03  2.586E-02  6.142E-02
1000.00  9.547E-02  4.853E-02  8.985E-02  2.029E-03  1.396E-02  2.681E-02

Multipolarity E4
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***        ***     1.621E+09
  20.00     ***        ***        ***        ***     5.007E+05  2.716E+08
  30.00     ***        ***        ***        ***     1.297E+05  2.013E+07
  40.00     ***        ***        ***     7.562E+05  3.759E+04  3.159E+06
  50.00     ***        ***        ***     2.475E+05  1.345E+04  7.556E+05
  70.00     ***     5.258E+02  5.823E+04  3.512E+04  2.736E+03  9.092E+04
 100.00     ***     3.511E+02  1.292E+04  3.897E+03  4.915E+02  1.018E+04
 150.00     ***     9.442E+01  1.726E+03  3.017E+02  7.051E+01  9.208E+02
 200.00     ***     3.164E+01  3.968E+02  4.922E+01  1.830E+01  1.786E+02
 300.00  4.048E-02  6.506E+00  5.138E+01  4.026E+00  2.974E+00  1.988E+01
 400.00  2.009E-01  2.226E+00  1.294E+01  7.400E-01  8.954E-01  4.629E+00
 500.00  2.537E-01  9.953E-01  4.576E+00  2.072E-01  3.682E-01  1.562E+00
 600.00  2.491E-01  5.344E-01  2.034E+00  7.718E-02  1.887E-01  6.805E-01
 800.00  1.937E-01  2.166E-01  6.116E-01  1.759E-02  7.029E-02  1.957E-01
1000.00  1.484E-01  1.110E-01  2.491E-01  5.830E-03  3.409E-02  7.750E-02

Multipolarity M1
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***        ***     2.379E+03
  20.00     ***        ***        ***        ***     3.100E+03  1.014E+03
  30.00     ***        ***        ***        ***     9.272E+02  3.066E+02
  40.00     ***        ***        ***     1.330E+00  3.935E+02  1.314E+02
  50.00     ***        ***        ***     6.773E-01  2.017E+02  6.804E+01
  70.00     ***     2.964E+02  9.036E+01  2.436E-01  7.442E+01  2.555E+01
 100.00     ***     1.030E+02  3.222E+01  8.327E-02  2.591E+01  9.104E+00
 150.00     ***     3.126E+01  1.014E+01  2.469E-02  7.853E+00  2.847E+00
 200.00     ***     1.347E+01  4.486E+00  1.045E-02  3.372E+00  1.252E+00
 300.00  1.663E+01  4.124E+00  1.426E+00  3.130E-03  1.035E+00  3.981E-01
 400.00  7.295E+00  1.817E+00  6.440E-01  1.354E-03  4.546E-01  1.787E-01
 500.00  3.834E+00  9.528E-01  3.430E-01  7.000E-04  2.376E-01  9.476E-02
 600.00  2.304E+00  5.652E-01  2.056E-01  4.143E-04  1.424E-01  5.737E-02
 800.00  1.010E+00  2.515E-01  9.258E-02  1.825E-04  6.303E-02  2.567E-02
1000.00  5.410E-01  1.310E-01  4.848E-02  9.563E-05  3.274E-02  1.339E-02

Multipolarity M2
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***        ***     8.133E+04
  20.00     ***        ***        ***        ***     4.674E+05  2.337E+04
  30.00     ***        ***        ***        ***     6.787E+04  4.259E+03
  40.00     ***        ***        ***     2.400E+04  1.762E+04  1.321E+03
  50.00     ***        ***        ***     7.881E+03  6.265E+03  5.434E+02
  70.00     ***     4.064E+03  2.819E+02  1.463E+03  1.371E+03  1.492E+02
 100.00     ***     8.811E+02  9.119E+01  2.469E+02  2.876E+02  3.982E+01
 150.00     ***     1.680E+02  2.511E+01  3.257E+01  5.252E+01  9.463E+00
 200.00     ***     5.473E+01  1.015E+01  7.726E+00  1.657E+01  3.547E+00
 300.00  1.802E+01  1.222E+01  2.903E+00  1.019E+00  3.569E+00  9.468E-01
 400.00  8.464E+00  4.566E+00  1.245E+00  2.459E-01  1.295E+00  3.899E-01
 500.00  4.670E+00  2.181E+00  6.482E-01  8.080E-02  6.052E-01  1.978E-01
 600.00  2.934E+00  1.226E+00  3.860E-01  3.305E-02  3.391E-01  1.172E-01
 800.00  1.401E+00  5.220E-01  1.760E-01  8.159E-03  1.409E-01  5.212E-02
1000.00  8.143E-01  2.718E-01  9.498E-02  2.742E-03  7.215E-02  2.769E-02

Multipolarity M3
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***        ***     1.302E+06
  20.00     ***        ***        ***        ***     2.301E+07  3.739E+05
  30.00     ***        ***        ***        ***     1.956E+06  5.946E+04
  40.00     ***        ***        ***     4.901E+06  3.569E+05  1.597E+04
  50.00     ***        ***        ***     1.124E+06  9.796E+04  5.772E+03
  70.00     ***     2.155E+04  8.618E+02  1.249E+05  1.487E+04  1.286E+03
 100.00     ***     4.069E+03  3.592E+02  1.282E+04  2.178E+03  2.722E+02
 150.00     ***     6.279E+02  9.661E+01  1.028E+03  2.742E+02  4.953E+01
 200.00     ***     1.741E+02  3.564E+01  1.796E+02  6.798E+01  1.542E+01
 300.00  9.508E+00  3.103E+01  8.614E+00  1.655E+01  1.080E+01  3.212E+00
 400.00  7.047E+00  9.986E+00  3.252E+00  3.260E+00  3.245E+00  1.124E+00
 500.00  4.498E+00  4.292E+00  1.540E+00  9.411E-01  1.332E+00  5.083E-01
 600.00  3.016E+00  2.233E+00  8.517E-01  3.519E-01  6.791E-01  2.762E-01
 800.00  1.524E+00  8.563E-01  3.498E-01  7.712E-02  2.485E-01  1.089E-01
1000.00  9.091E-01  4.178E-01  1.761E-01  2.390E-02  1.176E-01  5.346E-02

Multipolarity M4
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***        ***     2.702E+06
  20.00     ***        ***        ***        ***     4.401E+08  3.128E+06
  30.00     ***        ***        ***        ***     3.228E+07  6.736E+05
  40.00     ***        ***        ***     1.548E+08  5.003E+06  1.779E+05
  50.00     ***        ***        ***     2.977E+07  1.187E+06  6.006E+04
  70.00     ***     6.454E+04  2.082E+03  2.536E+06  1.420E+05  1.145E+04
 100.00     ***     1.557E+04  1.410E+03  1.971E+05  1.597E+04  1.981E+03
 150.00     ***     2.309E+03  3.925E+02  1.164E+04  1.482E+03  2.803E+02
 200.00     ***     5.753E+02  1.340E+02  1.659E+03  2.975E+02  7.271E+01
 300.00  3.977E+00  8.490E+01  2.746E+01  1.172E+02  3.561E+01  1.177E+01
 400.00  5.905E+00  2.375E+01  9.099E+00  1.952E+01  8.887E+00  3.479E+00
 500.00  4.531E+00  9.184E+00  3.886E+00  5.016E+00  3.195E+00  1.391E+00
 600.00  3.276E+00  4.401E+00  1.986E+00  1.721E+00  1.475E+00  6.883E-01
 800.00  1.744E+00  1.501E+00  7.250E-01  3.351E-01  4.691E-01  2.373E-01
1000.00  1.057E+00  6.763E-01  3.363E-01  9.610E-02  2.023E-01  1.063E-01

Multipolarity E1
eng[keV]     M3         M4         M5         N1         N2         N3
--------------------------------------------------------------------------
  10.00  3.007E+00  6.061E+00  7.709E+00  1.887E-01  9.764E-02  9.428E-01
  15.00  1.468E+00  1.798E+00  2.161E+00  9.430E-02  9.962E-02  4.355E-01
  20.00  8.172E-01  7.224E-01  8.358E-01  5.874E-02  8.105E-02  2.381E-01
  30.00  3.282E-01  1.881E-01  2.067E-01  2.996E-02  5.018E-02  9.495E-02
  40.00  1.624E-01  6.948E-02  7.362E-02  1.835E-02  3.250E-02  4.725E-02
  50.00  9.212E-02  3.166E-02  3.258E-02  1.251E-02  2.238E-02  2.696E-02
  70.00  3.794E-02  9.442E-03  9.337E-03  6.988E-03  1.216E-02  1.123E-02
 100.00  1.430E-02  2.554E-03  2.419E-03  3.747E-03  6.054E-03  4.285E-03
 150.00  4.594E-03  5.663E-04  5.176E-04  1.871E-03  2.642E-03  1.394E-03
 200.00  2.037E-03  1.934E-04  1.729E-04  1.163E-03  1.451E-03  6.234E-04
 300.00  6.547E-04  4.289E-05  3.798E-05  6.251E-04  6.305E-04  2.026E-04
 400.00  2.982E-04  1.494E-05  1.330E-05  4.181E-04  3.556E-04  9.267E-05
 500.00  1.615E-04  6.581E-06  5.980E-06  3.078E-04  2.280E-04  5.041E-05
 600.00  1.005E-04  3.430E-06  3.203E-06  2.458E-04  1.625E-04  3.142E-05
 800.00  4.777E-05  1.227E-06  1.228E-06  1.728E-04  9.575E-05  1.499E-05
1000.00  2.663E-05  5.478E-07  6.035E-07  1.288E-04  6.263E-05  8.388E-06

Multipolarity E2
eng[keV]     M3         M4         M5         N1         N2         N3
--------------------------------------------------------------------------
  10.00  1.577E+06  3.258E+04  5.787E+03  2.104E+04  6.923E+05  5.060E+05
  15.00  2.071E+05  4.299E+03  7.341E+02  3.384E+03  9.526E+04  6.654E+04
  20.00  4.910E+04  1.025E+03  1.708E+02  9.550E+02  2.357E+04  1.577E+04
  30.00  6.448E+03  1.361E+02  2.202E+01  1.679E+02  3.353E+03  2.068E+03
  40.00  1.519E+03  3.236E+01  5.138E+00  5.039E+01  8.526E+02  4.880E+02
  50.00  4.971E+02  1.068E+01  1.672E+00  2.026E+01  2.997E+02  1.598E+02
  70.00  9.252E+01  2.016E+00  3.084E-01  5.299E+00  6.360E+01  2.977E+01
 100.00  1.559E+01  3.451E-01  5.158E-02  1.337E+00  1.277E+01  5.018E+00
 150.00  2.076E+00  4.687E-02  6.871E-03  3.005E-01  2.187E+00  6.684E-01
 200.00  4.994E-01  1.145E-02  1.674E-03  1.102E-01  6.535E-01  1.608E-01
 300.00  6.852E-02  1.608E-03  2.427E-04  2.979E-02  1.290E-01  2.210E-02
 400.00  1.717E-02  4.093E-04  6.531E-05  1.283E-02  4.343E-02  5.528E-03
 500.00  5.882E-03  1.415E-04  2.423E-05  6.920E-03  1.913E-02  1.895E-03
 600.00  2.527E-03  6.108E-05  1.125E-05  4.379E-03  1.019E-02  8.127E-04
 800.00  6.801E-04  1.635E-05  3.493E-06  2.217E-03  3.907E-03  2.186E-04
1000.00  2.483E-04  5.841E-06  1.455E-06  1.324E-03  1.879E-03  7.971E-05

Multipolarity E3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  3.475E+08  1.409E+08  4.126E+08  2.436E+06  3.466E+08  1.320E+08
  15.00  2.448E+07  8.289E+06  2.403E+07  2.481E+05  2.472E+07  9.040E+06
  20.00  3.833E+06  1.114E+06  3.195E+06  5.227E+04  3.945E+06  1.386E+06
  30.00  2.925E+05  6.610E+04  1.852E+05  6.348E+03  3.161E+05  1.027E+05
  40.00  4.824E+04  8.922E+03  2.437E+04  1.502E+03  5.518E+04  1.667E+04
  50.00  1.217E+04  1.907E+03  5.072E+03  5.075E+02  1.476E+04  4.156E+03
  70.00  1.567E+03  1.892E+02  4.757E+02  1.036E+02  2.131E+03  5.271E+02
 100.00  1.842E+02  1.677E+01  3.862E+01  2.026E+01  2.945E+02  6.116E+01
 150.00  1.688E+01  1.126E+00  2.233E+00  3.417E+00  3.433E+01  5.546E+00
 200.00  3.189E+00  1.736E-01  2.967E-01  1.021E+00  7.993E+00  1.043E+00
 300.00  3.235E-01  1.378E-02  1.764E-02  2.064E-01  1.147E+00  1.054E-01
 400.00  6.760E-02  2.506E-03  2.458E-03  7.261E-02  3.155E-01  2.193E-02
 500.00  2.056E-02  6.986E-04  5.402E-04  3.369E-02  1.205E-01  6.665E-03
 600.00  8.142E-03  2.608E-04  1.640E-04  1.898E-02  5.769E-02  2.633E-03
 800.00  1.985E-03  5.872E-05  2.685E-05  8.140E-03  1.902E-02  6.408E-04
1000.00  6.861E-04  1.913E-05  7.148E-06  4.345E-03  8.264E-03  2.212E-04

Multipolarity E4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.401E+10  4.944E+11  5.720E+11  1.225E+08  4.245E+10  1.109E+10
  15.00  8.083E+08  1.502E+10  1.680E+10  1.013E+07  1.923E+09  4.803E+08
  20.00  1.071E+08  1.295E+09  1.405E+09  1.764E+06  2.267E+08  5.464E+07
  30.00  6.318E+06  4.270E+07  4.389E+07  1.601E+05  1.212E+07  2.745E+06
  40.00  8.600E+05  3.903E+06  3.827E+06  3.067E+04  1.612E+06  3.447E+05
  50.00  1.861E+05  6.260E+05  5.878E+05  8.820E+03  3.514E+05  7.098E+04
  70.00  1.893E+04  4.120E+04  3.578E+04  1.414E+03  3.773E+04  6.826E+03
 100.00  1.727E+03  2.427E+03  1.899E+03  2.156E+02  3.863E+03  5.983E+02
 150.00  1.191E+02  1.049E+02  7.055E+01  2.749E+01  3.256E+02  4.008E+01
 200.00  1.854E+01  1.194E+01  7.022E+00  6.747E+00  6.096E+01  6.166E+00
 300.00  1.471E+00  6.168E-01  2.874E-01  1.039E+00  6.560E+00  4.853E-01
 400.00  2.660E-01  8.202E-02  3.129E-02  3.028E-01  1.496E+00  8.723E-02
 500.00  7.382E-02  1.780E-02  5.701E-03  1.222E-01  4.991E-01  2.418E-02
 600.00  2.749E-02  5.387E-03  1.480E-03  6.170E-02  2.157E-01  8.983E-03
 800.00  6.201E-03  8.669E-04  1.845E-04  2.256E-02  6.145E-02  2.022E-03
1000.00  2.035E-03  2.181E-04  3.828E-05  1.079E-02  2.415E-02  6.617E-04

Multipolarity M1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  2.581E+01  5.759E+00  2.290E+00  7.419E+03  2.429E+03  8.005E+00
  15.00  7.615E+00  1.579E+00  6.226E-01  2.209E+03  7.274E+02  2.366E+00
  20.00  3.203E+00  6.250E-01  2.452E-01  9.360E+02  3.098E+02  9.963E-01
  30.00  9.443E-01  1.666E-01  6.508E-02  2.790E+02  9.333E+01  2.938E-01
  40.00  3.950E-01  6.408E-02  2.500E-02  1.179E+02  3.984E+01  1.233E-01
  50.00  2.019E-01  3.046E-02  1.188E-02  6.074E+01  2.072E+01  6.311E-02
  70.00  7.366E-02  9.812E-03  3.833E-03  2.240E+01  7.775E+00  2.307E-02
 100.00  2.535E-02  2.895E-03  1.135E-03  7.792E+00  2.766E+00  7.950E-03
 150.00  7.587E-03  7.077E-04  2.806E-04  2.359E+00  8.634E-01  2.383E-03
 200.00  3.230E-03  2.560E-04  1.028E-04  1.013E+00  3.796E-01  1.016E-03
 300.00  9.802E-04  6.025E-05  2.509E-05  3.117E-01  1.208E-01  3.094E-04
 400.00  4.253E-04  2.141E-05  9.344E-06  1.365E-01  5.404E-02  1.343E-04
 500.00  2.204E-04  9.427E-06  4.369E-06  7.131E-02  2.865E-02  6.969E-05
 600.00  1.315E-04  4.881E-06  2.410E-06  4.274E-02  1.734E-02  4.160E-05
 800.00  5.808E-05  1.688E-06  9.714E-07  1.893E-02  7.761E-03  1.839E-05
1000.00  3.043E-05  7.222E-07  4.953E-07  9.824E-03  4.045E-03  9.650E-06

Multipolarity M2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  8.397E+06  2.500E+05  2.043E+03  4.479E+06  2.176E+05  2.722E+06
  15.00  1.108E+06  3.290E+04  2.703E+02  6.198E+05  3.397E+04  3.593E+05
  20.00  2.636E+05  7.808E+03  6.446E+01  1.542E+05  9.398E+03  8.539E+04
  30.00  3.481E+04  1.026E+03  8.567E+00  2.221E+04  1.618E+03  1.125E+04
  40.00  8.230E+03  2.416E+02  2.045E+00  5.720E+03  4.827E+02  2.662E+03
  50.00  2.700E+03  7.898E+01  6.790E-01  2.036E+03  1.944E+02  8.735E+02
  70.00  5.035E+02  1.465E+01  1.304E-01  4.428E+02  5.153E+01  1.628E+02
 100.00  8.471E+01  2.451E+00  2.313E-02  9.212E+01  1.333E+01  2.739E+01
 150.00  1.117E+01  3.217E-01  3.370E-03  1.665E+01  3.077E+00  3.610E+00
 200.00  2.648E+00  7.609E-02  8.865E-04  5.217E+00  1.136E+00  8.557E-01
 300.00  3.503E-01  1.005E-02  1.442E-04  1.116E+00  2.988E-01  1.134E-01
 400.00  8.424E-02  2.411E-03  4.192E-05  4.013E-01  1.216E-01  2.721E-02
 500.00  2.762E-02  7.882E-04  1.642E-05  1.867E-01  6.134E-02  8.930E-03
 600.00  1.135E-02  3.224E-04  7.932E-06  1.043E-01  3.621E-02  3.664E-03
 800.00  2.791E-03  7.811E-05  2.600E-06  4.313E-02  1.603E-02  9.014E-04
1000.00  9.337E-04  2.551E-05  1.128E-06  2.199E-02  8.483E-03  3.014E-04

Multipolarity M3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  2.578E+10  2.089E+08  8.937E+08  8.981E+08  1.463E+07  8.853E+09
  15.00  1.582E+09  1.405E+07  5.238E+07  6.376E+07  1.459E+06  5.423E+08
  20.00  2.212E+08  2.124E+06  7.004E+06  1.014E+07  2.996E+05  7.562E+07
  30.00  1.412E+07  1.539E+05  4.105E+05  8.089E+05  3.476E+04  4.802E+06
  40.00  2.034E+06  2.449E+04  5.452E+04  1.411E+05  7.958E+03  6.910E+05
  50.00  4.612E+05  6.020E+03  1.144E+04  3.776E+04  2.632E+03  1.563E+05
  70.00  5.069E+04  7.492E+02  1.086E+03  5.498E+03  5.249E+02  1.712E+04
 100.00  5.093E+03  8.563E+01  8.921E+01  7.743E+02  1.019E+02  1.712E+03
 150.00  3.992E+02  7.683E+00  5.205E+00  9.378E+01  1.730E+01  1.333E+02
 200.00  6.862E+01  1.437E+00  6.916E-01  2.274E+01  5.205E+00  2.283E+01
 300.00  6.210E+00  1.435E-01  4.048E-02  3.528E+00  1.049E+00  2.058E+00
 400.00  1.203E+00  2.931E-02  5.466E-03  1.041E+00  3.598E-01  3.964E-01
 500.00  3.432E-01  8.635E-03  1.149E-03  4.228E-01  1.609E-01  1.129E-01
 600.00  1.280E-01  3.288E-03  3.298E-04  2.139E-01  8.684E-02  4.199E-02
 800.00  2.772E-02  7.286E-04  4.694E-05  7.753E-02  3.394E-02  9.073E-03
1000.00  8.508E-03  2.259E-04  1.059E-05  3.640E-02  1.655E-02  2.780E-03

Multipolarity M4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00  1.085E+13  3.161E+10  6.888E+12  7.276E+10  5.586E+08  4.652E+12
  15.00  3.495E+11  1.570E+09  1.874E+11  3.305E+09  4.661E+07  1.454E+11
  20.00  3.176E+10  1.886E+08  1.471E+10  3.884E+08  8.051E+06  1.290E+10
  30.00  1.151E+09  9.774E+06  4.154E+08  2.059E+07  7.074E+05  4.509E+08
  40.00  1.142E+08  1.221E+06  3.354E+07  2.714E+06  1.310E+05  4.378E+07
  50.00  1.972E+07  2.486E+05  4.849E+06  5.882E+05  3.666E+04  7.428E+06
  70.00  1.476E+06  2.327E+04  2.701E+05  6.274E+04  5.660E+03  5.424E+05
 100.00  1.021E+05  1.973E+03  1.316E+04  6.431E+03  8.397E+02  3.662E+04
 150.00  5.451E+03  1.272E+02  4.517E+02  5.523E+02  1.058E+02  1.910E+03
 200.00  7.327E+02  1.900E+01  4.310E+01  1.063E+02  2.595E+01  2.533E+02
 300.00  4.871E+01  1.407E+00  1.694E+00  1.217E+01  3.982E+00  1.659E+01
 400.00  7.797E+00  2.366E-01  1.809E-01  2.953E+00  1.143E+00  2.626E+00
 500.00  1.952E+00  6.065E-02  3.248E-02  1.044E+00  4.497E-01  6.540E-01
 600.00  6.616E-01  2.079E-02  8.296E-03  4.762E-01  2.202E-01  2.204E-01
 800.00  1.257E-01  3.966E-03  9.896E-04  1.492E-01  7.495E-02  4.165E-02
1000.00  3.544E-02  1.111E-03  1.919E-04  6.360E-02  3.328E-02  1.169E-02

Multipolarity E1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.235E+00  1.605E+00  6.673E-01  7.901E-01  6.491E-02  4.225E-02
  15.00  4.236E-01  5.193E-01  1.341E-01  1.560E-01  3.251E-02  3.547E-02
  20.00  1.855E-01  2.187E-01  4.086E-02  4.690E-02  2.003E-02  2.704E-02
  30.00  5.339E-02  5.949E-02  7.157E-03  8.069E-03  1.001E-02  1.597E-02
  40.00  2.094E-02  2.244E-02  1.994E-03  2.227E-03  6.072E-03  1.020E-02
  50.00  9.913E-03  1.032E-02  7.273E-04  8.072E-04  4.107E-03  6.977E-03
  70.00  3.104E-03  3.096E-03  1.545E-04  1.697E-04  2.272E-03  3.771E-03
 100.00  8.732E-04  8.349E-04  2.907E-05  3.184E-05  1.211E-03  1.876E-03
 150.00  2.002E-04  1.844E-04  4.295E-06  4.752E-06  6.010E-04  8.197E-04
 200.00  6.964E-05  6.290E-05  1.099E-06  1.243E-06  3.727E-04  4.506E-04
 300.00  1.581E-05  1.409E-05  1.639E-07  1.914E-07  2.001E-04  1.964E-04
 400.00  5.561E-06  5.000E-06  4.213E-08  5.451E-08  1.335E-04  1.108E-04
 500.00  2.460E-06  2.241E-06  1.523E-08  2.023E-08  9.837E-05  7.119E-05
 600.00  1.292E-06  1.212E-06  6.508E-09  9.396E-09  7.846E-05  5.073E-05
 800.00  4.649E-07  4.701E-07  1.681E-09  3.344E-09  5.511E-05  2.992E-05
1000.00  2.089E-07  2.282E-07  7.024E-10  1.218E-09  4.111E-05  1.961E-05

Multipolarity E2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.230E+04  1.893E+03  1.098E+02  1.137E+02  7.527E+03  2.204E+05
  15.00  1.626E+03  2.411E+02  1.363E+01  1.400E+01  1.192E+03  3.030E+04
  20.00  3.875E+02  5.630E+01  3.038E+00  3.093E+00  3.325E+02  7.493E+03
  30.00  5.138E+01  7.320E+00  3.524E-01  3.526E-01  5.749E+01  1.063E+03
  40.00  1.226E+01  1.731E+00  7.427E-02  7.327E-02  1.711E+01  2.707E+02
  50.00  4.052E+00  5.694E-01  2.193E-02  2.135E-02  6.834E+00  9.511E+01
  70.00  7.665E-01  1.070E-01  3.415E-03  3.261E-03  1.772E+00  2.016E+01
 100.00  1.316E-01  1.824E-02  4.650E-04  4.364E-04  4.441E-01  4.044E+00
 150.00  1.793E-02  2.481E-03  4.780E-05  4.446E-05  9.906E-02  6.916E-01
 200.00  4.389E-03  6.126E-04  9.552E-06  8.902E-06  3.616E-02  2.064E-01
 300.00  6.187E-04  9.024E-05  1.028E-06  9.850E-07  9.728E-03  4.072E-02
 400.00  1.575E-04  2.449E-05  2.200E-07  2.197E-07  4.169E-03  1.369E-02
 500.00  5.455E-05  9.114E-06  6.728E-08  6.949E-08  2.245E-03  6.031E-03
 600.00  2.353E-05  4.259E-06  2.646E-08  2.867E-08  1.416E-03  3.208E-03
 800.00  6.305E-06  1.331E-06  6.223E-09  7.967E-09  7.148E-04  1.229E-03
1000.00  2.254E-06  5.535E-07  2.081E-09  2.660E-09  4.264E-04  5.913E-04

Multipolarity E3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  5.375E+07  1.622E+08  5.458E+05  9.658E+04  1.144E+06  1.209E+08
  15.00  3.164E+06  9.448E+06  3.200E+04  5.523E+03  1.076E+05  8.520E+06
  20.00  4.250E+05  1.255E+06  4.280E+03  7.250E+02  2.153E+04  1.347E+06
  30.00  2.519E+04  7.259E+04  2.508E+02  4.140E+01  2.448E+03  1.062E+05
  40.00  3.411E+03  9.573E+03  3.351E+01  5.440E+00  5.583E+02  1.839E+04
  50.00  7.299E+02  1.993E+03  7.057E+00  1.133E+00  1.841E+02  4.882E+03
  70.00  7.252E+01  1.870E+02  6.755E-01  1.072E-01  3.645E+01  6.979E+02
 100.00  6.439E+00  1.519E+01  5.627E-02  8.930E-03  6.968E+00  9.558E+01
 150.00  4.331E-01  8.789E-01  3.366E-03  5.495E-04  1.153E+00  1.104E+01
 200.00  6.687E-02  1.168E-01  4.598E-04  7.895E-05  3.410E-01  2.559E+00
 300.00  5.324E-03  6.952E-03  2.862E-05  5.648E-06  6.829E-02  3.655E-01
 400.00  9.675E-04  9.660E-04  4.104E-06  9.567E-07  2.384E-02  1.002E-01
 500.00  2.703E-04  2.122E-04  9.242E-07  2.519E-07  1.103E-02  3.822E-02
 600.00  1.008E-04  6.427E-05  2.809E-07  9.065E-08  6.190E-03  1.826E-02
 800.00  2.271E-05  1.048E-05  4.490E-08  1.991E-08  2.642E-03  6.010E-03
1000.00  7.402E-06  2.779E-06  1.130E-08  6.015E-09  1.407E-03  2.610E-03

Multipolarity E4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.191E+11  2.481E+11  8.433E+08  6.969E+09  9.062E+07  1.888E+10
  15.00  6.547E+09  7.203E+09  2.194E+07  1.805E+08  5.883E+06  7.951E+08
  20.00  5.568E+08  5.964E+08  1.649E+06  1.348E+07  9.034E+05  8.945E+07
  30.00  1.800E+07  1.836E+07  4.315E+04  3.459E+05  7.134E+04  4.511E+06
  40.00  1.628E+06  1.590E+06  3.289E+03  2.563E+04  1.270E+04  5.812E+05
  50.00  2.589E+05  2.426E+05  4.534E+02  3.409E+03  3.482E+03  1.239E+05
  70.00  1.684E+04  1.464E+04  2.367E+01  1.625E+02  5.278E+02  1.293E+04
 100.00  9.816E+02  7.711E+02  1.108E+00  6.435E+00  7.709E+01  1.294E+03
 150.00  4.202E+01  2.844E+01  3.873E-02  1.643E-01  9.511E+00  1.070E+02
 200.00  4.757E+00  2.820E+00  3.952E-03  1.223E-02  2.297E+00  1.982E+01
 300.00  2.447E-01  1.151E-01  1.833E-04  3.246E-04  3.481E-01  2.112E+00
 400.00  3.237E-02  1.248E-02  2.277E-05  2.583E-05  1.005E-01  4.785E-01
 500.00  7.018E-03  2.272E-03  4.673E-06  3.766E-06  4.033E-02  1.593E-01
 600.00  2.118E-03  5.879E-04  1.336E-06  8.390E-07  2.027E-02  6.863E-02
 800.00  3.401E-04  7.310E-05  1.934E-07  9.227E-08  7.367E-03  1.949E-02
1000.00  8.540E-05  1.512E-05  4.354E-08  1.922E-08  3.513E-03  7.653E-03

Multipolarity M1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.857E+00  7.345E-01  1.183E-01  7.693E-02  2.379E+03  7.644E+02
  15.00  5.216E-01  2.041E-01  2.687E-02  1.776E-02  7.081E+02  2.288E+02
  20.00  2.099E-01  8.163E-02  9.137E-03  6.125E-03  2.999E+02  9.744E+01
  30.00  5.715E-02  2.209E-02  1.911E-03  1.311E-03  8.920E+01  2.929E+01
  40.00  2.238E-02  8.632E-03  6.107E-04  4.272E-04  3.776E+01  1.252E+01
  50.00  1.076E-02  4.150E-03  2.486E-04  1.770E-04  1.945E+01  6.511E+00
  70.00  3.521E-03  1.360E-03  6.233E-05  4.555E-05  7.173E+00  2.443E+00
 100.00  1.054E-03  4.097E-04  1.384E-05  1.051E-05  2.495E+00  8.689E-01
 150.00  2.613E-04  1.028E-04  2.403E-06  1.940E-06  7.551E-01  2.711E-01
 200.00  9.538E-05  3.811E-05  6.735E-07  5.819E-07  3.242E-01  1.191E-01
 300.00  2.269E-05  9.413E-06  1.114E-07  1.064E-07  9.981E-02  3.793E-02
 400.00  8.102E-06  3.538E-06  3.023E-08  3.382E-08  4.366E-02  1.695E-02
 500.00  3.575E-06  1.645E-06  1.106E-08  1.367E-08  2.284E-02  8.996E-03
 600.00  1.855E-06  9.171E-07  4.929E-09  6.794E-09  1.368E-02  5.438E-03
 800.00  6.452E-07  3.718E-07  1.313E-09  2.583E-09  6.057E-03  2.434E-03
1000.00  2.774E-07  1.875E-07  5.424E-10  1.065E-09  3.146E-03  1.269E-03

Multipolarity M2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  9.687E+04  7.796E+02  3.980E+01  1.093E+01  1.476E+06  7.499E+04
  15.00  1.275E+04  1.028E+02  5.137E+00  1.465E+00  2.040E+05  1.158E+04
  20.00  3.022E+03  2.443E+01  1.190E+00  3.504E-01  5.072E+04  3.176E+03
  30.00  3.961E+02  3.229E+00  1.485E-01  4.618E-02  7.281E+03  5.393E+02
  40.00  9.343E+01  7.704E-01  3.350E-02  1.090E-02  1.876E+03  1.597E+02
  50.00  3.056E+01  2.555E-01  1.051E-02  3.551E-03  6.670E+02  6.391E+01
  70.00  5.670E+00  4.899E-02  1.810E-03  6.533E-04  1.448E+02  1.679E+01
 100.00  9.490E-01  8.682E-03  2.769E-04  1.082E-04  3.006E+01  4.305E+00
 150.00  1.246E-01  1.265E-03  3.249E-05  1.415E-05  5.417E+00  9.860E-01
 200.00  2.947E-02  3.333E-04  7.085E-06  3.358E-06  1.694E+00  3.624E-01
 300.00  3.899E-03  5.442E-05  8.412E-07  4.604E-07  3.615E-01  9.491E-02
 400.00  9.343E-04  1.587E-05  1.873E-07  1.168E-07  1.297E-01  3.849E-02
 500.00  3.058E-04  6.218E-06  5.929E-08  4.043E-08  6.032E-02  1.941E-02
 600.00  1.249E-04  3.016E-06  2.323E-08  1.772E-08  3.361E-02  1.143E-02
 800.00  3.028E-05  9.941E-07  5.369E-09  5.531E-09  1.388E-02  5.054E-03
1000.00  9.896E-06  4.295E-07  1.829E-09  1.939E-09  7.077E-03  2.674E-03

Multipolarity M3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  9.280E+07  3.547E+08  2.173E+06  1.795E+04  3.257E+08  6.426E+06
  15.00  6.146E+06  2.080E+07  1.269E+05  1.076E+03  2.284E+07  5.962E+05
  20.00  9.171E+05  2.778E+06  1.690E+04  1.465E+02  3.599E+06  1.170E+05
  30.00  6.513E+04  1.624E+05  9.807E+02  8.882E+00  2.826E+05  1.284E+04
  40.00  1.026E+04  2.160E+04  1.297E+02  1.226E+00  4.887E+04  2.851E+03
  50.00  2.500E+03  4.531E+03  2.706E+01  2.665E-01  1.298E+04  9.227E+02
  70.00  3.073E+02  4.301E+02  2.543E+00  2.723E-02  1.869E+03  1.790E+02
 100.00  3.472E+01  3.534E+01  2.066E-01  2.507E-03  2.604E+02  3.399E+01
 150.00  3.082E+00  2.061E+00  1.190E-02  1.778E-04  3.121E+01  5.663E+00
 200.00  5.731E-01  2.738E-01  1.570E-03  2.876E-05  7.519E+00  1.687E+00
 300.00  5.693E-02  1.605E-02  9.134E-05  2.470E-06  1.158E+00  3.366E-01
 400.00  1.156E-02  2.162E-03  1.227E-05  4.763E-07  3.397E-01  1.148E-01
 500.00  3.403E-03  4.548E-04  2.575E-06  1.379E-07  1.378E-01  5.123E-02
 600.00  1.292E-03  1.303E-04  7.370E-07  5.310E-08  6.948E-02  2.756E-02
 800.00  2.857E-04  1.850E-05  1.031E-07  1.283E-08  2.510E-02  1.074E-02
1000.00  8.845E-05  4.165E-06  2.241E-08  4.173E-09  1.177E-02  5.233E-03

Multipolarity M4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.488E+10  2.868E+12  6.578E+09  1.010E+10  3.395E+10  3.820E+08
  15.00  1.010E+09  7.793E+10  1.891E+08  2.631E+08  1.427E+09  2.506E+07
  20.00  1.089E+08  6.101E+09  1.554E+07  1.977E+07  1.599E+08  3.840E+06
  30.00  5.019E+06  1.715E+08  4.737E+05  5.131E+05  7.990E+06  2.971E+05
  40.00  5.908E+05  1.384E+07  4.084E+04  3.841E+04  1.021E+06  5.162E+04
  50.00  1.157E+05  1.998E+06  6.220E+03  5.155E+03  2.162E+05  1.384E+04
  70.00  1.035E+04  1.109E+05  3.752E+02  2.495E+02  2.242E+04  2.034E+03
 100.00  8.464E+02  5.385E+03  1.987E+01  1.004E+01  2.243E+03  2.902E+02
 150.00  5.298E+01  1.839E+02  7.431E-01  2.600E-01  1.884E+02  3.541E+01
 200.00  7.794E+00  1.749E+01  7.473E-02  1.943E-02  3.582E+01  8.548E+00
 300.00  5.694E-01  6.853E-01  3.119E-03  5.085E-04  4.051E+00  1.292E+00
 400.00  9.479E-02  7.282E-02  3.424E-04  3.902E-05  9.743E-01  3.676E-01
 500.00  2.421E-02  1.307E-02  6.257E-05  5.384E-06  3.433E-01  1.441E-01
 600.00  8.258E-03  3.327E-03  1.611E-05  1.117E-06  1.558E-01  7.025E-02
 800.00  1.569E-03  3.961E-04  1.933E-06  1.050E-07  4.858E-02  2.382E-02
1000.00  4.381E-04  7.663E-05  3.752E-07  1.886E-08  2.066E-02  1.056E-02

Multipolarity E1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.954E-01  3.340E-01  4.315E-01  1.650E-01  1.950E-01  1.974E-02
  15.00  1.342E-01  1.166E-01  1.421E-01  3.552E-02  4.113E-02  9.859E-03
  20.00  7.297E-02  5.187E-02  6.068E-02  1.124E-02  1.285E-02  6.043E-03
  30.00  2.899E-02  1.519E-02  1.681E-02  2.053E-03  2.304E-03  2.998E-03
  40.00  1.446E-02  6.053E-03  6.431E-03  5.853E-04  6.529E-04  1.813E-03
  50.00  8.264E-03  2.894E-03  2.983E-03  2.171E-04  2.393E-04  1.225E-03
  70.00  3.450E-03  9.174E-04  9.064E-04  4.693E-05  5.146E-05  6.759E-04
 100.00  1.321E-03  2.606E-04  2.471E-04  8.962E-06  9.763E-06  3.594E-04
 150.00  4.314E-04  6.033E-05  5.497E-05  1.344E-06  1.470E-06  1.781E-04
 200.00  1.932E-04  2.109E-05  1.889E-05  3.443E-07  3.838E-07  1.103E-04
 300.00  6.298E-05  4.813E-06  4.243E-06  5.159E-08  6.086E-08  5.914E-05
 400.00  2.885E-05  1.695E-06  1.512E-06  1.383E-08  1.717E-08  3.947E-05
 500.00  1.573E-05  7.518E-07  6.840E-07  4.881E-09  6.060E-09  2.907E-05
 600.00  9.794E-06  3.946E-07  3.686E-07  2.134E-09  2.907E-09  2.316E-05
 800.00  4.682E-06  1.426E-07  1.418E-07  5.589E-10  9.281E-10  1.627E-05
1000.00  2.621E-06  6.371E-08  6.941E-08  1.812E-10  3.833E-10  1.215E-05

Multipolarity E2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.592E+05  3.779E+03  5.561E+02  2.916E+01  2.950E+01  2.300E+03
  15.00  2.093E+04  4.995E+02  7.102E+01  3.728E+00  3.755E+00  3.626E+02
  20.00  4.959E+03  1.190E+02  1.660E+01  8.507E-01  8.511E-01  1.008E+02
  30.00  6.492E+02  1.576E+01  2.157E+00  1.017E-01  1.002E-01  1.734E+01
  40.00  1.535E+02  3.766E+00  5.120E-01  2.191E-02  2.131E-02  5.153E+00
  50.00  5.030E+01  1.245E+00  1.687E-01  6.558E-03  6.304E-03  2.054E+00
  70.00  9.368E+00  2.356E-01  3.181E-02  1.039E-03  9.805E-04  5.314E-01
 100.00  1.580E+00  4.048E-02  5.452E-03  1.437E-04  1.331E-04  1.329E-01
 150.00  2.104E-01  5.518E-03  7.448E-04  1.494E-05  1.372E-05  2.958E-02
 200.00  5.064E-02  1.352E-03  1.846E-04  3.016E-06  2.769E-06  1.078E-02
 300.00  6.962E-03  1.908E-04  2.729E-05  3.256E-07  3.097E-07  2.895E-03
 400.00  1.740E-03  4.851E-05  7.420E-06  7.021E-08  6.936E-08  1.239E-03
 500.00  5.965E-04  1.683E-05  2.775E-06  2.142E-08  2.163E-08  6.668E-04
 600.00  2.556E-04  7.249E-06  1.293E-06  8.453E-09  9.016E-09  4.199E-04
 800.00  6.875E-05  1.943E-06  4.038E-07  1.966E-09  2.342E-09  2.118E-04
1000.00  2.507E-05  6.946E-07  1.682E-07  6.712E-10  8.379E-10  1.264E-04

Multipolarity E3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  4.347E+07  1.653E+07  4.989E+07  1.744E+05  2.916E+04  3.764E+05
  15.00  2.956E+06  9.730E+05  2.905E+06  1.022E+04  1.667E+03  3.473E+04
  20.00  4.508E+05  1.307E+05  3.858E+05  1.367E+03  2.190E+02  6.854E+03
  30.00  3.310E+04  7.737E+03  2.228E+04  8.003E+01  1.253E+01  7.646E+02
  40.00  5.359E+03  1.050E+03  2.944E+03  1.072E+01  1.656E+00  1.728E+02
  50.00  1.331E+03  2.247E+02  6.130E+02  2.259E+00  3.462E-01  5.657E+01
  70.00  1.681E+02  2.233E+01  5.753E+01  2.164E-01  3.295E-02  1.110E+01
 100.00  1.944E+01  1.984E+00  4.675E+00  1.805E-02  2.762E-03  2.107E+00
 150.00  1.757E+00  1.335E-01  2.705E-01  1.081E-03  1.711E-04  3.467E-01
 200.00  3.298E-01  2.063E-02  3.594E-02  1.477E-04  2.469E-05  1.022E-01
 300.00  3.330E-02  1.643E-03  2.140E-03  9.206E-06  1.777E-06  2.040E-02
 400.00  6.918E-03  2.985E-04  2.971E-04  1.322E-06  3.016E-07  7.111E-03
 500.00  2.102E-03  8.347E-05  6.530E-05  2.975E-07  7.880E-08  3.286E-03
 600.00  8.297E-04  3.111E-05  1.973E-05  9.095E-08  2.828E-08  1.840E-03
 800.00  2.018E-04  7.005E-06  3.215E-06  1.435E-08  6.084E-09  7.842E-04
1000.00  6.962E-05  2.286E-06  8.511E-07  3.514E-09  1.894E-09  4.178E-04

Multipolarity E4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  4.239E+09  7.017E+10  7.865E+10  2.684E+08  2.235E+09  3.337E+07
  15.00  1.751E+08  2.088E+09  2.275E+09  6.981E+06  5.787E+07  2.053E+06
  20.00  1.934E+07  1.770E+08  1.879E+08  5.248E+05  4.321E+06  3.056E+05
  30.00  9.365E+05  5.682E+06  5.751E+06  1.372E+04  1.107E+05  2.324E+04
  40.00  1.154E+05  5.135E+05  4.975E+05  1.048E+03  8.218E+03  4.057E+03
  50.00  2.347E+04  8.146E+04  7.580E+04  1.447E+02  1.093E+03  1.097E+03
  70.00  2.222E+03  5.281E+03  4.561E+03  7.564E+00  5.212E+01  1.636E+02
 100.00  1.925E+02  3.070E+02  2.397E+02  3.549E-01  2.064E+00  2.360E+01
 150.00  1.279E+01  1.310E+01  8.821E+00  1.244E-02  5.270E-02  2.882E+00
 200.00  1.961E+00  1.482E+00  8.737E-01  1.271E-03  3.924E-03  6.926E-01
 300.00  1.539E-01  7.610E-02  3.561E-02  5.907E-05  1.041E-04  1.044E-01
 400.00  2.762E-02  1.005E-02  3.856E-03  7.332E-06  8.277E-06  3.005E-02
 500.00  7.653E-03  2.179E-03  7.020E-04  1.507E-06  1.207E-06  1.205E-02
 600.00  2.839E-03  6.567E-04  1.814E-04  4.307E-07  2.683E-07  6.039E-03
 800.00  6.384E-04  1.053E-04  2.253E-05  6.195E-08  2.916E-08  2.191E-03
1000.00  2.089E-04  2.647E-05  4.657E-06  1.410E-08  6.123E-09  1.045E-03

Multipolarity M1
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.492E+00  5.470E-01  2.139E-01  3.371E-02  2.155E-02  7.039E+02
  15.00  7.370E-01  1.545E-01  5.979E-02  7.847E-03  5.093E-03  2.095E+02
  20.00  3.104E-01  6.240E-02  2.400E-02  2.708E-03  1.783E-03  8.870E+01
  30.00  9.143E-02  1.706E-02  6.516E-03  5.757E-04  3.888E-04  2.635E+01
  40.00  3.845E-02  6.717E-03  2.559E-03  1.868E-04  1.286E-04  1.117E+01
  50.00  1.970E-02  3.239E-03  1.234E-03  7.650E-05  5.356E-05  5.753E+00
  70.00  7.200E-03  1.064E-03  4.063E-04  1.937E-05  1.397E-05  2.121E+00
 100.00  2.483E-03  3.199E-04  1.229E-04  4.336E-06  3.246E-06  7.380E-01
 150.00  7.449E-04  7.957E-05  3.092E-05  7.609E-07  6.028E-07  2.233E-01
 200.00  3.177E-04  2.911E-05  1.151E-05  2.150E-07  1.801E-07  9.590E-02
 300.00  9.681E-05  6.949E-06  2.847E-06  3.537E-08  3.391E-08  2.952E-02
 400.00  4.201E-05  2.483E-06  1.072E-06  9.944E-09  1.072E-08  1.291E-02
 500.00  2.183E-05  1.098E-06  5.031E-07  3.547E-09  4.028E-09  6.756E-03
 600.00  1.301E-05  5.697E-07  2.787E-07  1.589E-09  2.092E-09  4.042E-03
 800.00  5.761E-06  1.980E-07  1.123E-07  4.232E-10  7.308E-10  1.790E-03
1000.00  3.023E-06  8.500E-08  5.690E-08  1.670E-10  3.190E-10  9.309E-04

Multipolarity M2
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  8.587E+05  2.992E+04  2.378E+02  1.207E+01  3.232E+00  4.405E+05
  15.00  1.133E+05  3.936E+03  3.132E+01  1.563E+00  4.345E-01  6.086E+04
  20.00  2.692E+04  9.328E+02  7.440E+00  3.636E-01  1.044E-01  1.512E+04
  30.00  3.539E+03  1.221E+02  9.809E-01  4.563E-02  1.384E-02  2.167E+03
  40.00  8.393E+02  2.884E+01  2.344E-01  1.037E-02  3.293E-03  5.589E+02
  50.00  2.754E+02  9.434E+00  7.770E-02  3.266E-03  1.079E-03  1.987E+02
  70.00  5.133E+01  1.750E+00  1.489E-02  5.661E-04  2.001E-04  4.311E+01
 100.00  8.633E+00  2.931E-01  2.638E-03  8.709E-05  3.338E-05  8.944E+00
 150.00  1.138E+00  3.847E-02  3.842E-04  1.029E-05  4.390E-06  1.610E+00
 200.00  2.697E-01  9.103E-03  1.012E-04  2.247E-06  1.048E-06  5.033E-01
 300.00  3.575E-02  1.205E-03  1.654E-05  2.687E-07  1.450E-07  1.073E-01
 400.00  8.574E-03  2.885E-04  4.825E-06  6.042E-08  3.693E-08  3.847E-02
 500.00  2.815E-03  9.450E-05  1.896E-06  1.901E-08  1.261E-08  1.789E-02
 600.00  1.154E-03  3.858E-05  9.172E-07  7.559E-09  5.621E-09  9.956E-03
 800.00  2.839E-04  9.345E-06  3.017E-07  1.719E-09  1.602E-09  4.110E-03
1000.00  9.491E-05  3.058E-06  1.306E-07  5.441E-10  6.207E-10  2.097E-03

Multipolarity M3
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  2.841E+09  2.973E+07  1.094E+08  7.002E+05  5.696E+03  1.000E+08
  15.00  1.739E+08  1.961E+06  6.413E+06  4.090E+04  3.407E+02  6.991E+06
  20.00  2.423E+07  2.917E+05  8.566E+05  5.445E+03  4.635E+01  1.098E+06
  30.00  1.535E+06  2.059E+04  4.997E+04  3.153E+02  2.799E+00  8.574E+04
  40.00  2.211E+05  3.239E+03  6.660E+03  4.180E+01  3.865E-01  1.481E+04
  50.00  4.999E+04  7.873E+02  1.397E+03  8.719E+00  8.399E-02  3.925E+03
  70.00  5.467E+03  9.644E+01  1.326E+02  8.195E-01  8.572E-03  5.631E+02
 100.00  5.459E+02  1.086E+01  1.089E+01  6.660E-02  7.890E-04  7.823E+01
 150.00  4.245E+01  9.615E-01  6.352E-01  3.836E-03  5.595E-05  9.344E+00
 200.00  7.261E+00  1.785E-01  8.440E-02  5.060E-04  9.056E-06  2.247E+00
 300.00  6.537E-01  1.770E-02  4.946E-03  2.943E-05  7.798E-07  3.452E-01
 400.00  1.257E-01  3.590E-03  6.661E-04  3.952E-06  1.504E-07  1.011E-01
 500.00  3.579E-02  1.056E-03  1.402E-04  8.302E-07  4.313E-08  4.097E-02
 600.00  1.329E-02  4.005E-04  4.011E-05  2.369E-07  1.658E-08  2.063E-02
 800.00  2.869E-03  8.848E-05  5.695E-06  3.329E-08  3.921E-09  7.444E-03
1000.00  8.787E-04  2.741E-05  1.282E-06  7.258E-09  1.302E-09  3.493E-03

Multipolarity M4
eng[keV]     O3         O4         O5         O6         O7         P1    
--------------------------------------------------------------------------
  10.00  1.585E+12  8.986E+09  8.977E+11  2.169E+09  3.249E+09  1.117E+10
  15.00  4.917E+10  3.526E+08  2.438E+10  6.219E+07  8.460E+07  4.602E+08
  20.00  4.338E+09  3.719E+07  1.907E+09  5.104E+06  6.355E+06  5.092E+07
  30.00  1.500E+08  1.668E+06  5.349E+07  1.549E+05  1.646E+05  2.502E+06
  40.00  1.450E+07  1.938E+05  4.322E+06  1.336E+04  1.235E+04  3.170E+05
  50.00  2.449E+06  3.759E+04  6.234E+05  2.031E+03  1.657E+03  6.672E+04
  70.00  1.775E+05  3.321E+03  3.457E+04  1.223E+02  8.018E+01  6.859E+03
 100.00  1.191E+04  2.691E+02  1.677E+03  6.467E+00  3.226E+00  6.814E+02
 150.00  6.169E+02  1.671E+01  5.717E+01  2.413E-01  8.356E-02  5.686E+01
 200.00  8.147E+01  2.448E+00  5.433E+00  2.425E-02  6.246E-03  1.077E+01
 300.00  5.313E+00  1.780E-01  2.126E-01  1.011E-03  1.634E-04  1.212E+00
 400.00  8.379E-01  2.955E-02  2.256E-02  1.109E-04  1.253E-05  2.910E-01
 500.00  2.084E-01  7.542E-03  4.047E-03  2.026E-05  1.728E-06  1.024E-01
 600.00  7.008E-02  2.568E-03  1.029E-03  5.206E-06  3.580E-07  4.638E-02
 800.00  1.322E-02  4.871E-04  1.224E-04  6.255E-07  3.311E-08  1.444E-02
1000.00  3.708E-03  1.361E-04  2.370E-05  1.211E-07  6.037E-09  6.141E-03

Multipolarity E1
eng[keV]     P2         P3         P4         P5         P6         Q1    
--------------------------------------------------------------------------
  10.00  1.298E-02  7.724E-02  7.145E-02  8.979E-02  1.669E-02  4.635E-03
  15.00  1.036E-02  3.492E-02  2.508E-02  2.972E-02  3.635E-03  2.316E-03
  20.00  7.755E-03  1.897E-02  1.119E-02  1.273E-02  1.160E-03  1.419E-03
  30.00  4.518E-03  7.507E-03  3.292E-03  3.538E-03  2.133E-04  7.020E-04
  40.00  2.876E-03  3.750E-03  1.317E-03  1.362E-03  6.124E-05  4.246E-04
  50.00  1.965E-03  2.146E-03  6.303E-04  6.329E-04  2.273E-05  2.865E-04
  70.00  1.060E-03  8.967E-04  2.004E-04  1.924E-04  4.941E-06  1.579E-04
 100.00  5.273E-04  3.435E-04  5.719E-05  5.267E-05  9.480E-07  8.395E-05
 150.00  2.303E-04  1.123E-04  1.327E-05  1.174E-05  1.407E-07  4.159E-05
 200.00  1.268E-04  5.033E-05  4.643E-06  4.027E-06  3.636E-08  2.576E-05
 300.00  5.527E-05  1.642E-05  1.058E-06  9.067E-07  5.432E-09  1.379E-05
 400.00  3.120E-05  7.530E-06  3.747E-07  3.244E-07  1.447E-09  9.207E-06
 500.00  2.005E-05  4.110E-06  1.665E-07  1.459E-07  4.960E-10  6.789E-06
 600.00  1.427E-05  2.553E-06  8.686E-08  7.836E-08  2.348E-10  5.398E-06
 800.00  8.421E-06  1.223E-06  3.152E-08  3.029E-08  6.788E-11  3.791E-06
1000.00  5.525E-06  6.849E-07  1.408E-08  1.499E-08  1.962E-11  2.842E-06

Multipolarity E2
eng[keV]     P2         P3         P4         P5         P6         Q1    
--------------------------------------------------------------------------
  10.00  6.242E+04  4.165E+04  8.350E+02  1.183E+02  2.998E+00  5.417E+02
  15.00  8.582E+03  5.476E+03  1.104E+02  1.512E+01  3.845E-01  8.529E+01
  20.00  2.121E+03  1.298E+03  2.630E+01  3.534E+00  8.807E-02  2.370E+01
  30.00  3.005E+02  1.697E+02  3.478E+00  4.592E-01  1.059E-02  4.070E+00
  40.00  7.661E+01  4.018E+01  8.322E-01  1.091E-01  2.288E-03  1.209E+00
  50.00  2.691E+01  1.316E+01  2.751E-01  3.597E-02  6.868E-04  4.816E-01
  70.00  5.703E+00  2.452E+00  5.206E-02  6.786E-03  1.090E-04  1.245E-01
 100.00  1.144E+00  4.136E-01  8.949E-03  1.164E-03  1.511E-05  3.112E-02
 150.00  1.955E-01  5.508E-02  1.220E-03  1.593E-04  1.583E-06  6.922E-03
 200.00  5.835E-02  1.326E-02  2.989E-04  3.952E-05  3.196E-07  2.523E-03
 300.00  1.150E-02  1.822E-03  4.215E-05  5.840E-06  3.474E-08  6.762E-04
 400.00  3.867E-03  4.555E-04  1.073E-05  1.592E-06  7.480E-09  2.896E-04
 500.00  1.704E-03  1.563E-04  3.724E-06  5.937E-07  2.275E-09  1.559E-04
 600.00  9.052E-04  6.685E-05  1.601E-06  2.759E-07  9.042E-10  9.793E-05
 800.00  3.467E-04  1.797E-05  4.297E-07  8.649E-08  2.075E-10  4.938E-05
1000.00  1.669E-04  6.568E-06  1.540E-07  3.621E-08  7.656E-11  2.957E-05

Multipolarity E3
eng[keV]     P2         P3         P4         P5         P6         Q1    
--------------------------------------------------------------------------
  10.00  3.518E+07  1.152E+07  3.653E+06  1.073E+07  1.851E+04  9.037E+04
  15.00  2.470E+06  7.819E+05  2.150E+05  6.250E+05  1.084E+03  8.298E+03
  20.00  3.893E+05  1.191E+05  2.889E+04  8.300E+04  1.451E+02  1.632E+03
  30.00  3.053E+04  8.717E+03  1.709E+03  4.790E+03  8.497E+00  1.812E+02
  40.00  5.281E+03  1.411E+03  2.320E+02  6.333E+02  1.138E+00  4.083E+01
  50.00  1.399E+03  3.502E+02  4.968E+01  1.319E+02  2.397E-01  1.334E+01
  70.00  1.994E+02  4.416E+01  4.938E+00  1.238E+01  2.296E-02  2.611E+00
 100.00  2.723E+01  5.102E+00  4.388E-01  1.006E+00  1.916E-03  4.950E-01
 150.00  3.138E+00  4.608E-01  2.953E-02  5.822E-02  1.149E-04  8.131E-02
 200.00  7.262E-01  8.647E-02  4.563E-03  7.738E-03  1.572E-05  2.396E-02
 300.00  1.036E-01  8.720E-03  3.633E-04  4.601E-04  9.787E-07  4.772E-03
 400.00  2.836E-02  1.813E-03  6.604E-05  6.394E-05  1.408E-07  1.663E-03
 500.00  1.082E-02  5.511E-04  1.847E-05  1.405E-05  3.151E-08  7.690E-04
 600.00  5.159E-03  2.171E-04  6.874E-06  4.236E-06  9.676E-09  4.294E-04
 800.00  1.697E-03  5.279E-05  1.548E-06  6.905E-07  1.557E-09  1.830E-04
1000.00  7.375E-04  1.825E-05  5.062E-07  1.832E-07  3.792E-10  9.781E-05

Multipolarity E4
eng[keV]     P2         P3         P4         P5         P6         Q1    
--------------------------------------------------------------------------
  10.00  5.859E+09  1.169E+09  1.567E+10  1.704E+10  2.846E+07  8.247E+06
  15.00  2.422E+08  4.774E+07  4.657E+08  4.925E+08  7.398E+05  5.007E+05
  20.00  2.692E+07  5.232E+06  3.945E+07  4.065E+07  5.562E+04  7.392E+04
  30.00  1.335E+06  2.505E+05  1.264E+06  1.242E+06  1.455E+03  5.568E+03
  40.00  1.707E+05  3.074E+04  1.142E+05  1.075E+05  1.112E+02  9.669E+02
  50.00  3.616E+04  6.228E+03  1.811E+04  1.637E+04  1.534E+01  2.605E+02
  70.00  3.746E+03  5.872E+02  1.173E+03  9.842E+02  8.021E-01  3.868E+01
 100.00  3.723E+02  5.073E+01  6.815E+01  5.172E+01  3.765E-02  5.562E+00
 150.00  3.059E+01  3.362E+00  2.907E+00  1.902E+00  1.322E-03  6.774E-01
 200.00  5.652E+00  5.150E-01  3.286E-01  1.884E-01  1.352E-04  1.626E-01
 300.00  6.003E-01  4.041E-02  1.686E-02  7.668E-03  6.282E-06  2.444E-02
 400.00  1.358E-01  7.243E-03  2.227E-03  8.305E-04  7.812E-07  7.035E-03
 500.00  4.517E-02  2.008E-03  4.830E-04  1.513E-04  1.607E-07  2.821E-03
 600.00  1.942E-02  7.436E-04  1.453E-04  3.899E-05  4.568E-08  1.410E-03
 800.00  5.511E-03  1.671E-04  2.330E-05  4.842E-06  6.563E-09  5.115E-04
1000.00  2.165E-03  5.482E-05  5.870E-06  1.004E-06  1.506E-09  2.447E-04

Multipolarity M1
eng[keV]     P2         P3         P4         P5         P6         Q1    
--------------------------------------------------------------------------
  10.00  2.158E+02  6.502E-01  1.196E-01  4.542E-02  3.501E-03  1.643E+02
  15.00  6.457E+01  1.923E-01  3.381E-02  1.271E-02  8.178E-04  4.890E+01
  20.00  2.749E+01  8.100E-02  1.367E-02  5.105E-03  2.831E-04  2.071E+01
  30.00  8.251E+00  2.383E-02  3.740E-03  1.387E-03  6.049E-05  6.150E+00
  40.00  3.533E+00  1.004E-02  1.475E-03  5.460E-04  1.961E-05  2.607E+00
  50.00  1.837E+00  5.141E-03  7.121E-04  2.633E-04  8.055E-06  1.343E+00
  70.00  6.892E-01  1.880E-03  2.341E-04  8.675E-05  2.040E-06  4.951E-01
 100.00  2.452E-01  6.486E-04  7.047E-05  2.628E-05  4.573E-07  1.723E-01
 150.00  7.646E-02  1.945E-04  1.755E-05  6.623E-06  8.086E-08  5.214E-02
 200.00  3.361E-02  8.299E-05  6.431E-06  2.459E-06  2.293E-08  2.239E-02
 300.00  1.069E-02  2.531E-05  1.533E-06  6.087E-07  3.837E-09  6.886E-03
 400.00  4.781E-03  1.098E-05  5.479E-07  2.303E-07  1.075E-09  3.014E-03
 500.00  2.538E-03  5.710E-06  2.421E-07  1.073E-07  3.603E-10  1.578E-03
 600.00  1.532E-03  3.397E-06  1.257E-07  5.935E-08  1.764E-10  9.417E-04
 800.00  6.858E-04  1.505E-06  4.404E-08  2.406E-08  4.517E-11  4.171E-04
1000.00  3.581E-04  7.906E-07  1.884E-08  1.227E-08  2.165E-11  2.177E-04

Multipolarity M2
eng[keV]     P2         P3         P4         P5         P6         Q1    
--------------------------------------------------------------------------
  10.00  2.173E+04  2.249E+05  6.619E+03  5.105E+01  1.268E+00  1.031E+05
  15.00  3.345E+03  2.967E+04  8.708E+02  6.723E+00  1.643E-01  1.424E+04
  20.00  9.152E+02  7.049E+03  2.064E+02  1.597E+00  3.824E-02  3.538E+03
  30.00  1.547E+02  9.255E+02  2.698E+01  2.103E-01  4.810E-03  5.069E+02
  40.00  4.576E+01  2.197E+02  6.381E+00  5.028E-02  1.094E-03  1.307E+02
  50.00  1.828E+01  7.210E+01  2.087E+00  1.667E-02  3.447E-04  4.646E+01
  70.00  4.788E+00  1.344E+01  3.872E-01  3.193E-03  5.981E-05  1.008E+01
 100.00  1.225E+00  2.261E+00  6.485E-02  5.657E-04  9.217E-06  2.091E+00
 150.00  2.799E-01  2.979E-01  8.512E-03  8.240E-05  1.089E-06  3.765E-01
 200.00  1.027E-01  7.064E-02  2.015E-03  2.172E-05  2.389E-07  1.177E-01
 300.00  2.686E-02  9.367E-03  2.665E-04  3.544E-06  2.846E-08  2.505E-02
 400.00  1.089E-02  2.245E-03  6.385E-05  1.036E-06  6.426E-09  8.985E-03
 500.00  5.487E-03  7.376E-04  2.092E-05  4.060E-07  1.980E-09  4.182E-03
 600.00  3.227E-03  3.019E-04  8.526E-06  1.957E-07  8.109E-10  2.321E-03
 800.00  1.426E-03  7.426E-05  2.066E-06  6.467E-08  1.918E-10  9.582E-04
1000.00  7.551E-04  2.488E-05  6.769E-07  2.814E-08  6.025E-11  4.907E-04

Multipolarity M3
eng[keV]     P2         P3         P4         P5         P6         Q1    
--------------------------------------------------------------------------
  10.00  1.986E+06  7.478E+08  6.641E+06  2.356E+07  7.443E+04  2.358E+07
  15.00  1.810E+05  4.576E+07  4.376E+05  1.381E+06  4.345E+03  1.647E+06
  20.00  3.513E+04  6.375E+06  6.504E+04  1.844E+05  5.783E+02  2.585E+05
  30.00  3.792E+03  4.031E+05  4.581E+03  1.075E+04  3.352E+01  2.016E+04
  40.00  8.358E+02  5.813E+04  7.207E+02  1.434E+03  4.442E+00  3.479E+03
  50.00  2.689E+02  1.314E+04  1.751E+02  3.007E+02  9.263E-01  9.216E+02
  70.00  5.176E+01  1.437E+03  2.143E+01  2.854E+01  8.703E-02  1.321E+02
 100.00  9.763E+00  1.434E+02  2.413E+00  2.346E+00  7.075E-03  1.834E+01
 150.00  1.617E+00  1.115E+01  2.133E-01  1.368E-01  4.081E-04  2.189E+00
 200.00  4.804E-01  1.907E+00  3.960E-02  1.818E-02  5.384E-05  5.262E-01
 300.00  9.556E-02  1.717E-01  3.921E-03  1.064E-03  3.132E-06  8.066E-02
 400.00  3.254E-02  3.297E-02  7.954E-04  1.434E-04  4.210E-07  2.364E-02
 500.00  1.451E-02  9.393E-03  2.342E-04  3.020E-05  8.859E-08  9.585E-03
 600.00  7.792E-03  3.482E-03  8.860E-05  8.622E-06  2.517E-08  4.812E-03
 800.00  3.035E-03  7.514E-04  1.957E-05  1.224E-06  3.503E-09  1.736E-03
1000.00  1.479E-03  2.307E-04  6.077E-06  2.762E-07  7.704E-10  8.174E-04

Multipolarity M4
eng[keV]     P2         P3         P4         P5         P6         Q1    
--------------------------------------------------------------------------
  10.00  1.313E+08  4.244E+11  2.067E+09  1.940E+11  2.315E+08  2.681E+09
  15.00  8.176E+06  1.314E+10  8.044E+07  5.266E+09  6.633E+06  1.099E+08
  20.00  1.217E+06  1.157E+09  8.441E+06  4.120E+08  5.443E+05  1.213E+07
  30.00  9.099E+04  3.987E+07  3.759E+05  1.154E+07  1.652E+04  5.932E+05
  40.00  1.555E+04  3.852E+06  4.355E+04  9.332E+05  1.424E+03  7.498E+04
  50.00  4.123E+03  6.495E+05  8.427E+03  1.346E+05  2.164E+02  1.575E+04
  70.00  5.973E+02  4.700E+04  7.423E+02  7.463E+03  1.302E+01  1.616E+03
 100.00  8.425E+01  3.147E+03  6.000E+01  3.620E+02  6.883E-01  1.602E+02
 150.00  1.018E+01  1.627E+02  3.717E+00  1.234E+01  2.571E-02  1.335E+01
 200.00  2.447E+00  2.147E+01  5.441E-01  1.172E+00  2.584E-03  2.526E+00
 300.00  3.680E-01  1.397E+00  3.951E-02  4.582E-02  1.077E-04  2.837E-01
 400.00  1.045E-01  2.203E-01  6.556E-03  4.864E-03  1.182E-05  6.809E-02
 500.00  4.090E-02  5.478E-02  1.673E-03  8.729E-04  2.161E-06  2.397E-02
 600.00  1.990E-02  1.838E-02  5.686E-04  2.215E-04  5.540E-07  1.083E-02
 800.00  6.737E-03  3.466E-03  1.078E-04  2.633E-05  6.618E-08  3.369E-03
1000.00  2.987E-03  9.742E-04  3.019E-05  5.114E-06  1.289E-08  1.438E-03

Multipolarity E1
eng[keV]     Q2         Q3         R1         R2        tot    
---------------------------------------------------------------
  10.00  2.753E-03  1.321E-02  6.197E-04  2.343E-04  2.413E+01
  15.00  2.177E-03  5.956E-03  3.086E-04  1.842E-04  8.130E+00
  20.00  1.619E-03  3.233E-03  1.888E-04  1.372E-04  3.933E+00
  30.00  9.403E-04  1.283E-03  9.374E-05  7.980E-05  1.386E+00
  40.00  5.978E-04  6.400E-04  5.657E-05  5.071E-05  1.475E+00
  50.00  4.084E-04  3.661E-04  3.819E-05  3.461E-05  8.172E-01
  70.00  2.202E-04  1.530E-04  2.101E-05  1.863E-05  6.150E-01
 100.00  1.095E-04  5.860E-05  1.116E-05  9.262E-06  2.728E-01
 150.00  4.788E-05  1.920E-05  5.549E-06  4.071E-06  1.105E-01
 200.00  2.635E-05  8.617E-06  3.442E-06  2.243E-06  5.966E-02
 300.00  1.148E-05  2.809E-06  1.849E-06  9.813E-07  7.418E-02
 400.00  6.487E-06  1.288E-06  1.236E-06  5.554E-07  4.796E-02
 500.00  4.173E-06  7.037E-07  9.104E-07  3.570E-07  3.439E-02
 600.00  2.964E-06  4.369E-07  7.227E-07  2.531E-07  2.677E-02
 800.00  1.747E-06  2.080E-07  4.997E-07  1.458E-07  1.797E-02
1000.00  1.150E-06  1.171E-07  3.765E-07  9.710E-08  1.332E-02

Multipolarity E2
eng[keV]     Q2         Q3         R1         R2        tot    
---------------------------------------------------------------
  10.00  1.299E+04  7.122E+03  7.234E+01  1.103E+03  3.369E+06
  15.00  1.786E+03  9.357E+02  1.136E+01  1.512E+02  7.501E+05
  20.00  4.414E+02  2.217E+02  3.156E+00  3.737E+01  1.849E+05
  30.00  6.254E+01  2.902E+01  5.431E-01  5.310E+00  2.571E+04
  40.00  1.594E+01  6.868E+00  1.612E-01  1.353E+00  1.097E+04
  50.00  5.600E+00  2.250E+00  6.419E-02  4.747E-01  3.698E+03
  70.00  1.186E+00  4.188E-01  1.657E-02  1.004E-01  1.402E+03
 100.00  2.379E-01  7.065E-02  4.139E-03  2.013E-02  2.745E+02
 150.00  4.068E-02  9.422E-03  9.245E-04  3.461E-03  4.606E+01
 200.00  1.215E-02  2.270E-03  3.372E-04  1.034E-03  1.368E+01
 300.00  2.393E-03  3.119E-04  9.070E-05  2.045E-04  2.836E+00
 400.00  8.047E-04  7.806E-05  3.888E-05  6.891E-05  1.077E+00
 500.00  3.548E-04  2.679E-05  2.091E-05  3.036E-05  5.467E-01
 600.00  1.880E-04  1.144E-05  1.311E-05  1.605E-05  3.346E-01
 800.00  7.194E-05  3.060E-06  6.509E-06  6.014E-06  1.672E-01
1000.00  3.475E-05  1.122E-06  3.917E-06  2.928E-06  1.024E-01

Multipolarity E3
eng[keV]     Q2         Q3         R1         R2        tot    
---------------------------------------------------------------
  10.00  7.372E+06  1.976E+06  1.211E+04  6.266E+05  1.902E+09
  15.00  5.170E+05  1.339E+05  1.109E+03  4.381E+04  1.803E+08
  20.00  8.144E+04  2.039E+04  2.179E+02  6.899E+03  2.779E+07
  30.00  6.380E+03  1.493E+03  2.422E+01  5.421E+02  2.112E+06
  40.00  1.103E+03  2.415E+02  5.453E+00  9.362E+01  4.607E+05
  50.00  2.919E+02  5.993E+01  1.780E+00  2.476E+01  1.207E+05
  70.00  4.157E+01  7.550E+00  3.478E-01  3.520E+00  2.774E+04
 100.00  5.677E+00  8.722E-01  6.588E-02  4.803E-01  4.182E+03
 150.00  6.538E-01  7.885E-02  1.086E-02  5.564E-02  5.280E+02
 200.00  1.513E-01  1.481E-02  3.204E-03  1.289E-02  1.293E+02
 300.00  2.155E-02  1.494E-03  6.399E-04  1.843E-03  1.991E+01
 400.00  5.905E-03  3.107E-04  2.234E-04  5.057E-04  5.980E+00
 500.00  2.254E-03  9.451E-05  1.032E-04  1.928E-04  2.526E+00
 600.00  1.072E-03  3.715E-05  5.751E-05  9.151E-05  1.337E+00
 800.00  3.523E-04  8.987E-06  2.412E-05  2.945E-05  5.489E-01
1000.00  1.536E-04  3.118E-06  1.295E-05  1.294E-05  2.957E-01

Multipolarity E4
eng[keV]     Q2         Q3         R1         R2        tot    
---------------------------------------------------------------
  10.00  1.247E+09  2.022E+08  1.112E+06  1.063E+08  1.825E+12
  15.00  5.133E+07  8.232E+06  6.717E+04  4.358E+06  5.733E+10
  20.00  5.689E+06  9.004E+05  9.900E+03  4.828E+05  5.129E+09
  30.00  2.812E+05  4.308E+04  7.460E+02  2.392E+04  1.865E+08
  40.00  3.586E+04  5.277E+03  1.294E+02  3.047E+03  1.998E+07
  50.00  7.584E+03  1.068E+03  3.481E+01  6.438E+02  3.750E+06
  70.00  7.837E+02  1.005E+02  5.158E+00  6.640E+01  3.943E+05
 100.00  7.778E+01  8.680E+00  7.407E-01  6.584E+00  4.310E+04
 150.00  6.383E+00  5.756E-01  9.055E-02  5.433E-01  4.073E+03
 200.00  1.179E+00  8.823E-02  2.174E-02  1.004E-01  8.288E+02
 300.00  1.250E-01  6.913E-03  3.280E-03  1.069E-02  9.928E+01
 400.00  2.829E-02  1.242E-03  9.450E-04  2.423E-03  2.477E+01
 500.00  9.418E-03  3.445E-04  3.785E-04  8.059E-04  8.998E+00
 600.00  4.038E-03  1.273E-04  1.889E-04  3.447E-04  4.213E+00
 800.00  1.144E-03  2.846E-05  6.743E-05  9.567E-05  1.437E+00
1000.00  4.509E-04  9.363E-06  3.240E-05  3.799E-05  6.794E-01

Multipolarity M1
eng[keV]     Q2         Q3         R1         R2        tot    
---------------------------------------------------------------
  10.00  4.487E+01  1.111E-01  2.190E+01  3.809E+00  1.419E+04
  15.00  1.343E+01  3.283E-02  6.504E+00  1.136E+00  6.611E+03
  20.00  5.716E+00  1.383E-02  2.754E+00  4.838E-01  5.908E+03
  30.00  1.716E+00  4.074E-03  8.197E-01  1.457E-01  1.770E+03
  40.00  7.346E-01  1.715E-03  3.473E-01  6.232E-02  7.534E+02
  50.00  3.820E-01  8.782E-04  1.788E-01  3.238E-02  3.877E+02
  70.00  1.433E-01  3.210E-04  6.586E-02  1.212E-02  5.304E+02
 100.00  5.097E-02  1.107E-04  2.290E-02  4.311E-03  1.855E+02
 150.00  1.590E-02  3.326E-05  6.961E-03  1.353E-03  5.676E+01
 200.00  6.993E-03  1.421E-05  2.992E-03  5.954E-04  2.459E+01
 300.00  2.224E-03  4.328E-06  9.229E-04  1.900E-04  2.424E+01
 400.00  9.946E-04  1.879E-06  4.045E-04  8.517E-05  1.066E+01
 500.00  5.283E-04  9.780E-07  2.116E-04  4.520E-05  5.607E+00
 600.00  3.182E-04  5.810E-07  1.261E-04  2.716E-05  3.362E+00
 800.00  1.423E-04  2.561E-07  5.497E-05  1.189E-05  1.482E+00
1000.00  7.454E-05  1.351E-07  2.883E-05  6.279E-06  7.867E-01

Multipolarity M2
eng[keV]     Q2         Q3         R1         R2        tot    
---------------------------------------------------------------
  10.00  4.548E+03  3.846E+04  1.375E+04  3.865E+02  1.946E+07
  15.00  6.995E+02  5.070E+03  1.895E+03  5.927E+01  2.698E+06
  20.00  1.913E+02  1.204E+03  4.708E+02  1.621E+01  1.125E+06
  30.00  3.231E+01  1.583E+02  6.759E+01  2.745E+00  1.590E+05
  40.00  9.551E+00  3.757E+01  1.742E+01  8.108E-01  6.430E+04
  50.00  3.813E+00  1.232E+01  6.190E+00  3.234E-01  2.198E+04
  70.00  9.979E-01  2.296E+00  1.341E+00  8.449E-02  8.801E+03
 100.00  2.552E-01  3.863E-01  2.781E-01  2.159E-02  1.826E+03
 150.00  5.829E-02  5.096E-02  5.027E-02  4.960E-03  3.329E+02
 200.00  2.140E-02  1.209E-02  1.572E-02  1.822E-03  1.059E+02
 300.00  5.588E-03  1.602E-03  3.359E-03  4.778E-04  4.125E+01
 400.00  2.267E-03  3.848E-04  1.206E-03  1.941E-04  1.709E+01
 500.00  1.143E-03  1.265E-04  5.609E-04  9.781E-05  8.781E+00
 600.00  6.705E-04  5.165E-05  3.108E-04  5.724E-05  5.255E+00
 800.00  2.960E-04  1.264E-05  1.263E-04  2.474E-05  2.390E+00
1000.00  1.572E-04  4.251E-06  6.497E-05  1.325E-05  1.329E+00

Multipolarity M3
eng[keV]     Q2         Q3         R1         R2        tot    
---------------------------------------------------------------
  10.00  4.223E+05  1.280E+08  3.150E+06  3.598E+04  4.144E+10
  15.00  3.834E+04  7.828E+06  2.194E+05  3.255E+03  2.555E+09
  20.00  7.417E+03  1.090E+06  3.444E+04  6.293E+02  3.817E+08
  30.00  7.980E+02  6.903E+04  2.691E+03  6.788E+01  2.507E+07
  40.00  1.755E+02  9.949E+03  4.641E+02  1.491E+01  8.632E+06
  50.00  5.636E+01  2.249E+03  1.229E+02  4.784E+00  1.998E+06
  70.00  1.083E+01  2.457E+02  1.759E+01  9.171E-01  2.501E+05
 100.00  2.039E+00  2.453E+01  2.440E+00  1.726E-01  2.877E+04
 150.00  3.374E-01  1.909E+00  2.924E-01  2.872E-02  2.846E+03
 200.00  1.002E-01  3.266E-01  7.033E-02  8.534E-03  6.176E+02
 300.00  1.990E-02  2.937E-02  1.082E-02  1.701E-03  9.575E+01
 400.00  6.779E-03  5.653E-03  3.175E-03  5.806E-04  3.175E+01
 500.00  3.025E-03  1.611E-03  1.286E-03  2.588E-04  1.447E+01
 600.00  1.620E-03  5.959E-04  6.445E-04  1.383E-04  8.034E+00
 800.00  6.301E-04  1.280E-04  2.289E-04  5.268E-05  3.367E+00
1000.00  3.081E-04  3.940E-05  1.083E-04  2.596E-05  1.787E+00

Multipolarity M4
eng[keV]     Q2         Q3         R1         R2        tot    
---------------------------------------------------------------
  10.00  2.865E+07  7.293E+10  3.594E+08  2.451E+06  2.864E+13
  15.00  1.762E+06  2.255E+09  1.469E+07  1.500E+05  8.635E+11
  20.00  2.604E+05  1.985E+08  1.619E+06  2.214E+04  7.494E+10
  30.00  1.932E+04  6.845E+06  7.932E+04  1.646E+03  2.534E+09
  40.00  3.287E+03  6.607E+05  1.002E+04  2.796E+02  3.961E+08
  50.00  8.689E+02  1.114E+05  2.103E+03  7.382E+01  7.035E+07
  70.00  1.254E+02  8.050E+03  2.153E+02  1.063E+01  5.571E+06
 100.00  1.764E+01  5.388E+02  2.133E+01  1.494E+00  4.209E+05
 150.00  2.128E+00  2.788E+01  1.784E+00  1.812E-01  2.614E+04
 200.00  5.110E-01  3.680E+00  3.378E-01  4.353E-02  4.121E+03
 300.00  7.668E-02  2.395E-01  3.806E-02  6.558E-03  3.814E+02
 400.00  2.177E-02  3.778E-02  9.145E-03  1.865E-03  8.874E+01
 500.00  8.528E-03  9.400E-03  3.216E-03  7.298E-04  3.239E+01
 600.00  4.137E-03  3.148E-03  1.450E-03  3.533E-04  1.557E+01
 800.00  1.399E-03  5.903E-04  4.441E-04  1.170E-04  5.527E+00
1000.00  6.223E-04  1.664E-04  1.904E-04  5.243E-05  2.667E+00



==> 125.txt <==
              ZZZZZZ           1  222  555555
                  Z           11 2   2 5
                 Z     ===   1 1    2  55555
                Z      ===  1  1   2        5
               Z               1  2    5    5
              ZZZZZZ           1 22222  5555

Evaluating total, the following occupation numbers were assumed

 K   2,   L1   2,   L2   2,   L3   4,   M1   2,   M2   2,
M3   4,   M4   4,   M5   6,   N1   2,   N2   2,   N3   4,
N4   4,   N5   6,   N6   6,   N7   8,   O1   2,   O2   2,
O3   4,   O4   4,   O5   6,   O6   6,   O7   8,   O8   1,
P1   2,   P2   2,   P3   4,   P4   4,   P5   6,   P6   3,
Q1   2,   Q2   2,   Q3   4,   R1   2,   R2   1,

Multipolarity E1
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***        ***        ***
  20.00     ***        ***        ***        ***     1.614E-01  1.867E-01
  30.00     ***        ***        ***        ***     8.460E-02  1.502E-01
  40.00     ***        ***        ***     8.145E-01  5.373E-02  1.061E-01
  50.00     ***        ***        ***     4.366E-01  3.737E-02  7.547E-02
  70.00     ***     6.729E-02  2.130E-01  1.654E-01  2.155E-02  4.229E-02
 100.00     ***     4.130E-02  1.014E-01  5.827E-02  1.191E-02  2.140E-02
 150.00     ***     2.304E-02  4.182E-02  1.759E-02  6.102E-03  9.425E-03
 200.00     ***     1.513E-02  2.218E-02  7.535E-03  3.855E-03  5.191E-03
 300.00  4.755E-02  8.510E-03  9.188E-03  2.320E-03  2.105E-03  2.260E-03
 400.00  3.251E-02  5.871E-03  5.099E-03  1.038E-03  1.428E-03  1.282E-03
 500.00  2.412E-02  4.398E-03  3.234E-03  5.562E-04  1.060E-03  8.239E-04
 600.00  1.925E-02  3.505E-03  2.261E-03  3.409E-04  8.510E-04  5.887E-04
 800.00  1.319E-02  2.499E-03  1.324E-03  1.604E-04  6.020E-04  3.479E-04
1000.00  1.000E-02  1.880E-03  8.643E-04  8.894E-05  4.514E-04  2.285E-04

Multipolarity E2
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***        ***        ***
  20.00     ***        ***        ***        ***     2.582E+03  8.333E+04
  30.00     ***        ***        ***        ***     4.864E+02  1.193E+04
  40.00     ***        ***        ***     4.985E+03  1.525E+02  3.053E+03
  50.00     ***        ***        ***     1.631E+03  6.266E+01  1.070E+03
  70.00     ***     3.357E+01  7.153E+02  3.008E+02  1.694E+01  2.279E+02
 100.00     ***     1.012E+01  1.462E+02  5.062E+01  4.404E+00  4.599E+01
 150.00     ***     2.634E+00  2.570E+01  6.712E+00  1.016E+00  7.931E+00
 200.00     ***     1.054E+00  7.835E+00  1.610E+00  3.781E-01  2.380E+00
 300.00  1.110E-01  3.157E-01  1.574E+00  2.193E-01  1.039E-01  4.717E-01
 400.00  1.309E-01  1.465E-01  5.421E-01  5.502E-02  4.532E-02  1.600E-01
 500.00  1.148E-01  8.321E-02  2.423E-01  1.885E-02  2.461E-02  7.069E-02
 600.00  9.778E-02  5.395E-02  1.289E-01  8.047E-03  1.565E-02  3.777E-02
 800.00  6.902E-02  2.879E-02  5.032E-02  2.167E-03  7.964E-03  1.453E-02
1000.00  5.161E-02  1.779E-02  2.454E-02  7.927E-04  4.777E-03  7.015E-03

Multipolarity E3
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***        ***        ***
  20.00     ***        ***        ***        ***     5.998E+04  1.041E+07
  30.00     ***        ***        ***        ***     1.081E+04  8.907E+05
  40.00     ***        ***        ***     1.099E+05  3.101E+03  1.627E+05
  50.00     ***        ***        ***     2.973E+04  1.166E+03  4.457E+04
  70.00     ***     1.762E+02  1.146E+04  4.106E+03  2.693E+02  6.696E+03
 100.00     ***     7.407E+01  2.044E+03  5.117E+02  5.778E+01  9.592E+02
 150.00     ***     1.929E+01  2.898E+02  4.890E+01  1.047E+01  1.155E+02
 200.00     ***     7.028E+00  7.455E+01  9.427E+00  3.240E+00  2.739E+01
 300.00  6.619E-02  1.731E+00  1.177E+01  9.709E-01  6.796E-01  4.007E+00
 400.00  1.741E-01  6.857E-01  3.436E+00  2.055E-01  2.448E-01  1.119E+00
 500.00  1.878E-01  3.444E-01  1.363E+00  6.302E-02  1.152E-01  4.311E-01
 600.00  1.739E-01  2.028E-01  6.616E-01  2.495E-02  6.557E-02  2.077E-01
 800.00  1.311E-01  9.421E-02  2.267E-01  6.139E-03  2.846E-02  6.907E-02
1000.00  1.003E-01  5.305E-02  1.012E-01  2.140E-03  1.534E-02  3.023E-02

Multipolarity E4
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***        ***        ***
  20.00     ***        ***        ***        ***     4.851E+05  2.877E+08
  30.00     ***        ***        ***        ***     1.345E+05  2.162E+07
  40.00     ***        ***        ***     7.471E+05  3.958E+04  3.407E+06
  50.00     ***        ***        ***     2.495E+05  1.426E+04  8.178E+05
  70.00     ***     4.491E+02  5.643E+04  3.586E+04  2.924E+03  9.874E+04
 100.00     ***     3.466E+02  1.334E+04  4.006E+03  5.285E+02  1.109E+04
 150.00     ***     9.774E+01  1.833E+03  3.117E+02  7.634E+01  1.007E+03
 200.00     ***     3.338E+01  4.263E+02  5.102E+01  1.989E+01  1.959E+02
 300.00  2.793E-02  6.972E+00  5.589E+01  4.191E+00  3.246E+00  2.190E+01
 400.00  1.845E-01  2.400E+00  1.417E+01  7.731E-01  9.794E-01  5.118E+00
 500.00  2.469E-01  1.076E+00  5.038E+00  2.171E-01  4.032E-01  1.732E+00
 600.00  2.488E-01  5.791E-01  2.247E+00  8.104E-02  2.066E-01  7.562E-01
 800.00  1.980E-01  2.351E-01  6.794E-01  1.854E-02  7.695E-02  2.183E-01
1000.00  1.537E-01  1.206E-01  2.778E-01  6.157E-03  3.731E-02  8.669E-02

Multipolarity M1
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***        ***        ***
  20.00     ***        ***        ***        ***     3.499E+03  1.205E+03
  30.00     ***        ***        ***        ***     1.047E+03  3.642E+02
  40.00     ***        ***        ***     1.386E+00  4.441E+02  1.561E+02
  50.00     ***        ***        ***     7.067E-01  2.276E+02  8.073E+01
  70.00     ***     3.341E+02  1.073E+02  2.542E-01  8.393E+01  3.028E+01
 100.00     ***     1.160E+02  3.823E+01  8.690E-02  2.920E+01  1.077E+01
 150.00     ***     3.522E+01  1.200E+01  2.577E-02  8.841E+00  3.361E+00
 200.00     ***     1.516E+01  5.301E+00  1.090E-02  3.793E+00  1.476E+00
 300.00  1.848E+01  4.632E+00  1.681E+00  3.265E-03  1.162E+00  4.677E-01
 400.00  8.098E+00  2.038E+00  7.570E-01  1.412E-03  5.096E-01  2.094E-01
 500.00  4.250E+00  1.067E+00  4.024E-01  7.295E-04  2.659E-01  1.108E-01
 600.00  2.551E+00  6.318E-01  2.408E-01  4.313E-04  1.592E-01  6.699E-02
 800.00  1.114E+00  2.806E-01  1.081E-01  1.897E-04  7.031E-02  2.989E-02
1000.00  5.959E-01  1.460E-01  5.650E-02  9.926E-05  3.646E-02  1.557E-02

Multipolarity M2
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***        ***        ***
  20.00     ***        ***        ***        ***     5.221E+05  2.637E+04
  30.00     ***        ***        ***        ***     7.577E+04  4.802E+03
  40.00     ***        ***        ***     2.649E+04  1.967E+04  1.490E+03
  50.00     ***        ***        ***     8.701E+03  6.990E+03  6.125E+02
  70.00     ***     4.485E+03  3.078E+02  1.614E+03  1.528E+03  1.682E+02
 100.00     ***     9.730E+02  1.008E+02  2.723E+02  3.203E+02  4.491E+01
 150.00     ***     1.857E+02  2.799E+01  3.589E+01  5.842E+01  1.069E+01
 200.00     ***     6.049E+01  1.137E+01  8.506E+00  1.841E+01  4.011E+00
 300.00  1.896E+01  1.351E+01  3.273E+00  1.120E+00  3.962E+00  1.073E+00
 400.00  9.005E+00  5.048E+00  1.409E+00  2.697E-01  1.437E+00  4.428E-01
 500.00  4.997E+00  2.411E+00  7.355E-01  8.851E-02  6.714E-01  2.250E-01
 600.00  3.152E+00  1.355E+00  4.389E-01  3.614E-02  3.761E-01  1.335E-01
 800.00  1.510E+00  5.772E-01  2.008E-01  8.896E-03  1.562E-01  5.951E-02
1000.00  8.805E-01  3.007E-01  1.087E-01  2.982E-03  7.998E-02  3.168E-02

Multipolarity M3
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***        ***        ***
  20.00     ***        ***        ***        ***     2.540E+07  4.019E+05
  30.00     ***        ***        ***        ***     2.158E+06  6.471E+04
  40.00     ***        ***        ***     5.399E+06  3.937E+05  1.745E+04
  50.00     ***        ***        ***     1.239E+06  1.080E+05  6.326E+03
  70.00     ***     2.282E+04  8.483E+02  1.375E+05  1.638E+04  1.414E+03
 100.00     ***     4.362E+03  3.759E+02  1.410E+04  2.397E+03  3.001E+02
 150.00     ***     6.779E+02  1.039E+02  1.129E+03  3.015E+02  5.479E+01
 200.00     ***     1.884E+02  3.876E+01  1.972E+02  7.472E+01  1.710E+01
 300.00  8.984E+00  3.370E+01  9.477E+00  1.815E+01  1.186E+01  3.575E+00
 400.00  7.106E+00  1.086E+01  3.603E+00  3.573E+00  3.562E+00  1.256E+00
 500.00  4.627E+00  4.678E+00  1.714E+00  1.031E+00  1.462E+00  5.690E-01
 600.00  3.135E+00  2.436E+00  9.509E-01  3.852E-01  7.456E-01  3.099E-01
 800.00  1.602E+00  9.354E-01  3.926E-01  8.442E-02  2.728E-01  1.226E-01
1000.00  9.622E-01  4.568E-01  1.984E-01  2.616E-02  1.291E-01  6.034E-02

Multipolarity M4
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***        ***        ***
  20.00     ***        ***        ***        ***     4.681E+08  3.047E+06
  30.00     ***        ***        ***        ***     3.482E+07  7.027E+05
  40.00     ***        ***        ***     1.683E+08  5.420E+06  1.887E+05
  50.00     ***        ***        ***     3.240E+07  1.289E+06  6.423E+04
  70.00     ***     6.283E+04  1.779E+03  2.761E+06  1.545E+05  1.234E+04
 100.00     ***     1.605E+04  1.398E+03  2.145E+05  1.739E+04  2.148E+03
 150.00     ***     2.432E+03  4.094E+02  1.267E+04  1.615E+03  3.057E+02
 200.00     ***     6.121E+02  1.424E+02  1.804E+03  3.242E+02  7.960E+01
 300.00  3.210E+00  9.107E+01  2.970E+01  1.274E+02  3.883E+01  1.295E+01
 400.00  5.624E+00  2.556E+01  9.927E+00  2.122E+01  9.692E+00  3.842E+00
 500.00  4.491E+00  9.904E+00  4.267E+00  5.454E+00  3.486E+00  1.541E+00
 600.00  3.310E+00  4.754E+00  2.189E+00  1.871E+00  1.609E+00  7.645E-01
 800.00  1.794E+00  1.625E+00  8.044E-01  3.644E-01  5.120E-01  2.647E-01
1000.00  1.099E+00  7.340E-01  3.749E-01  1.045E-01  2.208E-01  1.190E-01

Multipolarity E1
eng[keV]     M3         M4         M5         N1         N2         N3
--------------------------------------------------------------------------
  10.00     ***     6.177E+00  7.857E+00  1.959E-01  8.466E-02  9.432E-01
  15.00  1.468E+00  1.842E+00  2.212E+00  9.515E-02  9.122E-02  4.377E-01
  20.00  8.209E-01  7.425E-01  8.577E-01  5.854E-02  7.644E-02  2.401E-01
  30.00  3.313E-01  1.942E-01  2.129E-01  2.958E-02  4.874E-02  9.616E-02
  40.00  1.644E-01  7.191E-02  7.602E-02  1.806E-02  3.206E-02  4.799E-02
  50.00  9.352E-02  3.284E-02  3.370E-02  1.231E-02  2.232E-02  2.745E-02
  70.00  3.864E-02  9.826E-03  9.682E-03  6.886E-03  1.229E-02  1.147E-02
 100.00  1.461E-02  2.665E-03  2.515E-03  3.707E-03  6.197E-03  4.391E-03
 150.00  4.711E-03  5.931E-04  5.396E-04  1.863E-03  2.742E-03  1.435E-03
 200.00  2.094E-03  2.030E-04  1.807E-04  1.166E-03  1.518E-03  6.430E-04
 300.00  6.752E-04  4.513E-05  3.982E-05  6.333E-04  6.676E-04  2.096E-04
 400.00  3.083E-04  1.578E-05  1.395E-05  4.267E-04  3.795E-04  9.607E-05
 500.00  1.672E-04  6.955E-06  6.271E-06  3.160E-04  2.448E-04  5.236E-05
 600.00  1.041E-04  3.637E-06  3.366E-06  2.535E-04  1.753E-04  3.267E-05
 800.00  4.958E-05  1.307E-06  1.286E-06  1.794E-04  1.040E-04  1.560E-05
1000.00  2.765E-05  5.802E-07  6.295E-07  1.343E-04  6.840E-05  8.737E-06

Multipolarity E2
eng[keV]     M3         M4         M5         N1         N2         N3
--------------------------------------------------------------------------
  10.00     ***     3.614E+04  6.036E+03  2.378E+04  7.785E+05  5.595E+05
  15.00  2.280E+05  4.770E+03  7.656E+02  3.813E+03  1.072E+05  7.358E+04
  20.00  5.406E+04  1.137E+03  1.781E+02  1.074E+03  2.652E+04  1.743E+04
  30.00  7.098E+03  1.510E+02  2.296E+01  1.887E+02  3.773E+03  2.285E+03
  40.00  1.671E+03  3.590E+01  5.360E+00  5.658E+01  9.600E+02  5.392E+02
  50.00  5.470E+02  1.185E+01  1.745E+00  2.275E+01  3.375E+02  1.766E+02
  70.00  1.017E+02  2.235E+00  3.222E-01  5.954E+00  7.166E+01  3.286E+01
 100.00  1.712E+01  3.825E-01  5.394E-02  1.505E+00  1.440E+01  5.534E+00
 150.00  2.276E+00  5.190E-02  7.195E-03  3.384E-01  2.470E+00  7.356E-01
 200.00  5.465E-01  1.266E-02  1.755E-03  1.240E-01  7.387E-01  1.767E-01
 300.00  7.474E-02  1.774E-03  2.548E-04  3.346E-02  1.461E-01  2.420E-02
 400.00  1.868E-02  4.507E-04  6.860E-05  1.437E-02  4.926E-02  6.036E-03
 500.00  6.379E-03  1.556E-04  2.546E-05  7.726E-03  2.172E-02  2.063E-03
 600.00  2.733E-03  6.702E-05  1.184E-05  4.876E-03  1.158E-02  8.825E-04
 800.00  7.319E-04  1.789E-05  3.672E-06  2.458E-03  4.448E-03  2.362E-04
1000.00  2.660E-04  6.379E-06  1.527E-06  1.463E-03  2.142E-03  8.574E-05

Multipolarity E3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00     ***     1.517E+08  4.560E+08  2.733E+06  3.881E+08  1.417E+08
  15.00  2.608E+07  8.927E+06  2.656E+07  2.770E+05  2.764E+07  9.686E+06
  20.00  4.078E+06  1.200E+06  3.531E+06  5.816E+04  4.407E+06  1.483E+06
  30.00  3.107E+05  7.122E+04  2.047E+05  7.032E+03  3.524E+05  1.097E+05
  40.00  5.119E+04  9.616E+03  2.694E+04  1.660E+03  6.146E+04  1.779E+04
  50.00  1.291E+04  2.056E+03  5.607E+03  5.602E+02  1.642E+04  4.431E+03
  70.00  1.661E+03  2.040E+02  5.257E+02  1.142E+02  2.371E+03  5.614E+02
 100.00  1.952E+02  1.809E+01  4.265E+01  2.236E+01  3.277E+02  6.512E+01
 150.00  1.788E+01  1.215E+00  2.463E+00  3.778E+00  3.822E+01  5.903E+00
 200.00  3.380E+00  1.873E-01  3.267E-01  1.130E+00  8.911E+00  1.110E+00
 300.00  3.430E-01  1.487E-02  1.937E-02  2.287E-01  1.282E+00  1.122E-01
 400.00  7.170E-02  2.705E-03  2.690E-03  8.044E-02  3.534E-01  2.336E-02
 500.00  2.181E-02  7.544E-04  5.895E-04  3.730E-02  1.352E-01  7.101E-03
 600.00  8.639E-03  2.817E-04  1.785E-04  2.100E-02  6.485E-02  2.806E-03
 800.00  2.106E-03  6.348E-05  2.902E-05  8.985E-03  2.144E-02  6.828E-04
1000.00  7.278E-04  2.069E-05  7.679E-06  4.788E-03  9.335E-03  2.355E-04

Multipolarity E4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00     ***     5.401E+11  6.231E+11  1.342E+08  4.718E+10  1.174E+10
  15.00  8.387E+08  1.639E+10  1.828E+10  1.116E+07  2.135E+09  5.067E+08
  20.00  1.112E+08  1.412E+09  1.527E+09  1.943E+06  2.512E+08  5.751E+07
  30.00  6.562E+06  4.655E+07  4.767E+07  1.758E+05  1.340E+07  2.882E+06
  40.00  8.932E+05  4.254E+06  4.154E+06  3.360E+04  1.778E+06  3.613E+05
  50.00  1.934E+05  6.821E+05  6.378E+05  9.644E+03  3.875E+05  7.436E+04
  70.00  1.968E+04  4.489E+04  3.880E+04  1.545E+03  4.157E+04  7.147E+03
 100.00  1.798E+03  2.645E+03  2.059E+03  2.355E+02  4.255E+03  6.266E+02
 150.00  1.242E+02  1.144E+02  7.647E+01  3.007E+01  3.590E+02  4.203E+01
 200.00  1.938E+01  1.303E+01  7.612E+00  7.392E+00  6.730E+01  6.478E+00
 300.00  1.543E+00  6.738E-01  3.116E-01  1.141E+00  7.263E+00  5.115E-01
 400.00  2.799E-01  8.968E-02  3.393E-02  3.329E-01  1.660E+00  9.225E-02
 500.00  7.790E-02  1.948E-02  6.182E-03  1.343E-01  5.553E-01  2.564E-02
 600.00  2.908E-02  5.898E-03  1.604E-03  6.785E-02  2.405E-01  9.543E-03
 800.00  6.578E-03  9.499E-04  1.998E-04  2.479E-02  6.873E-02  2.154E-03
1000.00  2.162E-03  2.391E-04  4.136E-05  1.185E-02  2.709E-02  7.063E-04

Multipolarity M1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00     ***     6.051E+00  2.385E+00  8.391E+03  2.892E+03  8.409E+00
  15.00  7.972E+00  1.661E+00  6.491E-01  2.499E+03  8.659E+02  2.486E+00
  20.00  3.353E+00  6.581E-01  2.558E-01  1.059E+03  3.687E+02  1.047E+00
  30.00  9.890E-01  1.757E-01  6.795E-02  3.154E+02  1.110E+02  3.088E-01
  40.00  4.137E-01  6.764E-02  2.612E-02  1.333E+02  4.735E+01  1.296E-01
  50.00  2.115E-01  3.219E-02  1.242E-02  6.863E+01  2.461E+01  6.635E-02
  70.00  7.717E-02  1.038E-02  4.011E-03  2.530E+01  9.223E+00  2.425E-02
 100.00  2.656E-02  3.068E-03  1.188E-03  8.794E+00  3.276E+00  8.360E-03
 150.00  7.949E-03  7.516E-04  2.942E-04  2.660E+00  1.020E+00  2.506E-03
 200.00  3.384E-03  2.722E-04  1.078E-04  1.141E+00  4.477E-01  1.069E-03
 300.00  1.027E-03  6.421E-05  2.636E-05  3.504E-01  1.420E-01  3.253E-04
 400.00  4.453E-04  2.282E-05  9.798E-06  1.532E-01  6.340E-02  1.411E-04
 500.00  2.306E-04  1.005E-05  4.584E-06  7.993E-02  3.354E-02  7.319E-05
 600.00  1.375E-04  5.212E-06  2.536E-06  4.785E-02  2.027E-02  4.366E-05
 800.00  6.065E-05  1.800E-06  1.014E-06  2.115E-02  9.048E-03  1.927E-05
1000.00  3.172E-05  7.690E-07  5.172E-07  1.096E-02  4.706E-03  1.010E-05

Multipolarity M2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00     ***     2.842E+05  2.162E+03  5.025E+06  2.489E+05  3.034E+06
  15.00  1.230E+06  3.739E+04  2.861E+02  6.952E+05  3.878E+04  4.004E+05
  20.00  2.926E+05  8.873E+03  6.823E+01  1.730E+05  1.072E+04  9.515E+04
  30.00  3.864E+04  1.166E+03  9.067E+00  2.489E+04  1.842E+03  1.253E+04
  40.00  9.131E+03  2.744E+02  2.164E+00  6.407E+03  5.487E+02  2.965E+03
  50.00  2.995E+03  8.971E+01  7.183E-01  2.279E+03  2.208E+02  9.727E+02
  70.00  5.583E+02  1.663E+01  1.379E-01  4.953E+02  5.846E+01  1.813E+02
 100.00  9.387E+01  2.780E+00  2.445E-02  1.029E+02  1.511E+01  3.047E+01
 150.00  1.237E+01  3.643E-01  3.560E-03  1.858E+01  3.490E+00  4.012E+00
 200.00  2.929E+00  8.603E-02  9.359E-04  5.816E+00  1.289E+00  9.502E-01
 300.00  3.868E-01  1.133E-02  1.521E-04  1.242E+00  3.396E-01  1.257E-01
 400.00  9.287E-02  2.713E-03  4.420E-05  4.465E-01  1.384E-01  3.012E-02
 500.00  3.040E-02  8.850E-04  1.730E-05  2.077E-01  6.993E-02  9.869E-03
 600.00  1.247E-02  3.613E-04  8.364E-06  1.159E-01  4.133E-02  4.043E-03
 800.00  3.059E-03  8.730E-05  2.739E-06  4.792E-02  1.834E-02  9.919E-04
1000.00  1.020E-03  2.843E-05  1.183E-06  2.443E-02  9.721E-03  3.307E-04

Multipolarity M3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00     ***     2.322E+08  9.953E+08  1.006E+09  1.646E+07  9.895E+09
  15.00  1.759E+09  1.560E+07  5.833E+07  7.132E+07  1.638E+06  6.059E+08
  20.00  2.458E+08  2.357E+06  7.799E+06  1.133E+07  3.359E+05  8.445E+07
  30.00  1.569E+07  1.706E+05  4.569E+05  9.015E+05  3.887E+04  5.359E+06
  40.00  2.258E+06  2.714E+04  6.068E+04  1.570E+05  8.888E+03  7.708E+05
  50.00  5.118E+05  6.669E+03  1.272E+04  4.198E+04  2.936E+03  1.743E+05
  70.00  5.620E+04  8.297E+02  1.208E+03  6.100E+03  5.848E+02  1.907E+04
 100.00  5.640E+03  9.482E+01  9.917E+01  8.575E+02  1.135E+02  1.904E+03
 150.00  4.415E+02  8.511E+00  5.781E+00  1.037E+02  1.928E+01  1.482E+02
 200.00  7.583E+01  1.593E+00  7.673E-01  2.512E+01  5.807E+00  2.535E+01
 300.00  6.855E+00  1.592E-01  4.482E-02  3.890E+00  1.173E+00  2.282E+00
 400.00  1.326E+00  3.255E-02  6.041E-03  1.147E+00  4.033E-01  4.392E-01
 500.00  3.783E-01  9.596E-03  1.267E-03  4.657E-01  1.807E-01  1.250E-01
 600.00  1.410E-01  3.656E-03  3.631E-04  2.356E-01  9.768E-02  4.647E-02
 800.00  3.052E-02  8.110E-04  5.144E-05  8.536E-02  3.830E-02  1.003E-02
1000.00  9.366E-03  2.516E-04  1.155E-05  4.008E-02  1.872E-02  3.073E-03

Multipolarity M4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00     ***     3.456E+10  7.717E+12  8.089E+10  6.104E+08  5.220E+12
  15.00  3.888E+11  1.719E+09  2.099E+11  3.671E+09  5.132E+07  1.628E+11
  20.00  3.528E+10  2.065E+08  1.646E+10  4.309E+08  8.881E+06  1.443E+10
  30.00  1.275E+09  1.070E+07  4.648E+08  2.279E+07  7.804E+05  5.031E+08
  40.00  1.264E+08  1.337E+06  3.750E+07  3.000E+06  1.445E+05  4.876E+07
  50.00  2.180E+07  2.722E+05  5.419E+06  6.492E+05  4.039E+04  8.263E+06
  70.00  1.629E+06  2.549E+04  3.015E+05  6.917E+04  6.236E+03  6.021E+05
 100.00  1.124E+05  2.163E+03  1.468E+04  7.078E+03  9.249E+02  4.057E+04
 150.00  5.993E+03  1.396E+02  5.031E+02  6.066E+02  1.166E+02  2.112E+03
 200.00  8.046E+02  2.086E+01  4.796E+01  1.166E+02  2.864E+01  2.796E+02
 300.00  5.342E+01  1.548E+00  1.883E+00  1.334E+01  4.408E+00  1.829E+01
 400.00  8.545E+00  2.606E-01  2.009E-01  3.236E+00  1.269E+00  2.892E+00
 500.00  2.139E+00  6.688E-02  3.605E-02  1.144E+00  5.003E-01  7.198E-01
 600.00  7.246E-01  2.294E-02  9.202E-03  5.216E-01  2.455E-01  2.425E-01
 800.00  1.377E-01  4.384E-03  1.097E-03  1.634E-01  8.384E-02  4.581E-02
1000.00  3.880E-02  1.229E-03  2.124E-04  6.966E-02  3.733E-02  1.286E-02

Multipolarity E1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.254E+00  1.638E+00  6.967E-01  8.239E-01  6.692E-02  3.798E-02
  15.00  4.331E-01  5.312E-01  1.406E-01  1.634E-01  3.280E-02  3.314E-02
  20.00  1.905E-01  2.243E-01  4.303E-02  4.926E-02  2.001E-02  2.582E-02
  30.00  5.511E-02  6.124E-02  7.563E-03  8.521E-03  9.925E-03  1.562E-02
  40.00  2.170E-02  2.316E-02  2.112E-03  2.357E-03  6.001E-03  1.012E-02
  50.00  1.030E-02  1.068E-02  7.738E-04  8.546E-04  4.057E-03  6.985E-03
  70.00  3.238E-03  3.214E-03  1.651E-04  1.806E-04  2.247E-03  3.825E-03
 100.00  9.146E-04  8.698E-04  3.120E-05  3.390E-05  1.202E-03  1.927E-03
 150.00  2.105E-04  1.926E-04  4.579E-06  5.087E-06  6.009E-04  8.528E-04
 200.00  7.343E-05  6.585E-05  1.169E-06  1.315E-06  3.749E-04  4.731E-04
 300.00  1.671E-05  1.481E-05  1.735E-07  2.085E-07  2.032E-04  2.085E-04
 400.00  5.900E-06  5.249E-06  4.587E-08  5.814E-08  1.367E-04  1.186E-04
 500.00  2.615E-06  2.357E-06  1.672E-08  2.078E-08  1.012E-04  7.663E-05
 600.00  1.371E-06  1.278E-06  7.116E-09  1.074E-08  8.113E-05  5.489E-05
 800.00  4.969E-07  4.919E-07  2.042E-09  3.483E-09  5.735E-05  3.259E-05
1000.00  2.226E-07  2.416E-07  6.934E-10  1.359E-09  4.300E-05  2.147E-05

Multipolarity E2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.374E+04  1.983E+03  1.157E+02  1.193E+02  8.552E+03  2.488E+05
  15.00  1.817E+03  2.527E+02  1.438E+01  1.472E+01  1.350E+03  3.422E+04
  20.00  4.329E+02  5.900E+01  3.213E+00  3.258E+00  3.760E+02  8.462E+03
  30.00  5.740E+01  7.670E+00  3.739E-01  3.726E-01  6.489E+01  1.201E+03
  40.00  1.369E+01  1.814E+00  7.900E-02  7.761E-02  1.930E+01  3.059E+02
  50.00  4.524E+00  5.968E-01  2.337E-02  2.266E-02  7.708E+00  1.075E+02
  70.00  8.553E-01  1.122E-01  3.648E-03  3.470E-03  2.000E+00  2.279E+01
 100.00  1.467E-01  1.915E-02  4.983E-04  4.655E-04  5.015E-01  4.575E+00
 150.00  1.996E-02  2.608E-03  5.143E-05  4.748E-05  1.120E-01  7.835E-01
 200.00  4.881E-03  6.447E-04  1.032E-05  9.531E-06  4.085E-02  2.341E-01
 300.00  6.866E-04  9.514E-05  1.112E-06  1.062E-06  1.096E-02  4.626E-02
 400.00  1.743E-04  2.582E-05  2.380E-07  2.369E-07  4.683E-03  1.557E-02
 500.00  6.029E-05  9.623E-06  7.329E-08  7.384E-08  2.514E-03  6.870E-03
 600.00  2.597E-05  4.495E-06  2.834E-08  3.170E-08  1.582E-03  3.659E-03
 800.00  6.935E-06  1.402E-06  6.845E-09  8.382E-09  7.945E-04  1.403E-03
1000.00  2.475E-06  5.865E-07  2.121E-09  2.904E-09  4.724E-04  6.760E-04

Multipolarity E3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  5.819E+07  1.803E+08  6.161E+05  1.033E+05  1.298E+06  1.363E+08
  15.00  3.426E+06  1.050E+07  3.613E+04  5.912E+03  1.215E+05  9.585E+06
  20.00  4.603E+05  1.395E+06  4.832E+03  7.760E+02  2.419E+04  1.513E+06
  30.00  2.730E+04  8.071E+04  2.831E+02  4.433E+01  2.735E+03  1.190E+05
  40.00  3.696E+03  1.064E+04  3.783E+01  5.828E+00  6.219E+02  2.059E+04
  50.00  7.911E+02  2.216E+03  7.966E+00  1.214E+00  2.046E+02  5.460E+03
  70.00  7.862E+01  2.079E+02  7.623E-01  1.150E-01  4.044E+01  7.800E+02
 100.00  6.982E+00  1.688E+01  6.347E-02  9.584E-03  7.729E+00  1.068E+02
 150.00  4.697E-01  9.749E-01  3.793E-03  5.904E-04  1.280E+00  1.235E+01
 200.00  7.254E-02  1.294E-01  5.176E-04  8.486E-05  3.790E-01  2.864E+00
 300.00  5.776E-03  7.679E-03  3.212E-05  6.086E-06  7.595E-02  4.100E-01
 400.00  1.050E-03  1.064E-03  4.603E-06  1.027E-06  2.651E-02  1.126E-01
 500.00  2.935E-04  2.330E-04  1.033E-06  2.692E-07  1.225E-02  4.304E-02
 600.00  1.095E-04  7.030E-05  3.140E-07  9.896E-08  6.868E-03  2.059E-02
 800.00  2.468E-05  1.139E-05  5.063E-08  2.116E-08  2.924E-03  6.793E-03
1000.00  8.046E-06  3.006E-06  1.224E-08  6.578E-09  1.555E-03  2.957E-03

Multipolarity E4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.412E+11  2.729E+11  8.970E+08  7.873E+09  1.022E+08  2.128E+10
  15.00  7.201E+09  7.911E+09  2.335E+07  2.039E+08  6.611E+06  8.925E+08
  20.00  6.120E+08  6.544E+08  1.756E+06  1.523E+07  1.011E+06  1.002E+08
  30.00  1.976E+07  2.011E+07  4.604E+04  3.908E+05  7.937E+04  5.032E+06
  40.00  1.787E+06  1.740E+06  3.514E+03  2.896E+04  1.407E+04  6.466E+05
  50.00  2.841E+05  2.654E+05  4.853E+02  3.852E+03  3.845E+03  1.376E+05
  70.00  1.847E+04  1.600E+04  2.542E+01  1.837E+02  5.812E+02  1.434E+04
 100.00  1.077E+03  8.421E+02  1.196E+00  7.268E+00  8.477E+01  1.434E+03
 150.00  4.611E+01  3.105E+01  4.217E-02  1.853E-01  1.046E+01  1.185E+02
 200.00  5.223E+00  3.078E+00  4.327E-03  1.378E-02  2.528E+00  2.198E+01
 300.00  2.689E-01  1.256E-01  2.021E-04  3.644E-04  3.837E-01  2.348E+00
 400.00  3.561E-02  1.362E-02  2.518E-05  2.890E-05  1.108E-01  5.332E-01
 500.00  7.724E-03  2.479E-03  5.171E-06  4.195E-06  4.451E-02  1.779E-01
 600.00  2.333E-03  6.413E-04  1.482E-06  9.300E-07  2.236E-02  7.678E-02
 800.00  3.748E-04  7.965E-05  2.139E-07  1.009E-07  8.119E-03  2.187E-02
1000.00  9.416E-05  1.644E-05  4.824E-08  2.103E-08  3.868E-03  8.608E-03

Multipolarity M1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.959E+00  7.670E-01  1.254E-01  8.128E-02  2.697E+03  9.129E+02
  15.00  5.509E-01  2.134E-01  2.857E-02  1.881E-02  8.028E+02  2.732E+02
  20.00  2.218E-01  8.539E-02  9.728E-03  6.493E-03  3.400E+02  1.163E+02
  30.00  6.050E-02  2.313E-02  2.041E-03  1.394E-03  1.011E+02  3.493E+01
  40.00  2.372E-02  9.045E-03  6.536E-04  4.550E-04  4.279E+01  1.493E+01
  50.00  1.142E-02  4.353E-03  2.661E-04  1.886E-04  2.203E+01  7.755E+00
  70.00  3.741E-03  1.428E-03  6.681E-05  4.865E-05  8.121E+00  2.906E+00
 100.00  1.122E-03  4.306E-04  1.486E-05  1.122E-05  2.823E+00  1.032E+00
 150.00  2.787E-04  1.081E-04  2.589E-06  2.081E-06  8.534E-01  3.212E-01
 200.00  1.019E-04  4.011E-05  7.293E-07  6.190E-07  3.661E-01  1.409E-01
 300.00  2.428E-05  9.928E-06  1.193E-07  1.151E-07  1.125E-01  4.472E-02
 400.00  8.670E-06  3.718E-06  3.257E-08  3.585E-08  4.913E-02  1.994E-02
 500.00  3.835E-06  1.733E-06  1.227E-08  1.376E-08  2.567E-02  1.056E-02
 600.00  1.988E-06  9.661E-07  5.102E-09  7.674E-09  1.535E-02  6.374E-03
 800.00  6.924E-07  3.884E-07  1.553E-09  2.685E-09  6.782E-03  2.845E-03
1000.00  2.970E-07  1.984E-07  4.926E-10  1.145E-09  3.517E-03  1.481E-03

Multipolarity M2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.107E+05  8.300E+02  4.269E+01  1.164E+01  1.662E+06  8.626E+04
  15.00  1.457E+04  1.094E+02  5.515E+00  1.561E+00  2.296E+05  1.329E+04
  20.00  3.453E+03  2.600E+01  1.278E+00  3.736E-01  5.707E+04  3.641E+03
  30.00  4.525E+02  3.436E+00  1.598E-01  4.929E-02  8.186E+03  6.169E+02
  40.00  1.067E+02  8.198E-01  3.607E-02  1.164E-02  2.108E+03  1.825E+02
  50.00  3.489E+01  2.718E-01  1.132E-02  3.796E-03  7.491E+02  7.292E+01
  70.00  6.470E+00  5.209E-02  1.954E-03  6.991E-04  1.625E+02  1.913E+01
 100.00  1.082E+00  9.224E-03  2.995E-04  1.160E-04  3.369E+01  4.902E+00
 150.00  1.418E-01  1.343E-03  3.517E-05  1.516E-05  6.063E+00  1.123E+00
 200.00  3.350E-02  3.536E-04  7.682E-06  3.604E-06  1.894E+00  4.128E-01
 300.00  4.420E-03  5.770E-05  9.108E-07  4.978E-07  4.037E-01  1.083E-01
 400.00  1.057E-03  1.681E-05  2.045E-07  1.266E-07  1.447E-01  4.397E-02
 500.00  3.452E-04  6.585E-06  6.462E-08  4.305E-08  6.727E-02  2.220E-02
 600.00  1.407E-04  3.191E-06  2.531E-08  1.970E-08  3.747E-02  1.309E-02
 800.00  3.403E-05  1.049E-06  6.115E-09  5.819E-09  1.546E-02  5.797E-03
1000.00  1.108E-05  4.556E-07  1.871E-09  2.137E-09  7.882E-03  3.073E-03

Multipolarity M3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.039E+08  3.973E+08  2.497E+06  1.948E+04  3.669E+08  7.326E+06
  15.00  6.877E+06  2.329E+07  1.459E+05  1.167E+03  2.569E+07  6.772E+05
  20.00  1.025E+06  3.111E+06  1.942E+04  1.590E+02  4.041E+06  1.325E+05
  30.00  7.274E+04  1.818E+05  1.127E+03  9.631E+00  3.165E+05  1.448E+04
  40.00  1.145E+04  2.418E+04  1.490E+02  1.328E+00  5.465E+04  3.208E+03
  50.00  2.789E+03  5.071E+03  3.108E+01  2.888E-01  1.450E+04  1.037E+03
  70.00  3.426E+02  4.811E+02  2.920E+00  2.949E-02  2.083E+03  2.007E+02
 100.00  3.870E+01  3.950E+01  2.370E-01  2.713E-03  2.896E+02  3.806E+01
 150.00  3.435E+00  2.301E+00  1.363E-02  1.922E-04  3.463E+01  6.340E+00
 200.00  6.390E-01  3.055E-01  1.795E-03  3.106E-05  8.334E+00  1.890E+00
 300.00  6.353E-02  1.787E-02  1.042E-04  2.670E-06  1.282E+00  3.778E-01
 400.00  1.292E-02  2.403E-03  1.395E-05  5.126E-07  3.756E-01  1.291E-01
 500.00  3.803E-03  5.046E-04  2.924E-06  1.474E-07  1.522E-01  5.773E-02
 600.00  1.445E-03  1.443E-04  8.343E-07  5.808E-08  7.676E-02  3.111E-02
 800.00  3.198E-04  2.040E-05  1.161E-07  1.367E-08  2.771E-02  1.216E-02
1000.00  9.907E-05  4.566E-06  2.529E-08  4.542E-09  1.299E-02  5.937E-03

Multipolarity M4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.775E+10  3.237E+12  7.466E+09  1.150E+10  3.825E+10  4.314E+08
  15.00  1.124E+09  8.791E+10  2.144E+08  2.995E+08  1.602E+09  2.820E+07
  20.00  1.209E+08  6.880E+09  1.762E+07  2.250E+07  1.791E+08  4.310E+06
  30.00  5.561E+06  1.933E+08  5.366E+05  5.836E+05  8.919E+06  3.322E+05
  40.00  6.538E+05  1.559E+07  4.622E+04  4.369E+04  1.137E+06  5.755E+04
  50.00  1.280E+05  2.249E+06  7.037E+03  5.862E+03  2.404E+05  1.541E+04
  70.00  1.143E+04  1.247E+05  4.243E+02  2.836E+02  2.486E+04  2.259E+03
 100.00  9.350E+02  6.048E+03  2.247E+01  1.140E+01  2.482E+03  3.218E+02
 150.00  5.855E+01  2.062E+02  8.401E-01  2.950E-01  2.080E+02  3.926E+01
 200.00  8.617E+00  1.959E+01  8.450E-02  2.203E-02  3.948E+01  9.482E+00
 300.00  6.302E-01  7.667E-01  3.529E-03  5.753E-04  4.458E+00  1.436E+00
 400.00  1.050E-01  8.140E-02  3.876E-04  4.405E-05  1.071E+00  4.096E-01
 500.00  2.685E-02  1.459E-02  7.089E-05  6.056E-06  3.774E-01  1.609E-01
 600.00  9.168E-03  3.714E-03  1.825E-05  1.256E-06  1.713E-01  7.860E-02
 800.00  1.744E-03  4.416E-04  2.193E-06  1.163E-07  5.336E-02  2.673E-02
1000.00  4.877E-04  8.535E-05  4.246E-07  2.087E-08  2.270E-02  1.188E-02

Multipolarity E1
eng[keV]     O3         O4         O5         O6         O7         O8    
--------------------------------------------------------------------------
  10.00  2.965E-01  3.398E-01  4.392E-01  1.722E-01  2.033E-01  6.446E-03
  15.00  1.353E-01  1.194E-01  1.455E-01  3.730E-02  4.311E-02  8.461E-04
  20.00  7.375E-02  5.333E-02  6.232E-02  1.185E-02  1.352E-02  1.868E-04
  30.00  2.941E-02  1.571E-02  1.735E-02  2.172E-03  2.435E-03  2.213E-05
  40.00  1.471E-02  6.282E-03  6.663E-03  6.249E-04  6.918E-04  4.519E-06
  50.00  8.428E-03  3.012E-03  3.096E-03  2.312E-04  2.545E-04  1.318E-06
  70.00  3.530E-03  9.581E-04  9.440E-04  5.040E-05  5.494E-05  1.949E-07
 100.00  1.355E-03  2.735E-04  2.581E-04  9.672E-06  1.045E-05  2.616E-08
 150.00  4.443E-04  6.359E-05  5.775E-05  1.450E-06  1.586E-06  2.211E-09
 200.00  1.997E-04  2.229E-05  1.981E-05  3.702E-07  4.174E-07  6.459E-10
 300.00  6.535E-05  5.101E-06  4.487E-06  5.618E-08  6.546E-08  6.519E-11
 400.00  2.997E-05  1.803E-06  1.589E-06  1.462E-08  1.803E-08  3.056E-11
 500.00  1.636E-05  8.018E-07  7.214E-07  5.271E-09  6.992E-09  1.910E-11
 600.00  1.020E-05  4.214E-07  3.879E-07  2.240E-09  3.186E-09  4.476E-12
 800.00  4.881E-06  1.526E-07  1.509E-07  6.625E-10  1.138E-09  6.685E-12
1000.00  2.734E-06  6.863E-08  7.419E-08  2.412E-10  4.977E-10  4.524E-12

Multipolarity E2
eng[keV]     O3         O4         O5         O6         O7         O8    
--------------------------------------------------------------------------
  10.00  1.764E+05  4.237E+03  5.846E+02  3.082E+01  3.101E+01  6.721E-01
  15.00  2.320E+04  5.601E+02  7.466E+01  3.946E+00  3.955E+00  6.113E-02
  20.00  5.495E+03  1.335E+02  1.744E+01  9.022E-01  8.982E-01  1.064E-02
  30.00  7.193E+02  1.766E+01  2.267E+00  1.082E-01  1.062E-01  8.451E-04
  40.00  1.701E+02  4.221E+00  5.380E-01  2.337E-02  2.263E-02  1.354E-04
  50.00  5.570E+01  1.395E+00  1.773E-01  7.014E-03  6.711E-03  3.182E-05
  70.00  1.037E+01  2.638E-01  3.345E-02  1.114E-03  1.048E-03  3.536E-06
 100.00  1.746E+00  4.529E-02  5.737E-03  1.545E-04  1.428E-04  3.365E-07
 150.00  2.322E-01  6.165E-03  7.851E-04  1.613E-05  1.477E-05  2.480E-08
 200.00  5.577E-02  1.508E-03  1.947E-04  3.262E-06  2.993E-06  3.250E-09
 300.00  7.643E-03  2.124E-04  2.887E-05  3.547E-07  3.322E-07  2.774E-10
 400.00  1.904E-03  5.390E-05  7.843E-06  7.554E-08  7.398E-08  5.846E-11
 500.00  6.510E-04  1.865E-05  2.936E-06  2.315E-08  2.398E-08  1.705E-11
 600.00  2.782E-04  8.027E-06  1.367E-06  9.158E-09  9.736E-09  8.929E-12
 800.00  7.446E-05  2.145E-06  4.300E-07  2.238E-09  2.729E-09  4.442E-12
1000.00  2.703E-05  7.649E-07  1.794E-07  7.511E-10  1.032E-09  2.917E-12

Multipolarity E3
eng[keV]     O3         O4         O5         O6         O7         O8    
--------------------------------------------------------------------------
  10.00  4.679E+07  1.795E+07  5.562E+07  1.979E+05  3.134E+04  1.196E+02
  15.00  3.176E+06  1.057E+06  3.239E+06  1.161E+04  1.792E+03  6.503E+00
  20.00  4.838E+05  1.420E+05  4.302E+05  1.552E+03  2.355E+02  8.058E-01
  30.00  3.547E+04  8.411E+03  2.484E+04  9.085E+01  1.347E+01  4.090E-02
  40.00  5.734E+03  1.141E+03  3.283E+03  1.217E+01  1.781E+00  4.838E-03
  50.00  1.424E+03  2.444E+02  6.835E+02  2.564E+00  3.725E-01  9.149E-04
  70.00  1.795E+02  2.429E+01  6.412E+01  2.455E-01  3.547E-02  7.325E-05
 100.00  2.075E+01  2.159E+00  5.208E+00  2.047E-02  2.977E-03  4.987E-06
 150.00  1.875E+00  1.453E-01  3.009E-01  1.224E-03  1.846E-04  2.345E-07
 200.00  3.520E-01  2.245E-02  3.993E-02  1.671E-04  2.667E-05  2.885E-08
 300.00  3.555E-02  1.789E-03  2.370E-03  1.038E-05  1.919E-06  1.464E-09
 400.00  7.388E-03  3.250E-04  3.281E-04  1.486E-06  3.241E-07  2.304E-10
 500.00  2.245E-03  9.089E-05  7.187E-05  3.323E-07  8.680E-08  6.727E-11
 600.00  8.861E-04  3.389E-05  2.165E-05  1.010E-07  3.090E-08  1.209E-11
 800.00  2.155E-04  7.640E-06  3.511E-06  1.639E-08  6.844E-09  9.072E-12
1000.00  7.433E-05  2.494E-06  9.244E-07  4.088E-09  2.202E-09  4.194E-12

Multipolarity E4
eng[keV]     O3         O4         O5         O6         O7         O8    
--------------------------------------------------------------------------
  10.00  4.512E+09  7.755E+10  8.656E+10  2.869E+08  2.538E+09  5.354E+05
  15.00  1.857E+08  2.305E+09  2.501E+09  7.467E+06  6.570E+07  1.395E+04
  20.00  2.046E+07  1.953E+08  2.064E+08  5.618E+05  4.907E+06  1.049E+03
  30.00  9.872E+05  6.264E+06  6.310E+06  1.470E+04  1.257E+05  2.722E+01
  40.00  1.215E+05  5.657E+05  5.454E+05  1.126E+03  9.332E+03  2.048E+00
  50.00  2.467E+04  8.971E+04  8.306E+04  1.556E+02  1.241E+03  2.759E-01
  70.00  2.334E+03  5.814E+03  4.994E+03  8.166E+00  5.918E+01  1.346E-02
 100.00  2.023E+02  3.379E+02  2.623E+02  3.853E-01  2.343E+00  5.495E-04
 150.00  1.345E+01  1.443E+01  9.651E+00  1.361E-02  5.973E-02  1.467E-05
 200.00  2.066E+00  1.632E+00  9.559E-01  1.399E-03  4.441E-03  1.137E-06
 300.00  1.627E-01  8.392E-02  3.897E-02  6.542E-05  1.174E-04  3.246E-08
 400.00  2.928E-02  1.109E-02  4.219E-03  8.159E-06  9.298E-06  2.544E-09
 500.00  8.135E-03  2.406E-03  7.680E-04  1.676E-06  1.350E-06  3.619E-10
 600.00  3.024E-03  7.256E-04  1.983E-04  4.794E-07  2.981E-07  1.103E-10
 800.00  6.820E-04  1.165E-04  2.462E-05  6.925E-08  3.245E-08  1.224E-11
1000.00  2.236E-04  2.927E-05  5.080E-06  1.576E-08  6.912E-09  6.760E-12

Multipolarity M1
eng[keV]     O3         O4         O5         O6         O7         O8    
--------------------------------------------------------------------------
  10.00  2.624E+00  5.787E-01  2.243E-01  3.584E-02  2.283E-02  4.876E-04
  15.00  7.760E-01  1.636E-01  6.272E-02  8.367E-03  5.407E-03  8.149E-05
  20.00  3.269E-01  6.615E-02  2.519E-02  2.894E-03  1.896E-03  2.234E-05
  30.00  9.632E-02  1.811E-02  6.846E-03  6.173E-04  4.144E-04  3.279E-06
  40.00  4.051E-02  7.140E-03  2.691E-03  2.002E-04  1.374E-04  8.253E-07
  50.00  2.075E-02  3.447E-03  1.298E-03  8.228E-05  5.731E-05  2.749E-07
  70.00  7.588E-03  1.134E-03  4.279E-04  2.082E-05  1.500E-05  5.438E-08
 100.00  2.617E-03  3.416E-04  1.295E-04  4.675E-06  3.487E-06  8.759E-09
 150.00  7.849E-04  8.515E-05  3.266E-05  8.188E-07  6.510E-07  1.209E-09
 200.00  3.348E-04  3.119E-05  1.214E-05  2.314E-07  1.956E-07  1.345E-10
 300.00  1.020E-04  7.455E-06  3.019E-06  3.841E-08  3.659E-08  1.542E-11
 400.00  4.423E-05  2.672E-06  1.129E-06  1.033E-08  1.130E-08  2.447E-11
 500.00  2.297E-05  1.182E-06  5.315E-07  3.778E-09  4.650E-09  9.376E-12
 600.00  1.368E-05  6.142E-07  2.937E-07  1.654E-09  2.233E-09  1.582E-12
 800.00  6.048E-06  2.138E-07  1.195E-07  5.130E-10  9.172E-10  3.357E-12
1000.00  3.168E-06  9.194E-08  6.078E-08  2.028E-10  4.089E-10  1.299E-12

Multipolarity M2
eng[keV]     O3         O4         O5         O6         O7         O8    
--------------------------------------------------------------------------
  10.00  9.593E+05  3.430E+04  2.539E+02  1.300E+01  3.456E+00  6.366E-02
  15.00  1.266E+05  4.512E+03  3.344E+01  1.686E+00  4.648E-01  6.920E-03
  20.00  3.007E+04  1.069E+03  7.942E+00  3.923E-01  1.117E-01  1.387E-03
  30.00  3.953E+03  1.399E+02  1.047E+00  4.931E-02  1.483E-02  1.368E-04
  40.00  9.370E+02  3.305E+01  2.500E-01  1.122E-02  3.531E-03  2.569E-05
  50.00  3.074E+02  1.081E+01  8.288E-02  3.535E-03  1.159E-03  6.963E-06
  70.00  5.727E+01  2.004E+00  1.587E-02  6.140E-04  2.152E-04  9.475E-07
 100.00  9.626E+00  3.352E-01  2.810E-03  9.467E-05  3.598E-05  1.124E-07
 150.00  1.267E+00  4.393E-02  4.089E-04  1.118E-05  4.747E-06  9.261E-09
 200.00  3.002E-01  1.038E-02  1.077E-04  2.450E-06  1.137E-06  1.579E-09
 300.00  3.972E-02  1.370E-03  1.759E-05  2.918E-07  1.559E-07  1.381E-10
 400.00  9.512E-03  3.274E-04  5.121E-06  6.543E-08  3.949E-08  4.658E-11
 500.00  3.118E-03  1.070E-04  2.013E-06  2.048E-08  1.395E-08  2.163E-11
 600.00  1.276E-03  4.360E-05  9.719E-07  8.048E-09  6.051E-09  3.686E-12
 800.00  3.131E-04  1.054E-05  3.220E-07  1.983E-09  1.873E-09  5.091E-12
1000.00  1.044E-04  3.439E-06  1.394E-07  6.515E-10  7.731E-10  3.008E-12

Multipolarity M3
eng[keV]     O3         O4         O5         O6         O7         O8    
--------------------------------------------------------------------------
  10.00  3.184E+09  3.344E+07  1.229E+08  8.088E+05  6.211E+03  3.028E+01
  15.00  1.948E+08  2.203E+06  7.202E+06  4.724E+04  3.713E+02  1.755E+00
  20.00  2.713E+07  3.274E+05  9.619E+05  6.288E+03  5.052E+01  2.303E-01
  30.00  1.717E+06  2.308E+04  5.610E+04  3.641E+02  3.049E+00  1.289E-02
  40.00  2.473E+05  3.628E+03  7.475E+03  4.826E+01  4.209E-01  1.654E-03
  50.00  5.588E+04  8.816E+02  1.568E+03  1.006E+01  9.144E-02  3.349E-04
  70.00  6.105E+03  1.079E+02  1.487E+02  9.456E-01  9.325E-03  2.996E-05
 100.00  6.090E+02  1.215E+01  1.221E+01  7.679E-02  8.577E-04  2.308E-06
 150.00  4.729E+01  1.076E+00  7.114E-01  4.417E-03  6.077E-05  1.264E-07
 200.00  8.082E+00  1.998E-01  9.443E-02  5.817E-04  9.833E-06  1.610E-08
 300.00  7.266E-01  1.982E-02  5.524E-03  3.376E-05  8.451E-07  9.499E-10
 400.00  1.396E-01  4.023E-03  7.425E-04  4.523E-06  1.621E-07  1.571E-10
 500.00  3.972E-02  1.184E-03  1.560E-04  9.491E-07  4.756E-08  3.957E-11
 600.00  1.474E-02  4.494E-04  4.454E-05  2.703E-07  1.812E-08  8.518E-12
 800.00  3.181E-03  9.938E-05  6.294E-06  3.751E-08  4.432E-09  4.060E-12
1000.00  9.739E-04  3.080E-05  1.409E-06  8.134E-09  1.508E-09  1.546E-12

Multipolarity M4
eng[keV]     O3         O4         O5         O6         O7         O8    
--------------------------------------------------------------------------
  10.00  1.785E+12  1.009E+10  1.015E+12  2.475E+09  3.716E+09  1.622E+06
  15.00  5.526E+10  3.944E+08  2.756E+10  7.094E+07  9.675E+07  4.210E+04
  20.00  4.867E+09  4.152E+07  2.156E+09  5.818E+06  7.267E+06  3.151E+03
  30.00  1.680E+08  1.858E+06  6.040E+07  1.764E+05  1.882E+05  8.101E+01
  40.00  1.621E+07  2.155E+05  4.878E+06  1.520E+04  1.411E+04  6.034E+00
  50.00  2.733E+06  4.176E+04  7.033E+05  2.311E+03  1.893E+03  8.044E-01
  70.00  1.977E+05  3.686E+03  3.896E+04  1.391E+02  9.158E+01  3.846E-02
 100.00  1.323E+04  2.984E+02  1.888E+03  7.351E+00  3.682E+00  1.526E-03
 150.00  6.840E+02  1.853E+01  6.427E+01  2.743E-01  9.528E-02  3.887E-05
 200.00  9.020E+01  2.716E+00  6.101E+00  2.756E-02  7.115E-03  2.876E-06
 300.00  5.873E+00  1.978E-01  2.385E-01  1.150E-03  1.857E-04  7.439E-08
 400.00  9.254E-01  3.287E-02  2.529E-02  1.261E-04  1.421E-05  5.895E-09
 500.00  2.299E-01  8.393E-03  4.532E-03  2.307E-05  1.956E-06  8.583E-10
 600.00  7.731E-02  2.861E-03  1.152E-03  5.932E-06  4.032E-07  1.396E-10
 800.00  1.458E-02  5.434E-04  1.368E-04  7.127E-07  3.750E-08  2.047E-11
1000.00  4.088E-03  1.519E-04  2.647E-05  1.379E-07  6.939E-09  3.752E-12

Multipolarity E1
eng[keV]     P1         P2         P3         P4         P5         P6    
--------------------------------------------------------------------------
  10.00  2.029E-02  1.177E-02  7.725E-02  7.219E-02  9.067E-02  1.700E-02
  15.00  9.944E-03  9.733E-03  3.507E-02  2.550E-02  3.016E-02  3.732E-03
  20.00  6.039E-03  7.430E-03  1.908E-02  1.142E-02  1.297E-02  1.196E-03
  30.00  2.971E-03  4.424E-03  7.589E-03  3.383E-03  3.624E-03  2.203E-04
  40.00  1.792E-03  2.854E-03  3.800E-03  1.357E-03  1.398E-03  6.391E-05
  50.00  1.210E-03  1.969E-03  2.178E-03  6.524E-04  6.518E-04  2.382E-05
  70.00  6.679E-04  1.076E-03  9.127E-04  2.083E-04  1.989E-04  5.148E-06
 100.00  3.566E-04  5.415E-04  3.511E-04  5.960E-05  5.451E-05  1.003E-06
 150.00  1.778E-04  2.397E-04  1.152E-04  1.389E-05  1.222E-05  1.475E-07
 200.00  1.109E-04  1.331E-04  5.183E-05  4.872E-06  4.214E-06  3.921E-08
 300.00  6.006E-05  5.867E-05  1.695E-05  1.115E-06  9.521E-07  5.821E-09
 400.00  4.039E-05  3.339E-05  7.786E-06  3.963E-07  3.375E-07  1.553E-09
 500.00  2.992E-05  2.159E-05  4.255E-06  1.760E-07  1.535E-07  5.843E-10
 600.00  2.396E-05  1.544E-05  2.652E-06  9.267E-08  8.242E-08  2.343E-10
 800.00  1.694E-05  9.175E-06  1.267E-06  3.332E-08  3.200E-08  5.945E-11
1000.00  1.271E-05  6.052E-06  7.136E-07  1.498E-08  1.571E-08  1.623E-11

Multipolarity E2
eng[keV]     P1         P2         P3         P4         P5         P6    
--------------------------------------------------------------------------
  10.00  2.615E+03  7.051E+04  4.597E+04  9.302E+02  1.234E+02  3.096E+00
  15.00  4.111E+02  9.694E+03  6.044E+03  1.230E+02  1.577E+01  3.977E-01
  20.00  1.141E+02  2.397E+03  1.432E+03  2.930E+01  3.685E+00  9.124E-02
  30.00  1.958E+01  3.396E+02  1.872E+02  3.874E+00  4.786E-01  1.101E-02
  40.00  5.816E+00  8.659E+01  4.431E+01  9.267E-01  1.137E-01  2.385E-03
  50.00  2.318E+00  3.043E+01  1.451E+01  3.063E-01  3.750E-02  7.173E-04
  70.00  5.997E-01  6.451E+00  2.701E+00  5.792E-02  7.079E-03  1.145E-04
 100.00  1.501E-01  1.295E+00  4.551E-01  9.947E-03  1.216E-03  1.591E-05
 150.00  3.342E-02  2.216E-01  6.051E-02  1.354E-03  1.666E-04  1.669E-06
 200.00  1.218E-02  6.620E-02  1.454E-02  3.315E-04  4.140E-05  3.355E-07
 300.00  3.262E-03  1.307E-02  1.992E-03  4.663E-05  6.132E-06  3.617E-08
 400.00  1.392E-03  4.400E-03  4.964E-04  1.184E-05  1.667E-06  7.855E-09
 500.00  7.467E-04  1.941E-03  1.698E-04  4.102E-06  6.256E-07  2.394E-09
 600.00  4.689E-04  1.032E-03  7.245E-05  1.762E-06  2.908E-07  9.016E-10
 800.00  2.354E-04  3.960E-04  1.939E-05  4.708E-07  9.136E-08  2.177E-10
1000.00  1.400E-04  1.909E-04  7.054E-06  1.682E-07  3.808E-08  6.916E-11

Multipolarity E3
eng[keV]     P1         P2         P3         P4         P5         P6    
--------------------------------------------------------------------------
  10.00  4.281E+05  3.969E+07  1.235E+07  3.942E+06  1.187E+07  2.053E+04
  15.00  3.928E+04  2.781E+06  8.369E+05  2.321E+05  6.914E+05  1.204E+03
  20.00  7.717E+03  4.378E+05  1.273E+05  3.119E+04  9.183E+04  1.610E+02
  30.00  8.557E+02  3.425E+04  9.300E+03  1.845E+03  5.300E+03  9.427E+00
  40.00  1.927E+02  5.917E+03  1.503E+03  2.507E+02  7.007E+02  1.262E+00
  50.00  6.295E+01  1.566E+03  3.729E+02  5.367E+01  1.459E+02  2.660E-01
  70.00  1.233E+01  2.230E+02  4.697E+01  5.336E+00  1.369E+01  2.547E-02
 100.00  2.339E+00  3.045E+01  5.423E+00  4.743E-01  1.112E+00  2.124E-03
 150.00  3.851E-01  3.511E+00  4.896E-01  3.193E-02  6.425E-02  1.271E-04
 200.00  1.137E-01  8.132E-01  9.188E-02  4.934E-03  8.528E-03  1.735E-05
 300.00  2.269E-02  1.162E-01  9.263E-03  3.929E-04  5.058E-04  1.077E-06
 400.00  7.906E-03  3.188E-02  1.927E-03  7.143E-05  7.005E-05  1.550E-07
 500.00  3.650E-03  1.218E-02  5.860E-04  1.999E-05  1.535E-05  3.456E-08
 600.00  2.041E-03  5.820E-03  2.309E-04  7.439E-06  4.615E-06  1.039E-08
 800.00  8.683E-04  1.920E-03  5.615E-05  1.677E-06  7.480E-07  1.629E-09
1000.00  4.618E-04  8.360E-04  1.941E-05  5.490E-07  1.972E-07  3.928E-10

Multipolarity E4
eng[keV]     P1         P2         P3         P4         P5         P6    
--------------------------------------------------------------------------
  10.00  3.786E+07  6.621E+09  1.240E+09  1.721E+10  1.861E+10  2.973E+07
  15.00  2.317E+06  2.726E+08  5.044E+07  5.110E+08  5.373E+08  7.736E+05
  20.00  3.433E+05  3.021E+07  5.513E+06  4.325E+07  4.431E+07  5.820E+04
  30.00  2.592E+04  1.492E+06  2.631E+05  1.385E+06  1.353E+06  1.524E+03
  40.00  4.505E+03  1.903E+05  3.223E+04  1.250E+05  1.169E+05  1.167E+02
  50.00  1.214E+03  4.023E+04  6.522E+03  1.982E+04  1.780E+04  1.613E+01
  70.00  1.805E+02  4.158E+03  6.144E+02  1.283E+03  1.069E+03  8.467E-01
 100.00  2.597E+01  4.128E+02  5.308E+01  7.454E+01  5.616E+01  3.997E-02
 150.00  3.172E+00  3.392E+01  3.521E+00  3.181E+00  2.065E+00  1.414E-03
 200.00  7.628E-01  6.273E+00  5.403E-01  3.597E-01  2.045E-01  1.454E-04
 300.00  1.151E-01  6.677E-01  4.247E-02  1.847E-02  8.325E-03  6.798E-06
 400.00  3.316E-02  1.514E-01  7.647E-03  2.442E-03  9.017E-04  8.481E-07
 500.00  1.329E-02  5.046E-02  2.125E-03  5.300E-04  1.642E-04  1.739E-07
 600.00  6.663E-03  2.174E-02  7.886E-04  1.595E-04  4.232E-05  4.971E-08
 800.00  2.416E-03  6.187E-03  1.778E-04  2.560E-05  5.250E-06  7.139E-09
1000.00  1.151E-03  2.437E-03  5.841E-05  6.450E-06  1.086E-06  1.644E-09

Multipolarity M1
eng[keV]     P1         P2         P3         P4         P5         P6    
--------------------------------------------------------------------------
  10.00  7.980E+02  2.577E+02  6.816E-01  1.257E-01  4.723E-02  3.638E-03
  15.00  2.375E+02  7.710E+01  2.016E-01  3.557E-02  1.323E-02  8.523E-04
  20.00  1.005E+02  3.281E+01  8.494E-02  1.440E-02  5.317E-03  2.954E-04
  30.00  2.986E+01  9.841E+00  2.499E-02  3.944E-03  1.446E-03  6.343E-05
  40.00  1.265E+01  4.211E+00  1.053E-02  1.558E-03  5.695E-04  2.053E-05
  50.00  6.516E+00  2.188E+00  5.394E-03  7.526E-04  2.750E-04  8.430E-06
  70.00  2.401E+00  8.199E-01  1.972E-03  2.479E-04  9.063E-05  2.145E-06
 100.00  8.348E-01  2.912E-01  6.806E-04  7.471E-05  2.747E-05  4.858E-07
 150.00  2.524E-01  9.063E-02  2.041E-04  1.864E-05  6.932E-06  8.466E-08
 200.00  1.083E-01  3.976E-02  8.711E-05  6.837E-06  2.585E-06  2.337E-08
 300.00  3.326E-02  1.261E-02  2.654E-05  1.638E-06  6.405E-07  3.810E-09
 400.00  1.453E-02  5.625E-03  1.151E-05  5.863E-07  2.399E-07  1.112E-09
 500.00  7.591E-03  2.979E-03  5.982E-06  2.596E-07  1.130E-07  4.022E-10
 600.00  4.535E-03  1.796E-03  3.559E-06  1.346E-07  6.226E-08  1.528E-10
 800.00  2.005E-03  8.019E-04  1.571E-06  4.669E-08  2.536E-08  4.307E-11
1000.00  1.041E-03  4.179E-04  8.270E-07  2.017E-08  1.284E-08  1.431E-11

Multipolarity M2
eng[keV]     P1         P2         P3         P4         P5         P6    
--------------------------------------------------------------------------
  10.00  4.961E+05  2.501E+04  2.502E+05  7.539E+03  5.407E+01  1.336E+00
  15.00  6.850E+04  3.843E+03  3.300E+04  9.917E+02  7.121E+00  1.732E-01
  20.00  1.702E+04  1.050E+03  7.840E+03  2.350E+02  1.691E+00  4.034E-02
  30.00  2.437E+03  1.771E+02  1.029E+03  3.071E+01  2.227E-01  5.078E-03
  40.00  6.280E+02  5.231E+01  2.443E+02  7.264E+00  5.322E-02  1.156E-03
  50.00  2.231E+02  2.087E+01  8.013E+01  2.375E+00  1.764E-02  3.648E-04
  70.00  4.837E+01  5.459E+00  1.493E+01  4.404E-01  3.377E-03  6.339E-05
 100.00  1.002E+01  1.395E+00  2.510E+00  7.369E-02  5.979E-04  9.785E-06
 150.00  1.802E+00  3.188E-01  3.305E-01  9.657E-03  8.700E-05  1.155E-06
 200.00  5.628E-01  1.171E-01  7.829E-02  2.282E-03  2.293E-05  2.536E-07
 300.00  1.198E-01  3.065E-02  1.036E-02  3.011E-04  3.742E-06  3.023E-08
 400.00  4.292E-02  1.244E-02  2.480E-03  7.196E-05  1.090E-06  6.909E-09
 500.00  1.995E-02  6.278E-03  8.134E-04  2.354E-05  4.292E-07  2.145E-09
 600.00  1.110E-02  3.697E-03  3.325E-04  9.573E-06  2.070E-07  8.183E-10
 800.00  4.579E-03  1.637E-03  8.156E-05  2.312E-06  6.843E-08  1.856E-10
1000.00  2.336E-03  8.683E-04  2.726E-05  7.570E-07  2.957E-08  5.548E-11

Multipolarity M3
eng[keV]     P1         P2         P3         P4         P5         P6    
--------------------------------------------------------------------------
  10.00  1.127E+08  2.270E+06  8.344E+08  7.420E+06  2.625E+07  8.401E+04
  15.00  7.866E+06  2.061E+05  5.104E+07  4.885E+05  1.538E+06  4.906E+03
  20.00  1.234E+06  3.987E+04  7.109E+06  7.254E+04  2.055E+05  6.530E+02
  30.00  9.610E+04  4.286E+03  4.492E+05  5.103E+03  1.198E+04  3.783E+01
  40.00  1.657E+04  9.420E+02  6.474E+04  8.022E+02  1.597E+03  5.013E+00
  50.00  4.385E+03  3.025E+02  1.463E+04  1.948E+02  3.348E+02  1.045E+00
  70.00  6.278E+02  5.810E+01  1.598E+03  2.382E+01  3.176E+01  9.820E-02
 100.00  8.702E+01  1.094E+01  1.594E+02  2.681E+00  2.609E+00  7.976E-03
 150.00  1.037E+01  1.812E+00  1.237E+01  2.371E-01  1.520E-01  4.591E-04
 200.00  2.490E+00  5.386E-01  2.113E+00  4.402E-02  2.018E-02  6.050E-05
 300.00  3.820E-01  1.073E-01  1.898E-01  4.363E-03  1.179E-03  3.508E-06
 400.00  1.118E-01  3.662E-02  3.646E-02  8.856E-04  1.586E-04  4.696E-07
 500.00  4.527E-02  1.636E-02  1.038E-02  2.609E-04  3.333E-05  9.879E-08
 600.00  2.279E-02  8.799E-03  3.846E-03  9.877E-05  9.498E-06  2.814E-08
 800.00  8.220E-03  3.437E-03  8.296E-04  2.184E-05  1.342E-06  3.926E-09
1000.00  3.856E-03  1.679E-03  2.545E-04  6.785E-06  3.013E-07  8.598E-10

Multipolarity M4
eng[keV]     P1         P2         P3         P4         P5         P6    
--------------------------------------------------------------------------
  10.00  1.261E+10  1.492E+08  4.759E+11  2.306E+09  2.176E+11  2.583E+08
  15.00  5.178E+08  9.247E+06  1.471E+10  8.946E+07  5.907E+09  7.397E+06
  20.00  5.714E+07  1.371E+06  1.293E+09  9.367E+06  4.620E+08  6.065E+05
  30.00  2.797E+06  1.021E+05  4.445E+07  4.160E+05  1.294E+07  1.839E+04
  40.00  3.534E+05  1.739E+04  4.287E+06  4.813E+04  1.045E+06  1.584E+03
  50.00  7.424E+04  4.599E+03  7.219E+05  9.303E+03  1.507E+05  2.407E+02
  70.00  7.612E+03  6.645E+02  5.212E+04  8.186E+02  8.345E+03  1.448E+01
 100.00  7.542E+02  9.355E+01  3.482E+03  6.613E+01  4.043E+02  7.650E-01
 150.00  6.278E+01  1.130E+01  1.797E+02  4.098E+00  1.376E+01  2.855E-02
 200.00  1.187E+01  2.717E+00  2.367E+01  6.000E-01  1.306E+00  2.870E-03
 300.00  1.335E+00  4.094E-01  1.536E+00  4.361E-02  5.098E-02  1.195E-04
 400.00  3.200E-01  1.165E-01  2.422E-01  7.244E-03  5.408E-03  1.312E-05
 500.00  1.125E-01  4.569E-02  6.019E-02  1.851E-03  9.698E-04  2.403E-06
 600.00  5.097E-02  2.227E-02  2.020E-02  6.293E-04  2.459E-04  6.154E-07
 800.00  1.586E-02  7.566E-03  3.806E-03  1.195E-04  2.921E-05  7.393E-08
1000.00  6.747E-03  3.364E-03  1.069E-03  3.349E-05  5.664E-06  1.429E-08

Multipolarity E1
eng[keV]     Q1         Q2         Q3         R1         R2        tot    
--------------------------------------------------------------------------
  10.00  4.747E-03  2.488E-03  1.304E-02  6.303E-04  2.105E-04  2.153E+01
  15.00  2.325E-03  2.033E-03  5.911E-03  3.080E-04  1.711E-04  8.085E+00
  20.00  1.410E-03  1.547E-03  3.217E-03  1.869E-04  1.300E-04  3.976E+00
  30.00  6.932E-04  9.175E-04  1.280E-03  9.196E-05  7.741E-05  1.398E+00
  40.00  4.176E-04  5.912E-04  6.408E-04  5.542E-05  4.978E-05  1.492E+00
  50.00  2.819E-04  4.072E-04  3.673E-04  3.737E-05  3.430E-05  8.280E-01
  70.00  1.555E-04  2.226E-04  1.540E-04  2.059E-05  1.869E-05  6.204E-01
 100.00  8.301E-05  1.121E-04  5.924E-05  1.098E-05  9.403E-06  2.769E-01
 150.00  4.137E-05  4.959E-05  1.946E-05  5.495E-06  4.191E-06  1.130E-01
 200.00  2.581E-05  2.754E-05  8.761E-06  3.430E-06  2.329E-06  6.131E-02
 300.00  1.395E-05  1.214E-05  2.869E-06  1.861E-06  1.031E-06  7.489E-02
 400.00  9.385E-06  6.913E-06  1.318E-06  1.253E-06  5.883E-07  4.887E-02
 500.00  6.959E-06  4.476E-06  7.211E-07  9.287E-07  3.802E-07  3.526E-02
 600.00  5.555E-06  3.192E-06  4.484E-07  7.402E-07  2.709E-07  2.757E-02
 800.00  3.928E-06  1.897E-06  2.134E-07  5.153E-07  1.570E-07  1.861E-02
1000.00  2.957E-06  1.254E-06  1.203E-07  3.901E-07  1.051E-07  1.385E-02

Multipolarity E2
eng[keV]     Q1         Q2         Q3         R1         R2        tot    
--------------------------------------------------------------------------
  10.00  6.134E+02  1.462E+04  7.770E+03  8.151E+01  1.232E+03  2.003E+06
  15.00  9.631E+01  2.009E+03  1.021E+03  1.277E+01  1.689E+02  4.991E+05
  20.00  2.671E+01  4.967E+02  2.418E+02  3.540E+00  4.174E+01  2.061E+05
  30.00  4.578E+00  7.038E+01  3.165E+01  6.079E-01  5.934E+00  2.867E+04
  40.00  1.359E+00  1.795E+01  7.488E+00  1.803E-01  1.512E+00  1.214E+04
  50.00  5.411E-01  6.305E+00  2.452E+00  7.177E-02  5.307E-01  4.095E+03
  70.00  1.399E-01  1.336E+00  4.562E-01  1.853E-02  1.123E-01  1.558E+03
 100.00  3.500E-02  2.683E-01  7.688E-02  4.633E-03  2.252E-02  3.057E+02
 150.00  7.791E-03  4.591E-02  1.023E-02  1.035E-03  3.879E-03  5.142E+01
 200.00  2.839E-03  1.372E-02  2.460E-03  3.776E-04  1.160E-03  1.531E+01
 300.00  7.591E-04  2.706E-03  3.370E-04  1.013E-04  2.300E-04  3.165E+00
 400.00  3.239E-04  9.118E-04  8.408E-05  4.328E-05  7.763E-05  1.199E+00
 500.00  1.739E-04  4.026E-04  2.878E-05  2.321E-05  3.422E-05  6.062E-01
 600.00  1.089E-04  2.135E-04  1.225E-05  1.451E-05  1.811E-05  3.697E-01
 800.00  5.464E-05  8.191E-05  3.262E-06  7.172E-06  6.789E-06  1.838E-01
1000.00  3.261E-05  3.959E-05  1.192E-06  4.301E-06  3.308E-06  1.121E-01

Multipolarity E3
eng[keV]     Q1         Q2         Q3         R1         R2        tot    
--------------------------------------------------------------------------
  10.00  1.024E+05  8.284E+06  2.094E+06  1.366E+04  6.993E+05  1.717E+09
  15.00  9.349E+03  5.800E+05  1.417E+05  1.243E+03  4.879E+04  1.357E+08
  20.00  1.830E+03  9.122E+04  2.155E+04  2.432E+02  7.672E+03  3.050E+07
  30.00  2.020E+02  7.131E+03  1.575E+03  2.687E+01  6.016E+02  2.317E+06
  40.00  4.536E+01  1.231E+03  2.544E+02  6.028E+00  1.038E+02  5.004E+05
  50.00  1.479E+01  3.255E+02  6.308E+01  1.964E+00  2.742E+01  1.311E+05
  70.00  2.888E+00  4.631E+01  7.940E+00  3.829E-01  3.893E+00  2.988E+04
 100.00  5.472E-01  6.322E+00  9.166E-01  7.246E-02  5.309E-01  4.532E+03
 150.00  8.995E-02  7.284E-01  8.283E-02  1.196E-02  6.157E-02  5.762E+02
 200.00  2.653E-02  1.688E-01  1.555E-02  3.530E-03  1.427E-02  1.418E+02
 300.00  5.284E-03  2.407E-02  1.570E-03  7.053E-04  2.046E-03  2.194E+01
 400.00  1.841E-03  6.611E-03  3.265E-04  2.461E-04  5.628E-04  6.600E+00
 500.00  8.504E-04  2.528E-03  9.933E-05  1.135E-04  2.149E-04  2.786E+00
 600.00  4.745E-04  1.204E-03  3.906E-05  6.324E-05  1.022E-04  1.473E+00
 800.00  2.017E-04  3.971E-04  9.446E-06  2.647E-05  3.292E-05  6.025E-01
1000.00  1.076E-04  1.734E-04  3.280E-06  1.419E-05  1.449E-05  3.236E-01

Multipolarity E4
eng[keV]     Q1         Q2         Q3         R1         R2        tot    
--------------------------------------------------------------------------
  10.00  9.330E+06  1.405E+09  2.121E+08  1.252E+06  1.189E+08  1.983E+12
  15.00  5.632E+05  5.758E+07  8.599E+06  7.520E+04  4.854E+06  6.091E+10
  20.00  8.277E+04  6.361E+06  9.382E+05  1.103E+04  5.359E+05  5.593E+09
  30.00  6.190E+03  3.131E+05  4.473E+04  8.254E+02  2.645E+04  2.030E+08
  40.00  1.070E+03  3.982E+04  5.469E+03  1.424E+02  3.359E+03  2.165E+07
  50.00  2.873E+02  8.406E+03  1.106E+03  3.820E+01  7.085E+02  4.056E+06
  70.00  4.250E+01  8.669E+02  1.040E+02  5.639E+00  7.291E+01  4.192E+05
 100.00  6.098E+00  8.593E+01  8.978E+00  8.081E-01  7.219E+00  4.591E+04
 150.00  7.425E-01  7.050E+00  5.961E-01  9.877E-02  5.960E-01  4.371E+03
 200.00  1.784E-01  1.304E+00  9.147E-02  2.374E-02  1.103E-01  8.949E+02
 300.00  2.685E-02  1.385E-01  7.196E-03  3.584E-03  1.177E-02  1.081E+02
 400.00  7.731E-03  3.141E-02  1.296E-03  1.033E-03  2.674E-03  2.709E+01
 500.00  3.100E-03  1.048E-02  3.603E-04  4.140E-04  8.908E-04  9.858E+00
 600.00  1.550E-03  4.499E-03  1.334E-04  2.066E-04  3.818E-04  4.615E+00
 800.00  5.613E-04  1.280E-03  2.992E-05  7.370E-05  1.061E-04  1.572E+00
1000.00  2.683E-04  5.055E-04  9.872E-06  3.538E-05  4.225E-05  7.417E-01

Multipolarity M1
eng[keV]     Q1         Q2         Q3         R1         R2        tot    
--------------------------------------------------------------------------
  10.00  1.855E+02  5.337E+01  1.151E-01  2.461E+01  4.499E+00  1.624E+04
  15.00  5.520E+01  1.597E+01  3.403E-02  7.306E+00  1.342E+00  4.849E+03
  20.00  2.337E+01  6.795E+00  1.434E-02  3.093E+00  5.709E-01  6.761E+03
  30.00  6.939E+00  2.038E+00  4.224E-03  9.203E-01  1.718E-01  2.025E+03
  40.00  2.941E+00  8.721E-01  1.778E-03  3.899E-01  7.345E-02  8.618E+02
  50.00  1.514E+00  4.531E-01  9.108E-04  2.007E-01  3.814E-02  4.433E+02
  70.00  5.581E-01  1.697E-01  3.330E-04  7.387E-02  1.426E-02  6.056E+02
 100.00  1.941E-01  6.030E-02  1.149E-04  2.567E-02  5.063E-03  2.117E+02
 150.00  5.867E-02  1.876E-02  3.450E-05  7.794E-03  1.586E-03  6.474E+01
 200.00  2.517E-02  8.239E-03  1.473E-05  3.347E-03  6.965E-04  2.802E+01
 300.00  7.727E-03  2.611E-03  4.490E-06  1.030E-03  2.218E-04  2.713E+01
 400.00  3.376E-03  1.165E-03  1.948E-06  4.510E-04  9.918E-05  1.193E+01
 500.00  1.765E-03  6.179E-04  1.013E-06  2.356E-04  5.251E-05  6.260E+00
 600.00  1.052E-03  3.714E-04  6.018E-07  1.402E-04  3.151E-05  3.748E+00
 800.00  4.650E-04  1.658E-04  2.646E-07  6.102E-05  1.374E-05  1.647E+00
1000.00  2.423E-04  8.665E-05  1.395E-07  3.194E-05  7.241E-06  8.730E-01

Multipolarity M2
eng[keV]     Q1         Q2         Q3         R1         R2        tot    
--------------------------------------------------------------------------
  10.00  1.156E+05  5.216E+03  4.229E+04  1.534E+04  4.402E+02  1.241E+07
  15.00  1.596E+04  8.008E+02  5.575E+03  2.114E+03  6.736E+01  2.921E+06
  20.00  3.964E+03  2.187E+02  1.324E+03  5.249E+02  1.839E+01  1.256E+06
  30.00  5.676E+02  3.684E+01  1.740E+02  7.531E+01  3.108E+00  1.775E+05
  40.00  1.463E+02  1.088E+01  4.129E+01  1.940E+01  9.166E-01  7.150E+04
  50.00  5.197E+01  4.336E+00  1.354E+01  6.889E+00  3.652E-01  2.444E+04
  70.00  1.126E+01  1.133E+00  2.522E+00  1.491E+00  9.527E-02  9.747E+03
 100.00  2.334E+00  2.896E-01  4.240E-01  3.089E-01  2.432E-02  2.023E+03
 150.00  4.196E-01  6.612E-02  5.589E-02  5.576E-02  5.588E-03  3.692E+02
 200.00  1.310E-01  2.429E-02  1.325E-02  1.742E-02  2.054E-03  1.175E+02
 300.00  2.786E-02  6.349E-03  1.752E-03  3.717E-03  5.396E-04  4.476E+01
 400.00  9.982E-03  2.579E-03  4.201E-04  1.334E-03  2.195E-04  1.859E+01
 500.00  4.643E-03  1.303E-03  1.379E-04  6.198E-04  1.107E-04  9.573E+00
 600.00  2.577E-03  7.647E-04  5.624E-05  3.434E-04  6.488E-05  5.736E+00
 800.00  1.063E-03  3.386E-04  1.372E-05  1.395E-04  2.807E-05  2.612E+00
1000.00  5.440E-04  1.801E-04  4.606E-06  7.173E-05  1.505E-05  1.455E+00

Multipolarity M3
eng[keV]     Q1         Q2         Q3         R1         R2        tot    
--------------------------------------------------------------------------
  10.00  2.647E+07  4.811E+05  1.412E+08  3.519E+06  4.071E+04  1.752E+10
  15.00  1.845E+06  4.349E+04  8.633E+06  2.447E+05  3.666E+03  2.845E+09
  20.00  2.892E+05  8.388E+03  1.202E+06  3.834E+04  7.066E+02  4.249E+08
  30.00  2.250E+04  8.986E+02  7.605E+04  2.989E+03  7.589E+01  2.789E+07
  40.00  3.877E+03  1.970E+02  1.095E+04  5.146E+02  1.662E+01  9.545E+06
  50.00  1.025E+03  6.317E+01  2.475E+03  1.360E+02  5.324E+00  2.209E+06
  70.00  1.467E+02  1.211E+01  2.701E+02  1.943E+01  1.018E+00  2.752E+05
 100.00  2.032E+01  2.277E+00  2.694E+01  2.690E+00  1.913E-01  3.160E+04
 150.00  2.419E+00  3.765E-01  2.093E+00  3.216E-01  3.183E-02  3.120E+03
 200.00  5.808E-01  1.119E-01  3.577E-01  7.725E-02  9.463E-03  6.765E+02
 300.00  8.890E-02  2.225E-02  3.215E-02  1.186E-02  1.891E-03  1.035E+02
 400.00  2.603E-02  7.595E-03  6.178E-03  3.478E-03  6.467E-04  3.421E+01
 500.00  1.055E-02  3.396E-03  1.760E-03  1.408E-03  2.887E-04  1.559E+01
 600.00  5.294E-03  1.821E-03  6.508E-04  7.055E-04  1.545E-04  8.656E+00
 800.00  1.909E-03  7.111E-04  1.396E-04  2.505E-04  5.895E-05  3.634E+00
1000.00  8.985E-04  3.484E-04  4.302E-05  1.185E-04  2.911E-05  1.932E+00

Multipolarity M4
eng[keV]     Q1         Q2         Q3         R1         R2        tot    
--------------------------------------------------------------------------
  10.00  3.017E+09  3.247E+07  8.085E+10  4.025E+08  2.759E+06  1.998E+13
  15.00  1.232E+08  1.987E+06  2.496E+09  1.639E+07  1.680E+05  9.654E+11
  20.00  1.355E+07  2.925E+05  2.194E+08  1.801E+06  2.470E+04  8.365E+10
  30.00  6.606E+05  2.160E+04  7.545E+06  8.789E+04  1.827E+03  2.822E+09
  40.00  8.328E+04  3.662E+03  7.269E+05  1.107E+04  3.093E+02  4.365E+08
  50.00  1.746E+04  9.659E+02  1.224E+05  2.319E+03  8.149E+01  7.743E+07
  70.00  1.786E+03  1.390E+02  8.826E+03  2.368E+02  1.170E+01  6.111E+06
 100.00  1.767E+02  1.952E+01  5.895E+02  2.340E+01  1.641E+00  4.602E+05
 150.00  1.468E+01  2.353E+00  3.043E+01  1.952E+00  1.989E-01  2.850E+04
 200.00  2.774E+00  5.652E-01  4.010E+00  3.691E-01  4.781E-02  4.485E+03
 300.00  3.110E-01  8.495E-02  2.606E-01  4.152E-02  7.221E-03  4.137E+02
 400.00  7.457E-02  2.417E-02  4.106E-02  9.967E-03  2.058E-03  9.577E+01
 500.00  2.623E-02  9.490E-03  1.021E-02  3.503E-03  8.068E-04  3.484E+01
 600.00  1.185E-02  4.611E-03  3.418E-03  1.579E-03  3.913E-04  1.672E+01
 800.00  3.685E-03  1.566E-03  6.406E-04  4.837E-04  1.298E-04  5.932E+00
1000.00  1.573E-03  6.979E-04  1.808E-04  2.074E-04  5.833E-05  2.866E+00



==> 126.txt <==
              ZZZZZZ           1  222   6666
                  Z           11 2   2 6
                 Z     ===   1 1    2  6 666
                Z      ===  1  1   2   66   6
               Z               1  2    6    6
              ZZZZZZ           1 22222  6666

Evaluating total, the following occupation numbers were assumed

 K   2,   L1   2,   L2   2,   L3   4,   M1   2,   M2   2,
M3   4,   M4   4,   M5   6,   N1   2,   N2   2,   N3   4,
N4   4,   N5   6,   N6   6,   N7   8,   O1   2,   O2   2,
O3   4,   O4   4,   O5   6,   O6   6,   O7   8,   O8   2,
P1   2,   P2   2,   P3   4,   P4   4,   P5   6,   P6   3,
Q1   2,   Q2   2,   Q3   4,   R1   2,   R2   1,

Multipolarity E1
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***        ***        ***
  20.00     ***        ***        ***        ***     1.631E-01  1.661E-01
  30.00     ***        ***        ***        ***     8.345E-02  1.425E-01
  40.00     ***        ***        ***     8.255E-01  5.264E-02  1.033E-01
  50.00     ***        ***        ***     4.437E-01  3.654E-02  7.455E-02
  70.00     ***     6.485E-02  2.152E-01  1.685E-01  2.109E-02  4.252E-02
 100.00     ***     4.004E-02  1.042E-01  5.952E-02  1.170E-02  2.184E-02
 150.00     ***     2.262E-02  4.359E-02  1.802E-02  6.044E-03  9.761E-03
 200.00     ***     1.502E-02  2.333E-02  7.733E-03  3.845E-03  5.426E-03
 300.00  4.734E-02  8.569E-03  9.775E-03  2.389E-03  2.124E-03  2.391E-03
 400.00  3.275E-02  5.968E-03  5.467E-03  1.071E-03  1.454E-03  1.367E-03
 500.00  2.450E-02  4.501E-03  3.488E-03  5.741E-04  1.086E-03  8.844E-04
 600.00  1.966E-02  3.606E-03  2.448E-03  3.520E-04  8.760E-04  6.349E-04
 800.00  1.356E-02  2.591E-03  1.444E-03  1.658E-04  6.241E-04  3.780E-04
1000.00  1.034E-02  1.963E-03  9.491E-04  9.198E-05  4.704E-04  2.497E-04

Multipolarity E2
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***        ***        ***
  20.00     ***        ***        ***        ***     2.888E+03  9.381E+04
  30.00     ***        ***        ***        ***     5.437E+02  1.344E+04
  40.00     ***        ***        ***     5.475E+03  1.706E+02  3.441E+03
  50.00     ***        ***        ***     1.791E+03  7.018E+01  1.206E+03
  70.00     ***     3.644E+01  8.016E+02  3.303E+02  1.902E+01  2.572E+02
 100.00     ***     1.115E+01  1.642E+02  5.552E+01  4.956E+00  5.195E+01
 150.00     ***     2.933E+00  2.895E+01  7.348E+00  1.146E+00  8.974E+00
 200.00     ***     1.178E+00  8.848E+00  1.760E+00  4.267E-01  2.696E+00
 300.00  1.079E-01  3.532E-01  1.784E+00  2.388E-01  1.170E-01  5.356E-01
 400.00  1.353E-01  1.636E-01  6.160E-01  5.973E-02  5.093E-02  1.820E-01
 500.00  1.208E-01  9.272E-02  2.758E-01  2.041E-02  2.759E-02  8.056E-02
 600.00  1.036E-01  6.000E-02  1.470E-01  8.683E-03  1.749E-02  4.309E-02
 800.00  7.362E-02  3.190E-02  5.753E-02  2.326E-03  8.864E-03  1.661E-02
1000.00  5.526E-02  1.970E-02  2.815E-02  8.469E-04  5.300E-03  8.031E-03

Multipolarity E3
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***        ***        ***
  20.00     ***        ***        ***        ***     6.415E+04  1.152E+07
  30.00     ***        ***        ***        ***     1.169E+04  9.853E+05
  40.00     ***        ***        ***     1.152E+05  3.366E+03  1.801E+05
  50.00     ***        ***        ***     3.118E+04  1.269E+03  4.933E+04
  70.00     ***     1.709E+02  1.218E+04  4.311E+03  2.942E+02  7.417E+03
 100.00     ***     7.697E+01  2.209E+03  5.377E+02  6.339E+01  1.064E+03
 150.00     ***     2.066E+01  3.169E+02  5.143E+01  1.153E+01  1.284E+02
 200.00     ***     7.611E+00  8.206E+01  9.923E+00  3.581E+00  3.052E+01
 300.00  5.312E-02  1.892E+00  1.305E+01  1.023E+00  7.530E-01  4.479E+00
 400.00  1.692E-01  7.526E-01  3.832E+00  2.166E-01  2.715E-01  1.255E+00
 500.00  1.898E-01  3.786E-01  1.526E+00  6.646E-02  1.277E-01  4.844E-01
 600.00  1.789E-01  2.229E-01  7.425E-01  2.631E-02  7.264E-02  2.338E-01
 800.00  1.371E-01  1.035E-01  2.557E-01  6.476E-03  3.149E-02  7.801E-02
1000.00  1.058E-01  5.840E-02  1.146E-01  2.257E-03  1.695E-02  3.423E-02

Multipolarity E4
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***        ***        ***
  20.00     ***        ***        ***        ***     4.662E+05  3.049E+08
  30.00     ***        ***        ***        ***     1.397E+05  2.325E+07
  40.00     ***        ***        ***     7.364E+05  4.180E+04  3.686E+06
  50.00     ***        ***        ***     2.513E+05  1.517E+04  8.873E+05
  70.00     ***     3.719E+02  5.402E+04  3.659E+04  3.135E+03  1.075E+05
 100.00     ***     3.411E+02  1.374E+04  4.116E+03  5.704E+02  1.211E+04
 150.00     ***     1.013E+02  1.947E+03  3.219E+02  8.294E+01  1.105E+03
 200.00     ***     3.526E+01  4.588E+02  5.287E+01  2.170E+01  2.155E+02
 300.00  1.786E-02  7.487E+00  6.094E+01  4.361E+00  3.557E+00  2.421E+01
 400.00  1.682E-01  2.595E+00  1.555E+01  8.074E-01  1.076E+00  5.677E+00
 500.00  2.401E-01  1.169E+00  5.564E+00  2.275E-01  4.434E-01  1.927E+00
 600.00  2.486E-01  6.303E-01  2.490E+00  8.510E-02  2.273E-01  8.433E-01
 800.00  2.029E-01  2.565E-01  7.573E-01  1.954E-02  8.466E-02  2.443E-01
1000.00  1.595E-01  1.320E-01  3.116E-01  6.502E-03  4.102E-02  9.735E-02

Multipolarity M1
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***        ***        ***
  20.00     ***        ***        ***        ***     3.993E+03  1.448E+03
  30.00     ***        ***        ***        ***     1.194E+03  4.372E+02
  40.00     ***        ***        ***     1.445E+00  5.069E+02  1.873E+02
  50.00     ***        ***        ***     7.373E-01  2.597E+02  9.679E+01
  70.00     ***     3.808E+02  1.288E+02  2.653E-01  9.571E+01  3.627E+01
 100.00     ***     1.323E+02  4.585E+01  9.067E-02  3.328E+01  1.288E+01
 150.00     ***     4.012E+01  1.436E+01  2.689E-02  1.006E+01  4.010E+00
 200.00     ***     1.725E+01  6.333E+00  1.138E-02  4.314E+00  1.758E+00
 300.00  2.079E+01  5.262E+00  2.002E+00  3.405E-03  1.320E+00  5.553E-01
 400.00  9.089E+00  2.311E+00  8.997E-01  1.472E-03  5.777E-01  2.481E-01
 500.00  4.763E+00  1.208E+00  4.773E-01  7.602E-04  3.011E-01  1.311E-01
 600.00  2.855E+00  7.146E-01  2.851E-01  4.489E-04  1.800E-01  7.909E-02
 800.00  1.243E+00  3.167E-01  1.277E-01  1.972E-04  7.937E-02  3.521E-02
1000.00  6.639E-01  1.648E-01  6.673E-02  1.030E-04  4.110E-02  1.830E-02

Multipolarity M2
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***        ***        ***
  20.00     ***        ***        ***        ***     5.864E+05  2.988E+04
  30.00     ***        ***        ***        ***     8.506E+04  5.439E+03
  40.00     ***        ***        ***     2.938E+04  2.208E+04  1.687E+03
  50.00     ***        ***        ***     9.652E+03  7.842E+03  6.935E+02
  70.00     ***     4.977E+03  3.368E+02  1.790E+03  1.713E+03  1.904E+02
 100.00     ***     1.080E+03  1.117E+02  3.018E+02  3.588E+02  5.087E+01
 150.00     ***     2.063E+02  3.132E+01  3.974E+01  6.535E+01  1.212E+01
 200.00     ***     6.722E+01  1.279E+01  9.410E+00  2.058E+01  4.556E+00
 300.00  2.005E+01  1.501E+01  3.706E+00  1.236E+00  4.425E+00  1.222E+00
 400.00  9.617E+00  5.610E+00  1.602E+00  2.974E-01  1.604E+00  5.053E-01
 500.00  5.369E+00  2.679E+00  8.388E-01  9.745E-02  7.492E-01  2.572E-01
 600.00  3.399E+00  1.506E+00  5.016E-01  3.971E-02  4.196E-01  1.529E-01
 800.00  1.635E+00  6.418E-01  2.304E-01  9.751E-03  1.742E-01  6.831E-02
1000.00  9.568E-01  3.351E-01  1.251E-01  3.259E-03  8.920E-02  3.644E-02

Multipolarity M3
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***        ***        ***
  20.00     ***        ***        ***        ***     2.817E+07  4.325E+05
  30.00     ***        ***        ***        ***     2.392E+06  7.059E+04
  40.00     ***        ***        ***     5.952E+06  4.361E+05  1.913E+04
  50.00     ***        ***        ***     1.366E+06  1.196E+05  6.955E+03
  70.00     ***     2.421E+04  8.265E+02  1.515E+05  1.812E+04  1.560E+03
 100.00     ***     4.689E+03  3.930E+02  1.552E+04  2.650E+03  3.320E+02
 150.00     ***     7.348E+02  1.118E+02  1.242E+03  3.330E+02  6.080E+01
 200.00     ***     2.049E+02  4.224E+01  2.167E+02  8.248E+01  1.903E+01
 300.00  8.416E+00  3.676E+01  1.046E+01  1.992E+01  1.309E+01  3.994E+00
 400.00  7.162E+00  1.188E+01  4.006E+00  3.921E+00  3.930E+00  1.407E+00
 500.00  4.766E+00  5.122E+00  1.914E+00  1.131E+00  1.613E+00  6.395E-01
 600.00  3.266E+00  2.667E+00  1.066E+00  4.223E-01  8.223E-01  3.490E-01
 800.00  1.690E+00  1.026E+00  4.425E-01  9.253E-02  3.010E-01  1.385E-01
1000.00  1.022E+00  5.028E-01  2.248E-01  2.866E-02  1.425E-01  6.838E-02

Multipolarity M4
eng[keV]      K         L1         L2         L3         M1         M2
--------------------------------------------------------------------------
  10.00     ***        ***        ***        ***        ***        ***
  15.00     ***        ***        ***        ***        ***        ***
  20.00     ***        ***        ***        ***     4.987E+08  2.936E+06
  30.00     ***        ***        ***        ***     3.765E+07  7.327E+05
  40.00     ***        ***        ***     1.830E+08  5.891E+06  2.005E+05
  50.00     ***        ***        ***     3.528E+07  1.404E+06  6.882E+04
  70.00     ***     6.065E+04  1.466E+03  3.007E+06  1.687E+05  1.334E+04
 100.00     ***     1.655E+04  1.380E+03  2.336E+05  1.900E+04  2.336E+03
 150.00     ***     2.567E+03  4.268E+02  1.379E+04  1.768E+03  3.343E+02
 200.00     ***     6.526E+02  1.514E+02  1.963E+03  3.549E+02  8.737E+01
 300.00  2.498E+00  9.793E+01  3.217E+01  1.387E+02  4.251E+01  1.429E+01
 400.00  5.335E+00  2.759E+01  1.085E+01  2.309E+01  1.061E+01  4.258E+00
 500.00  4.450E+00  1.073E+01  4.699E+00  5.933E+00  3.819E+00  1.713E+00
 600.00  3.346E+00  5.158E+00  2.420E+00  2.034E+00  1.763E+00  8.521E-01
 800.00  1.850E+00  1.768E+00  8.955E-01  3.965E-01  5.612E-01  2.962E-01
1000.00  1.146E+00  8.014E-01  4.201E-01  1.137E-01  2.422E-01  1.336E-01

Multipolarity E1
eng[keV]     M3         M4         M5         N1         N2         N3
--------------------------------------------------------------------------
  10.00     ***     6.292E+00  8.007E+00  2.051E-01  7.321E-02  9.434E-01
  15.00  1.468E+00  1.886E+00  2.264E+00  9.654E-02  8.275E-02  4.399E-01
  20.00  8.243E-01  7.629E-01  8.801E-01  5.852E-02  7.157E-02  2.421E-01
  30.00  3.344E-01  2.004E-01  2.192E-01  2.922E-02  4.711E-02  9.736E-02
  40.00  1.666E-01  7.440E-02  7.847E-02  1.777E-02  3.151E-02  4.873E-02
  50.00  9.491E-02  3.406E-02  3.484E-02  1.210E-02  2.219E-02  2.794E-02
  70.00  3.933E-02  1.022E-02  1.004E-02  6.772E-03  1.240E-02  1.171E-02
 100.00  1.493E-02  2.780E-03  2.615E-03  3.659E-03  6.336E-03  4.498E-03
 150.00  4.830E-03  6.209E-04  5.625E-04  1.852E-03  2.841E-03  1.475E-03
 200.00  2.153E-03  2.130E-04  1.887E-04  1.167E-03  1.589E-03  6.629E-04
 300.00  6.962E-04  4.750E-05  4.169E-05  6.404E-04  7.069E-04  2.169E-04
 400.00  3.187E-04  1.667E-05  1.462E-05  4.351E-04  4.051E-04  9.962E-05
 500.00  1.731E-04  7.339E-06  6.565E-06  3.243E-04  2.629E-04  5.441E-05
 600.00  1.079E-04  3.856E-06  3.528E-06  2.614E-04  1.892E-04  3.396E-05
 800.00  5.146E-05  1.384E-06  1.350E-06  1.863E-04  1.131E-04  1.625E-05
1000.00  2.870E-05  6.155E-07  6.581E-07  1.402E-04  7.480E-05  9.099E-06

Multipolarity E2
eng[keV]     M3         M4         M5         N1         N2         N3
--------------------------------------------------------------------------
  10.00     ***     4.028E+04  6.294E+03  2.704E+04  8.796E+05  6.211E+05
  15.00  2.520E+05  5.317E+03  7.984E+02  4.322E+03  1.211E+05  8.167E+04
  20.00  5.975E+04  1.267E+03  1.857E+02  1.216E+03  2.997E+04  1.935E+04
  30.00  7.845E+03  1.683E+02  2.395E+01  2.132E+02  4.267E+03  2.536E+03
  40.00  1.848E+03  4.002E+01  5.592E+00  6.387E+01  1.086E+03  5.982E+02
  50.00  6.041E+02  1.321E+01  1.821E+00  2.569E+01  3.819E+02  1.958E+02
  70.00  1.123E+02  2.490E+00  3.364E-01  6.729E+00  8.112E+01  3.642E+01
 100.00  1.888E+01  4.258E-01  5.639E-02  1.702E+00  1.631E+01  6.126E+00
 150.00  2.505E+00  5.771E-02  7.532E-03  3.832E-01  2.802E+00  8.129E-01
 200.00  6.004E-01  1.406E-02  1.839E-03  1.405E-01  8.390E-01  1.949E-01
 300.00  8.184E-02  1.965E-03  2.674E-04  3.783E-02  1.662E-01  2.661E-02
 400.00  2.039E-02  4.981E-04  7.206E-05  1.619E-02  5.616E-02  6.616E-03
 500.00  6.942E-03  1.717E-04  2.675E-05  8.684E-03  2.480E-02  2.255E-03
 600.00  2.966E-03  7.380E-05  1.245E-05  5.465E-03  1.324E-02  9.619E-04
 800.00  7.901E-04  1.964E-05  3.862E-06  2.743E-03  5.093E-03  2.561E-04
1000.00  2.857E-04  6.980E-06  1.602E-06  1.627E-03  2.456E-03  9.251E-05

Multipolarity E3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00     ***     1.633E+08  5.054E+08  3.082E+06  4.362E+08  1.521E+08
  15.00  2.778E+07  9.614E+06  2.944E+07  3.108E+05  3.102E+07  1.038E+07
  20.00  4.338E+06  1.292E+06  3.914E+06  6.505E+04  4.940E+06  1.588E+06
  30.00  3.300E+05  7.676E+04  2.270E+05  7.831E+03  3.943E+05  1.172E+05
  40.00  5.436E+04  1.037E+04  2.987E+04  1.843E+03  6.872E+04  1.899E+04
  50.00  1.369E+04  2.216E+03  6.216E+03  6.215E+02  1.834E+04  4.726E+03
  70.00  1.760E+03  2.199E+02  5.826E+02  1.265E+02  2.647E+03  5.982E+02
 100.00  2.068E+02  1.951E+01  4.724E+01  2.479E+01  3.658E+02  6.933E+01
 150.00  1.895E+01  1.310E+00  2.725E+00  4.195E+00  4.273E+01  6.284E+00
 200.00  3.581E+00  2.021E-01  3.609E-01  1.256E+00  9.971E+00  1.181E+00
 300.00  3.636E-01  1.605E-02  2.133E-02  2.546E-01  1.438E+00  1.195E-01
 400.00  7.605E-02  2.920E-03  2.954E-03  8.957E-02  3.975E-01  2.488E-02
 500.00  2.314E-02  8.148E-04  6.451E-04  4.151E-02  1.524E-01  7.567E-03
 600.00  9.167E-03  3.044E-04  1.947E-04  2.335E-02  7.319E-02  2.990E-03
 800.00  2.235E-03  6.861E-05  3.145E-05  9.971E-03  2.427E-02  7.276E-04
1000.00  7.720E-04  2.238E-05  8.261E-06  5.305E-03  1.059E-02  2.509E-04

Multipolarity E4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00     ***     5.901E+11  6.788E+11  1.475E+08  5.259E+10  1.243E+10
  15.00  8.701E+08  1.790E+10  1.989E+10  1.234E+07  2.377E+09  5.345E+08
  20.00  1.154E+08  1.541E+09  1.661E+09  2.148E+06  2.793E+08  6.053E+07
  30.00  6.812E+06  5.076E+07  5.179E+07  1.939E+05  1.486E+07  3.025E+06
  40.00  9.281E+05  4.637E+06  4.510E+06  3.699E+04  1.969E+06  3.787E+05
  50.00  2.009E+05  7.434E+05  6.921E+05  1.060E+04  4.285E+05  7.787E+04
  70.00  2.046E+04  4.892E+04  4.208E+04  1.695E+03  4.595E+04  7.481E+03
 100.00  1.871E+03  2.883E+03  2.232E+03  2.583E+02  4.703E+03  6.561E+02
 150.00  1.295E+02  1.248E+02  8.291E+01  3.303E+01  3.971E+02  4.407E+01
 200.00  2.025E+01  1.422E+01  8.253E+00  8.133E+00  7.455E+01  6.805E+00
 300.00  1.619E+00  7.362E-01  3.379E-01  1.258E+00  8.070E+00  5.393E-01
 400.00  2.946E-01  9.810E-02  3.680E-02  3.675E-01  1.849E+00  9.756E-02
 500.00  8.221E-02  2.132E-02  6.705E-03  1.484E-01  6.200E-01  2.719E-02
 600.00  3.075E-02  6.460E-03  1.739E-03  7.494E-02  2.690E-01  1.014E-02
 800.00  6.979E-03  1.041E-03  2.164E-04  2.737E-02  7.714E-02  2.296E-03
1000.00  2.298E-03  2.623E-04  4.473E-05  1.307E-02  3.049E-02  7.541E-04

Multipolarity M1
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00     ***     6.356E+00  2.484E+00  9.595E+03  3.479E+03  8.833E+00
  15.00  8.344E+00  1.747E+00  6.767E-01  2.857E+03  1.041E+03  2.612E+00
  20.00  3.510E+00  6.928E-01  2.668E-01  1.210E+03  4.433E+02  1.100E+00
  30.00  1.036E+00  1.852E-01  7.094E-02  3.606E+02  1.333E+02  3.246E-01
  40.00  4.335E-01  7.140E-02  2.729E-02  1.523E+02  5.685E+01  1.362E-01
  50.00  2.215E-01  3.400E-02  1.298E-02  7.841E+01  2.953E+01  6.975E-02
  70.00  8.083E-02  1.099E-02  4.196E-03  2.889E+01  1.105E+01  2.550E-02
 100.00  2.782E-02  3.252E-03  1.244E-03  1.004E+01  3.920E+00  8.791E-03
 150.00  8.327E-03  7.982E-04  3.083E-04  3.032E+00  1.218E+00  2.636E-03
 200.00  3.545E-03  2.894E-04  1.131E-04  1.299E+00  5.336E-01  1.124E-03
 300.00  1.075E-03  6.840E-05  2.767E-05  3.984E-01  1.688E-01  3.420E-04
 400.00  4.662E-04  2.432E-05  1.028E-05  1.739E-01  7.517E-02  1.483E-04
 500.00  2.413E-04  1.072E-05  4.804E-06  9.063E-02  3.970E-02  7.689E-05
 600.00  1.438E-04  5.558E-06  2.657E-06  5.419E-02  2.395E-02  4.582E-05
 800.00  6.335E-05  1.924E-06  1.063E-06  2.391E-02  1.067E-02  2.020E-05
1000.00  3.306E-05  8.202E-07  5.385E-07  1.237E-02  5.539E-03  1.057E-05

Multipolarity M2
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00     ***     3.243E+05  2.288E+03  5.670E+06  2.861E+05  3.398E+06
  15.00  1.372E+06  4.267E+04  3.028E+02  7.841E+05  4.449E+04  4.484E+05
  20.00  3.264E+05  1.012E+04  7.221E+01  1.950E+05  1.228E+04  1.066E+05
  30.00  4.309E+04  1.330E+03  9.595E+00  2.805E+04  2.107E+03  1.403E+04
  40.00  1.019E+04  3.130E+02  2.289E+00  7.215E+03  6.265E+02  3.319E+03
  50.00  3.339E+03  1.023E+02  7.598E-01  2.566E+03  2.519E+02  1.089E+03
  70.00  6.221E+02  1.895E+01  1.458E-01  5.571E+02  6.664E+01  2.028E+02
 100.00  1.045E+02  3.166E+00  2.583E-02  1.156E+02  1.721E+01  3.407E+01
 150.00  1.376E+01  4.142E-01  3.759E-03  2.085E+01  3.975E+00  4.481E+00
 200.00  3.256E+00  9.769E-02  9.879E-04  6.520E+00  1.470E+00  1.060E+00
 300.00  4.293E-01  1.283E-02  1.604E-04  1.391E+00  3.878E-01  1.400E-01
 400.00  1.029E-01  3.066E-03  4.660E-05  4.997E-01  1.584E-01  3.351E-02
 500.00  3.364E-02  9.981E-04  1.823E-05  2.323E-01  8.013E-02  1.096E-02
 600.00  1.378E-02  4.068E-04  8.820E-06  1.296E-01  4.742E-02  4.486E-03
 800.00  3.371E-03  9.800E-05  2.883E-06  5.356E-02  2.109E-02  1.097E-03
1000.00  1.121E-03  3.184E-05  1.244E-06  2.730E-02  1.120E-02  3.648E-04

Multipolarity M3
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00     ***     2.583E+08  1.113E+09  1.132E+09  1.859E+07  1.107E+10
  15.00  1.958E+09  1.734E+07  6.520E+07  8.011E+07  1.846E+06  6.776E+08
  20.00  2.735E+08  2.617E+06  8.717E+06  1.271E+07  3.778E+05  9.442E+07
  30.00  1.744E+07  1.893E+05  5.106E+05  1.009E+06  4.364E+04  5.988E+06
  40.00  2.511E+06  3.009E+04  6.780E+04  1.756E+05  9.962E+03  8.607E+05
  50.00  5.685E+05  7.392E+03  1.421E+04  4.688E+04  3.288E+03  1.945E+05
  70.00  6.237E+04  9.194E+02  1.348E+03  6.799E+03  6.540E+02  2.126E+04
 100.00  6.253E+03  1.051E+02  1.107E+02  9.540E+02  1.268E+02  2.121E+03
 150.00  4.889E+02  9.435E+00  6.444E+00  1.152E+02  2.156E+01  1.648E+02
 200.00  8.390E+01  1.767E+00  8.546E-01  2.786E+01  6.500E+00  2.817E+01
 300.00  7.574E+00  1.768E-01  4.983E-02  4.310E+00  1.316E+00  2.533E+00
 400.00  1.465E+00  3.617E-02  6.703E-03  1.270E+00  4.537E-01  4.871E-01
 500.00  4.175E-01  1.067E-02  1.404E-03  5.155E-01  2.037E-01  1.386E-01
 600.00  1.556E-01  4.069E-03  4.014E-04  2.607E-01  1.103E-01  5.150E-02
 800.00  3.366E-02  9.035E-04  5.659E-05  9.443E-02  4.339E-02  1.111E-02
1000.00  1.032E-02  2.806E-04  1.263E-05  4.434E-02  2.126E-02  3.401E-03

Multipolarity M4
eng[keV]     M3         M4         M5         N1         N2         N3    
--------------------------------------------------------------------------
  10.00     ***     3.781E+10  8.649E+12  9.030E+10  6.685E+08  5.861E+12
  15.00  4.327E+11  1.882E+09  2.352E+11  4.093E+09  5.664E+07  1.825E+11
  20.00  3.921E+10  2.262E+08  1.844E+10  4.799E+08  9.823E+06  1.615E+10
  30.00  1.414E+09  1.172E+07  5.203E+08  2.533E+07  8.634E+05  5.618E+08
  40.00  1.400E+08  1.465E+06  4.196E+07  3.330E+06  1.599E+05  5.435E+07
  50.00  2.411E+07  2.982E+05  6.060E+06  7.196E+05  4.464E+04  9.197E+06
  70.00  1.798E+06  2.793E+04  3.369E+05  7.656E+04  6.891E+03  6.689E+05
 100.00  1.239E+05  2.371E+03  1.638E+04  7.822E+03  1.022E+03  4.497E+04
 150.00  6.592E+03  1.532E+02  5.608E+02  6.693E+02  1.290E+02  2.336E+03
 200.00  8.841E+02  2.292E+01  5.340E+01  1.285E+02  3.171E+01  3.089E+02
 300.00  5.862E+01  1.703E+00  2.094E+00  1.469E+01  4.895E+00  2.017E+01
 400.00  9.372E+00  2.871E-01  2.232E-01  3.560E+00  1.413E+00  3.187E+00
 500.00  2.344E+00  7.377E-02  4.003E-02  1.258E+00  5.584E-01  7.929E-01
 600.00  7.942E-01  2.533E-02  1.021E-02  5.737E-01  2.745E-01  2.671E-01
 800.00  1.508E-01  4.848E-03  1.216E-03  1.797E-01  9.411E-02  5.043E-02
1000.00  4.251E-02  1.361E-03  2.353E-04  7.663E-02  4.202E-02  1.415E-02

Multipolarity E1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.273E+00  1.666E+00  7.272E-01  8.590E-01  6.946E-02  3.395E-02
  15.00  4.426E-01  5.431E-01  1.475E-01  1.712E-01  3.323E-02  3.073E-02
  20.00  1.955E-01  2.301E-01  4.529E-02  5.175E-02  2.003E-02  2.451E-02
  30.00  5.687E-02  6.312E-02  7.995E-03  8.996E-03  9.838E-03  1.522E-02
  40.00  2.248E-02  2.395E-02  2.239E-03  2.494E-03  5.926E-03  9.996E-03
  50.00  1.070E-02  1.107E-02  8.219E-04  9.052E-04  4.004E-03  6.975E-03
  70.00  3.376E-03  3.342E-03  1.760E-04  1.922E-04  2.219E-03  3.873E-03
 100.00  9.572E-04  9.072E-04  3.332E-05  3.621E-05  1.191E-03  1.976E-03
 150.00  2.212E-04  2.016E-04  4.935E-06  5.433E-06  5.992E-04  8.867E-04
 200.00  7.738E-05  6.902E-05  1.262E-06  1.398E-06  3.763E-04  4.962E-04
 300.00  1.767E-05  1.556E-05  1.899E-07  2.240E-07  2.061E-04  2.214E-04
 400.00  6.254E-06  5.525E-06  4.928E-08  6.196E-08  1.397E-04  1.270E-04
 500.00  2.777E-06  2.483E-06  1.738E-08  2.233E-08  1.041E-04  8.257E-05
 600.00  1.458E-06  1.344E-06  7.551E-09  1.142E-08  8.387E-05  5.940E-05
 800.00  5.294E-07  5.180E-07  2.148E-09  3.471E-09  5.971E-05  3.553E-05
1000.00  2.374E-07  2.551E-07  7.645E-10  1.577E-09  4.499E-05  2.353E-05

Multipolarity E2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.543E+04  2.080E+03  1.219E+02  1.252E+02  9.775E+03  2.823E+05
  15.00  2.039E+03  2.650E+02  1.518E+01  1.548E+01  1.539E+03  3.883E+04
  20.00  4.860E+02  6.185E+01  3.398E+00  3.432E+00  4.278E+02  9.602E+03
  30.00  6.442E+01  8.040E+00  3.966E-01  3.937E-01  7.369E+01  1.363E+03
  40.00  1.536E+01  1.902E+00  8.403E-02  8.219E-02  2.190E+01  3.473E+02
  50.00  5.075E+00  6.257E-01  2.491E-02  2.405E-02  8.744E+00  1.221E+02
  70.00  9.588E-01  1.177E-01  3.900E-03  3.693E-03  2.269E+00  2.590E+01
 100.00  1.643E-01  2.011E-02  5.344E-04  4.967E-04  5.696E-01  5.203E+00
 150.00  2.233E-02  2.742E-03  5.527E-05  5.076E-05  1.273E-01  8.920E-01
 200.00  5.451E-03  6.788E-04  1.112E-05  1.021E-05  4.643E-02  2.669E-01
 300.00  7.649E-04  1.003E-04  1.199E-06  1.137E-06  1.244E-02  5.283E-02
 400.00  1.938E-04  2.724E-05  2.588E-07  2.518E-07  5.296E-03  1.781E-02
 500.00  6.688E-05  1.017E-05  7.991E-08  7.947E-08  2.835E-03  7.868E-03
 600.00  2.875E-05  4.747E-06  3.139E-08  3.439E-08  1.778E-03  4.195E-03
 800.00  7.655E-06  1.481E-06  7.520E-09  8.714E-09  8.894E-04  1.612E-03
1000.00  2.724E-06  6.199E-07  2.284E-09  3.313E-09  5.270E-04  7.774E-04

Multipolarity E3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  6.302E+07  2.011E+08  6.982E+05  1.106E+05  1.481E+06  1.542E+08
  15.00  3.711E+06  1.171E+07  4.094E+04  6.327E+03  1.378E+05  1.082E+07
  20.00  4.987E+05  1.556E+06  5.476E+03  8.308E+02  2.733E+04  1.706E+06
  30.00  2.958E+04  9.003E+04  3.209E+02  4.748E+01  3.072E+03  1.340E+05
  40.00  4.006E+03  1.187E+04  4.287E+01  6.243E+00  6.962E+02  2.315E+04
  50.00  8.577E+02  2.472E+03  9.027E+00  1.301E+00  2.286E+02  6.132E+03
  70.00  8.525E+01  2.318E+02  8.636E-01  1.233E-01  4.509E+01  8.751E+02
 100.00  7.573E+00  1.881E+01  7.186E-02  1.029E-02  8.614E+00  1.198E+02
 150.00  5.095E-01  1.085E+00  4.290E-03  6.345E-04  1.428E+00  1.386E+01
 200.00  7.870E-02  1.437E-01  5.847E-04  9.123E-05  4.232E-01  3.218E+00
 300.00  6.268E-03  8.508E-03  3.620E-05  6.554E-06  8.486E-02  4.617E-01
 400.00  1.140E-03  1.175E-03  5.176E-06  1.106E-06  2.962E-02  1.271E-01
 500.00  3.187E-04  2.565E-04  1.155E-06  2.913E-07  1.368E-02  4.866E-02
 600.00  1.189E-04  7.715E-05  3.520E-07  1.062E-07  7.662E-03  2.332E-02
 800.00  2.683E-05  1.242E-05  5.613E-08  2.238E-08  3.256E-03  7.715E-03
1000.00  8.749E-06  3.256E-06  1.369E-08  7.329E-09  1.728E-03  3.365E-03

Multipolarity E4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.656E+11  2.994E+11  9.527E+08  8.919E+09  1.159E+08  2.407E+10
  15.00  7.922E+09  8.671E+09  2.482E+07  2.310E+08  7.465E+06  1.006E+09
  20.00  6.729E+08  7.168E+08  1.868E+06  1.726E+07  1.138E+06  1.126E+08
  30.00  2.171E+07  2.201E+07  4.905E+04  4.430E+05  8.874E+04  5.634E+06
  40.00  1.962E+06  1.902E+06  3.750E+03  3.283E+04  1.566E+04  7.221E+05
  50.00  3.118E+05  2.900E+05  5.189E+02  4.366E+03  4.268E+03  1.534E+05
  70.00  2.027E+04  1.747E+04  2.729E+01  2.081E+02  6.430E+02  1.596E+04
 100.00  1.181E+03  9.192E+02  1.292E+00  8.231E+00  9.362E+01  1.594E+03
 150.00  5.061E+01  3.388E+01  4.591E-02  2.096E-01  1.155E+01  1.318E+02
 200.00  5.736E+00  3.359E+00  4.739E-03  1.556E-02  2.795E+00  2.447E+01
 300.00  2.956E-01  1.371E-01  2.228E-04  4.101E-04  4.250E-01  2.620E+00
 400.00  3.918E-02  1.486E-02  2.787E-05  3.237E-05  1.228E-01  5.963E-01
 500.00  8.505E-03  2.706E-03  5.736E-06  4.683E-06  4.934E-02  1.994E-01
 600.00  2.570E-03  6.996E-04  1.646E-06  1.036E-06  2.479E-02  8.622E-02
 800.00  4.132E-04  8.680E-05  2.373E-07  1.107E-07  8.994E-03  2.463E-02
1000.00  1.039E-04  1.788E-05  5.367E-08  2.327E-08  4.282E-03  9.722E-03

Multipolarity M1
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  2.066E+00  8.023E-01  1.330E-01  8.587E-02  3.093E+03  1.102E+03
  15.00  5.818E-01  2.234E-01  3.037E-02  1.992E-02  9.205E+02  3.295E+02
  20.00  2.345E-01  8.943E-02  1.036E-02  6.884E-03  3.898E+02  1.402E+02
  30.00  6.406E-02  2.425E-02  2.179E-03  1.482E-03  1.159E+02  4.209E+01
  40.00  2.514E-02  9.489E-03  6.994E-04  4.845E-04  4.903E+01  1.797E+01
  50.00  1.211E-02  4.569E-03  2.850E-04  2.008E-04  2.524E+01  9.333E+00
  70.00  3.976E-03  1.501E-03  7.171E-05  5.198E-05  9.299E+00  3.493E+00
 100.00  1.195E-03  4.529E-04  1.600E-05  1.201E-05  3.230E+00  1.239E+00
 150.00  2.973E-04  1.138E-04  2.787E-06  2.230E-06  9.755E-01  3.847E-01
 200.00  1.088E-04  4.224E-05  7.901E-07  6.566E-07  4.180E-01  1.684E-01
 300.00  2.598E-05  1.046E-05  1.281E-07  1.248E-07  1.283E-01  5.330E-02
 400.00  9.289E-06  3.917E-06  3.606E-08  3.850E-08  5.593E-02  2.371E-02
 500.00  4.111E-06  1.825E-06  1.325E-08  1.504E-08  2.918E-02  1.253E-02
 600.00  2.132E-06  1.017E-06  5.738E-09  8.207E-09  1.743E-02  7.555E-03
 800.00  7.431E-07  4.088E-07  1.733E-09  2.757E-09  7.687E-03  3.364E-03
1000.00  3.185E-07  2.092E-07  5.211E-10  1.365E-09  3.980E-03  1.748E-03

Multipolarity M2
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.270E+05  8.836E+02  4.580E+01  1.239E+01  1.882E+06  9.970E+04
  15.00  1.671E+04  1.165E+02  5.921E+00  1.663E+00  2.599E+05  1.534E+04
  20.00  3.961E+03  2.768E+01  1.373E+00  3.983E-01  6.456E+04  4.194E+03
  30.00  5.191E+02  3.657E+00  1.719E-01  5.261E-02  9.256E+03  7.092E+02
  40.00  1.224E+02  8.722E-01  3.885E-02  1.243E-02  2.382E+03  2.094E+02
  50.00  4.000E+01  2.891E-01  1.220E-02  4.059E-03  8.461E+02  8.361E+01
  70.00  7.414E+00  5.538E-02  2.110E-03  7.483E-04  1.834E+02  2.191E+01
 100.00  1.239E+00  9.800E-03  3.238E-04  1.243E-04  3.798E+01  5.608E+00
 150.00  1.621E-01  1.426E-03  3.812E-05  1.625E-05  6.826E+00  1.284E+00
 200.00  3.824E-02  3.752E-04  8.339E-06  3.874E-06  2.130E+00  4.724E-01
 300.00  5.033E-03  6.118E-05  9.915E-07  5.334E-07  4.535E-01  1.241E-01
 400.00  1.201E-03  1.781E-05  2.230E-07  1.343E-07  1.624E-01  5.047E-02
 500.00  3.915E-04  6.982E-06  6.955E-08  4.609E-08  7.547E-02  2.552E-02
 600.00  1.593E-04  3.379E-06  2.765E-08  2.144E-08  4.203E-02  1.507E-02
 800.00  3.841E-05  1.109E-06  6.608E-09  5.980E-09  1.733E-02  6.688E-03
1000.00  1.248E-05  4.816E-07  2.050E-09  2.428E-09  8.834E-03  3.551E-03

Multipolarity M3
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  1.165E+08  4.468E+08  2.879E+06  2.114E+04  4.153E+08  8.385E+06
  15.00  7.701E+06  2.619E+07  1.682E+05  1.266E+03  2.902E+07  7.721E+05
  20.00  1.147E+06  3.498E+06  2.239E+04  1.724E+02  4.558E+06  1.507E+05
  30.00  8.131E+04  2.044E+05  1.299E+03  1.044E+01  3.562E+05  1.640E+04
  40.00  1.279E+04  2.718E+04  1.718E+02  1.440E+00  6.141E+04  3.625E+03
  50.00  3.113E+03  5.698E+03  3.582E+01  3.130E-01  1.627E+04  1.169E+03
  70.00  3.822E+02  5.404E+02  3.364E+00  3.194E-02  2.332E+03  2.259E+02
 100.00  4.317E+01  4.434E+01  2.729E-01  2.936E-03  3.236E+02  4.278E+01
 150.00  3.833E+00  2.581E+00  1.567E-02  2.079E-04  3.862E+01  7.125E+00
 200.00  7.132E-01  3.422E-01  2.061E-03  3.356E-05  9.280E+00  2.125E+00
 300.00  7.096E-02  1.998E-02  1.192E-04  2.884E-06  1.425E+00  4.258E-01
 400.00  1.444E-02  2.683E-03  1.593E-05  5.533E-07  4.173E-01  1.458E-01
 500.00  4.255E-03  5.622E-04  3.331E-06  1.597E-07  1.690E-01  6.531E-02
 600.00  1.617E-03  1.604E-04  9.468E-07  6.232E-08  8.520E-02  3.526E-02
 800.00  3.584E-04  2.258E-05  1.315E-07  1.445E-08  3.075E-02  1.382E-02
1000.00  1.111E-04  5.026E-06  2.847E-08  5.073E-09  1.442E-02  6.765E-03

Multipolarity M4
eng[keV]     N4         N5         N6         N7         O1         O2    
--------------------------------------------------------------------------
  10.00  3.097E+10  3.652E+12  8.479E+09  1.314E+10  4.328E+10  4.889E+08
  15.00  1.251E+09  9.914E+10  2.433E+08  3.421E+08  1.806E+09  3.186E+07
  20.00  1.343E+08  7.756E+09  1.998E+07  2.570E+07  2.014E+08  4.856E+06
  30.00  6.165E+06  2.178E+08  6.081E+05  6.667E+05  9.999E+06  3.728E+05
  40.00  7.239E+05  1.755E+07  5.235E+04  4.988E+04  1.271E+06  6.442E+04
  50.00  1.416E+05  2.531E+06  7.966E+03  6.691E+03  2.683E+05  1.721E+04
  70.00  1.264E+04  1.402E+05  4.802E+02  3.236E+02  2.768E+04  2.518E+03
 100.00  1.033E+03  6.792E+03  2.542E+01  1.300E+01  2.757E+03  3.581E+02
 150.00  6.473E+01  2.313E+02  9.504E-01  3.361E-01  2.305E+02  4.367E+01
 200.00  9.532E+00  2.195E+01  9.562E-02  2.507E-02  4.371E+01  1.056E+01
 300.00  6.980E-01  8.580E-01  3.995E-03  6.532E-04  4.928E+00  1.602E+00
 400.00  1.165E-01  9.102E-02  4.391E-04  4.987E-05  1.183E+00  4.580E-01
 500.00  2.980E-02  1.630E-02  8.034E-05  6.838E-06  4.166E-01  1.803E-01
 600.00  1.018E-02  4.148E-03  2.069E-05  1.415E-06  1.891E-01  8.826E-02
 800.00  1.940E-03  4.927E-04  2.489E-06  1.289E-07  5.889E-02  3.011E-02
1000.00  5.431E-04  9.514E-05  4.811E-07  2.342E-08  2.505E-02  1.342E-02

Multipolarity E1
eng[keV]     O3         O4         O5         O6         O7         O8    
--------------------------------------------------------------------------
  10.00  2.975E-01  3.456E-01  4.472E-01  1.797E-01  2.120E-01  7.088E-03
  15.00  1.363E-01  1.222E-01  1.489E-01  3.916E-02  4.522E-02  9.251E-04
  20.00  7.453E-02  5.482E-02  6.399E-02  1.250E-02  1.424E-02  2.108E-04
  30.00  2.983E-02  1.625E-02  1.791E-02  2.303E-03  2.575E-03  2.463E-05
  40.00  1.496E-02  6.519E-03  6.903E-03  6.646E-04  7.325E-04  4.730E-06
  50.00  8.590E-03  3.134E-03  3.218E-03  2.470E-04  2.711E-04  1.494E-06
  70.00  3.611E-03  1.001E-03  9.830E-04  5.369E-05  5.858E-05  2.337E-07
 100.00  1.391E-03  2.868E-04  2.697E-04  1.032E-05  1.125E-05  3.472E-08
 150.00  4.579E-04  6.697E-05  6.052E-05  1.552E-06  1.701E-06  2.615E-09
 200.00  2.064E-04  2.356E-05  2.081E-05  4.035E-07  4.437E-07  6.737E-10
 300.00  6.775E-05  5.409E-06  4.719E-06  6.084E-08  6.859E-08  1.056E-10
 400.00  3.116E-05  1.921E-06  1.680E-06  1.594E-08  1.887E-08  2.916E-11
 500.00  1.704E-05  8.556E-07  7.575E-07  5.712E-09  7.647E-09  2.435E-11
 600.00  1.064E-05  4.493E-07  4.084E-07  2.363E-09  3.671E-09  1.751E-11
 800.00  5.094E-06  1.638E-07  1.585E-07  7.248E-10  1.074E-09  9.267E-12
1000.00  2.859E-06  7.322E-08  7.761E-08  2.364E-10  5.122E-10  8.084E-12

Multipolarity E2
eng[keV]     O3         O4         O5         O6         O7         O8    
--------------------------------------------------------------------------
  10.00  1.964E+05  4.774E+03  6.146E+02  3.258E+01  3.261E+01  7.385E-01
  15.00  2.581E+04  6.313E+02  7.849E+01  4.179E+00  4.166E+00  6.770E-02
  20.00  6.115E+03  1.504E+02  1.834E+01  9.571E-01  9.481E-01  1.179E-02
  30.00  8.002E+02  1.990E+01  2.382E+00  1.151E-01  1.125E-01  9.416E-04
  40.00  1.891E+02  4.754E+00  5.653E-01  2.495E-02  2.403E-02  1.520E-04
  50.00  6.192E+01  1.571E+00  1.864E-01  7.500E-03  7.142E-03  3.613E-05
  70.00  1.152E+01  2.968E-01  3.517E-02  1.196E-03  1.118E-03  4.040E-06
 100.00  1.938E+00  5.090E-02  6.039E-03  1.666E-04  1.530E-04  3.705E-07
 150.00  2.572E-01  6.920E-03  8.276E-04  1.746E-05  1.584E-05  2.922E-08
 200.00  6.167E-02  1.690E-03  2.056E-04  3.530E-06  3.213E-06  4.267E-09
 300.00  8.424E-03  2.374E-04  3.048E-05  3.829E-07  3.555E-07  3.784E-10
 400.00  2.093E-03  6.012E-05  8.306E-06  8.314E-08  7.923E-08  7.510E-11
 500.00  7.133E-04  2.077E-05  3.105E-06  2.517E-08  2.602E-08  5.201E-11
 600.00  3.040E-04  8.920E-06  1.447E-06  1.011E-08  1.098E-08  1.877E-11
 800.00  8.093E-05  2.376E-06  4.540E-07  2.312E-09  2.700E-09  1.362E-11
1000.00  2.924E-05  8.457E-07  1.888E-07  7.845E-10  1.065E-09  1.630E-11

Multipolarity E3
eng[keV]     O3         O4         O5         O6         O7         O8    
--------------------------------------------------------------------------
  10.00  5.038E+07  1.951E+07  6.220E+07  2.257E+05  3.369E+04  1.329E+02
  15.00  3.414E+06  1.149E+06  3.623E+06  1.323E+04  1.927E+03  7.246E+00
  20.00  5.195E+05  1.544E+05  4.812E+05  1.770E+03  2.532E+02  8.999E-01
  30.00  3.801E+04  9.147E+03  2.779E+04  1.036E+02  1.449E+01  4.585E-02
  40.00  6.138E+03  1.241E+03  3.672E+03  1.387E+01  1.917E+00  5.434E-03
  50.00  1.523E+03  2.659E+02  7.645E+02  2.922E+00  4.009E-01  1.030E-03
  70.00  1.918E+02  2.643E+01  7.170E+01  2.798E-01  3.821E-02  8.278E-05
 100.00  2.215E+01  2.349E+00  5.819E+00  2.331E-02  3.210E-03  5.706E-06
 150.00  2.001E+00  1.581E-01  3.358E-01  1.392E-03  1.993E-04  2.660E-07
 200.00  3.757E-01  2.444E-02  4.449E-02  1.899E-04  2.879E-05  3.182E-08
 300.00  3.796E-02  1.948E-03  2.633E-03  1.176E-05  2.070E-06  1.814E-09
 400.00  7.891E-03  3.540E-04  3.635E-04  1.683E-06  3.501E-07  2.538E-10
 500.00  2.399E-03  9.902E-05  7.936E-05  3.755E-07  9.396E-08  6.703E-11
 600.00  9.468E-04  3.694E-05  2.382E-05  1.141E-07  3.396E-08  2.399E-11
 800.00  2.303E-04  8.330E-06  3.834E-06  1.809E-08  7.107E-09  1.448E-11
1000.00  7.939E-05  2.719E-06  1.001E-06  4.417E-09  2.318E-09  9.901E-12

Multipolarity E4
eng[keV]     O3         O4         O5         O6         O7         O8    
--------------------------------------------------------------------------
  10.00  4.802E+09  8.576E+10  9.530E+10  3.063E+08  2.890E+09  6.384E+05
  15.00  1.969E+08  2.547E+09  2.751E+09  7.977E+06  7.482E+07  1.663E+04
  20.00  2.163E+07  2.156E+08  2.268E+08  6.006E+05  5.588E+06  1.250E+03
  30.00  1.041E+06  6.910E+06  6.927E+06  1.575E+04  1.432E+05  3.245E+01
  40.00  1.278E+05  6.236E+05  5.983E+05  1.208E+03  1.063E+04  2.442E+00
  50.00  2.594E+04  9.887E+04  9.105E+04  1.673E+02  1.414E+03  3.289E-01
  70.00  2.452E+03  6.404E+03  5.471E+03  8.814E+00  6.740E+01  1.604E-02
 100.00  2.125E+02  3.722E+02  2.872E+02  4.183E-01  2.667E+00  6.550E-04
 150.00  1.415E+01  1.590E+01  1.056E+01  1.491E-02  6.791E-02  1.750E-05
 200.00  2.177E+00  1.799E+00  1.046E+00  1.541E-03  5.042E-03  1.340E-06
 300.00  1.720E-01  9.260E-02  4.265E-02  7.258E-05  1.328E-04  3.775E-08
 400.00  3.106E-02  1.225E-02  4.619E-03  9.077E-06  1.048E-05  3.339E-09
 500.00  8.651E-03  2.658E-03  8.408E-04  1.870E-06  1.514E-06  5.249E-10
 600.00  3.222E-03  8.023E-04  2.171E-04  5.363E-07  3.340E-07  1.550E-10
 800.00  7.288E-04  1.289E-04  2.690E-05  7.683E-08  3.541E-08  2.234E-11
1000.00  2.394E-04  3.240E-05  5.542E-06  1.745E-08  7.472E-09  1.787E-11

Multipolarity M1
eng[keV]     O3         O4         O5         O6         O7         O8    
--------------------------------------------------------------------------
  10.00  2.763E+00  6.123E-01  2.351E-01  3.813E-02  2.420E-02  5.429E-04
  15.00  8.172E-01  1.733E-01  6.580E-02  8.925E-03  5.743E-03  9.183E-05
  20.00  3.442E-01  7.013E-02  2.644E-02  3.094E-03  2.018E-03  2.473E-05
  30.00  1.015E-01  1.923E-02  7.194E-03  6.619E-04  4.419E-04  3.645E-06
  40.00  4.269E-02  7.591E-03  2.830E-03  2.149E-04  1.466E-04  9.769E-07
  50.00  2.187E-02  3.668E-03  1.366E-03  8.845E-05  6.138E-05  2.977E-07
  70.00  7.997E-03  1.209E-03  4.506E-04  2.251E-05  1.607E-05  5.764E-08
 100.00  2.758E-03  3.648E-04  1.366E-04  5.080E-06  3.758E-06  7.849E-09
 150.00  8.273E-04  9.114E-05  3.449E-05  8.860E-07  7.029E-07  1.030E-09
 200.00  3.530E-04  3.341E-05  1.281E-05  2.537E-07  2.097E-07  4.895E-10
 300.00  1.075E-04  8.000E-06  3.185E-06  4.096E-08  3.802E-08  8.240E-11
 400.00  4.659E-05  2.870E-06  1.193E-06  1.173E-08  1.173E-08  5.926E-12
 500.00  2.418E-05  1.272E-06  5.577E-07  4.019E-09  5.190E-09  1.367E-11
 600.00  1.440E-05  6.600E-07  3.084E-07  1.819E-09  2.656E-09  1.130E-11
 800.00  6.352E-06  2.308E-07  1.255E-07  5.123E-10  8.700E-10  1.010E-11
1000.00  3.327E-06  9.906E-08  6.330E-08  2.020E-10  4.086E-10  9.469E-12

Multipolarity M2
eng[keV]     O3         O4         O5         O6         O7         O8    
--------------------------------------------------------------------------
  10.00  1.077E+06  3.949E+04  2.710E+02  1.402E+01  3.697E+00  7.100E-02
  15.00  1.421E+05  5.195E+03  3.569E+01  1.819E+00  4.974E-01  7.739E-03
  20.00  3.375E+04  1.231E+03  8.477E+00  4.236E-01  1.196E-01  1.557E-03
  30.00  4.436E+03  1.610E+02  1.117E+00  5.331E-02  1.589E-02  1.542E-04
  40.00  1.051E+03  3.803E+01  2.668E-01  1.214E-02  3.787E-03  2.906E-05
  50.00  3.448E+02  1.243E+01  8.840E-02  3.830E-03  1.243E-03  7.821E-06
  70.00  6.423E+01  2.304E+00  1.692E-02  6.660E-04  2.313E-04  1.061E-06
 100.00  1.079E+01  3.850E-01  2.993E-03  1.028E-04  3.877E-05  1.258E-07
 150.00  1.419E+00  5.039E-02  4.352E-04  1.217E-05  5.106E-06  9.862E-09
 200.00  3.359E-01  1.189E-02  1.146E-04  2.676E-06  1.224E-06  2.114E-09
 300.00  4.437E-02  1.566E-03  1.868E-05  3.185E-07  1.671E-07  2.044E-10
 400.00  1.061E-02  3.732E-04  5.448E-06  7.212E-08  4.223E-08  2.763E-11
 500.00  3.473E-03  1.217E-04  2.137E-06  2.248E-08  1.515E-08  3.038E-11
 600.00  1.419E-03  4.952E-05  1.032E-06  8.856E-09  6.836E-09  7.980E-12
 800.00  3.473E-04  1.194E-05  3.406E-07  2.110E-09  1.831E-09  6.256E-12
1000.00  1.155E-04  3.882E-06  1.469E-07  6.698E-10  8.036E-10  7.473E-12

Multipolarity M3
eng[keV]     O3         O4         O5         O6         O7         O8    
--------------------------------------------------------------------------
  10.00  3.572E+09  3.763E+07  1.386E+08  9.378E+05  6.774E+03  3.426E+01
  15.00  2.184E+08  2.477E+06  8.122E+06  5.477E+04  4.049E+02  1.988E+00
  20.00  3.042E+07  3.679E+05  1.085E+06  7.290E+03  5.507E+01  2.611E-01
  30.00  1.924E+06  2.590E+04  6.324E+04  4.221E+02  3.323E+00  1.464E-02
  40.00  2.769E+05  4.069E+03  8.425E+03  5.594E+01  4.586E-01  1.880E-03
  50.00  6.254E+04  9.881E+02  1.766E+03  1.166E+01  9.958E-02  3.811E-04
  70.00  6.827E+03  1.209E+02  1.675E+02  1.095E+00  1.015E-02  3.414E-05
 100.00  6.801E+02  1.361E+01  1.375E+01  8.888E-02  9.327E-04  2.631E-06
 150.00  5.275E+01  1.204E+00  8.000E-01  5.106E-03  6.602E-05  1.440E-07
 200.00  9.006E+00  2.237E-01  1.061E-01  6.714E-04  1.067E-05  1.894E-08
 300.00  8.087E-01  2.222E-02  6.196E-03  3.886E-05  9.149E-07  1.178E-09
 400.00  1.552E-01  4.513E-03  8.313E-04  5.188E-06  1.754E-07  1.422E-10
 500.00  4.415E-02  1.330E-03  1.743E-04  1.086E-06  5.163E-08  5.750E-11
 600.00  1.638E-02  5.048E-04  4.967E-05  3.083E-07  1.995E-08  1.536E-11
 800.00  3.532E-03  1.117E-04  6.988E-06  4.297E-08  4.609E-09  1.032E-11
1000.00  1.081E-03  3.465E-05  1.556E-06  9.292E-09  1.589E-09  1.140E-11

Multipolarity M4
eng[keV]     O3         O4         O5         O6         O7         O8    
--------------------------------------------------------------------------
  10.00  2.011E+12  1.133E+10  1.149E+12  2.828E+09  4.267E+09  1.963E+06
  15.00  6.214E+10  4.416E+08  3.117E+10  8.098E+07  1.111E+08  5.094E+04
  20.00  5.465E+09  4.639E+07  2.438E+09  6.638E+06  8.343E+06  3.813E+03
  30.00  1.882E+08  2.070E+06  6.827E+07  2.011E+05  2.160E+05  9.801E+01
  40.00  1.812E+07  2.398E+05  5.509E+06  1.732E+04  1.619E+04  7.300E+00
  50.00  3.052E+06  4.643E+04  7.939E+05  2.632E+03  2.172E+03  9.730E-01
  70.00  2.203E+05  4.094E+03  4.394E+04  1.583E+02  1.050E+02  4.651E-02
 100.00  1.471E+04  3.313E+02  2.127E+03  8.365E+00  4.221E+00  1.844E-03
 150.00  7.589E+02  2.057E+01  7.231E+01  3.122E-01  1.091E-01  4.687E-05
 200.00  9.994E+01  3.017E+00  6.858E+00  3.137E-02  8.138E-03  3.474E-06
 300.00  6.496E+00  2.199E-01  2.677E-01  1.309E-03  2.119E-04  9.028E-08
 400.00  1.023E+00  3.658E-02  2.836E-02  1.437E-04  1.617E-05  6.589E-09
 500.00  2.540E-01  9.349E-03  5.080E-03  2.628E-05  2.222E-06  9.944E-10
 600.00  8.535E-02  3.190E-03  1.290E-03  6.759E-06  4.579E-07  1.555E-10
 800.00  1.609E-02  6.067E-04  1.532E-04  8.137E-07  4.137E-08  1.514E-11
1000.00  4.511E-03  1.698E-04  2.959E-05  1.576E-07  7.611E-09  8.393E-12

Multipolarity E1
eng[keV]     P1         P2         P3         P4         P5         P6    
--------------------------------------------------------------------------
  10.00  2.100E-02  1.062E-02  7.725E-02  7.299E-02  9.162E-02  1.730E-02
  15.00  1.006E-02  9.079E-03  3.521E-02  2.595E-02  3.062E-02  3.836E-03
  20.00  6.046E-03  7.079E-03  1.921E-02  1.167E-02  1.322E-02  1.224E-03
  30.00  2.947E-03  4.316E-03  7.671E-03  3.476E-03  3.716E-03  2.284E-04
  40.00  1.771E-03  2.824E-03  3.851E-03  1.400E-03  1.435E-03  6.609E-05
  50.00  1.195E-03  1.967E-03  2.213E-03  6.747E-04  6.710E-04  2.462E-05
  70.00  6.598E-04  1.090E-03  9.302E-04  2.163E-04  2.056E-04  5.355E-06
 100.00  3.534E-04  5.561E-04  3.590E-04  6.220E-05  5.658E-05  1.060E-06
 150.00  1.774E-04  2.495E-04  1.183E-04  1.454E-05  1.273E-05  1.588E-07
 200.00  1.114E-04  1.397E-04  5.335E-05  5.126E-06  4.395E-06  3.991E-08
 300.00  6.095E-05  6.234E-05  1.755E-05  1.177E-06  9.950E-07  5.802E-09
 400.00  4.131E-05  3.577E-05  8.061E-06  4.177E-07  3.545E-07  1.599E-09
 500.00  3.079E-05  2.327E-05  4.412E-06  1.866E-07  1.610E-07  5.833E-10
 600.00  2.477E-05  1.672E-05  2.754E-06  9.785E-08  8.677E-08  2.789E-10
 800.00  1.764E-05  1.001E-05  1.318E-06  3.555E-08  3.361E-08  8.678E-11
1000.00  1.330E-05  6.641E-06  7.421E-07  1.596E-08  1.660E-08  1.350E-11

Multipolarity E2
eng[keV]     P1         P2         P3         P4         P5         P6    
--------------------------------------------------------------------------
  10.00  2.993E+03  8.007E+04  5.098E+04  1.042E+03  1.288E+02  3.197E+00
  15.00  4.692E+02  1.101E+04  6.701E+03  1.378E+02  1.646E+01  4.114E-01
  20.00  1.300E+02  2.722E+03  1.587E+03  3.283E+01  3.845E+00  9.459E-02
  30.00  2.226E+01  3.858E+02  2.075E+02  4.340E+00  4.993E-01  1.145E-02
  40.00  6.605E+00  9.839E+01  4.910E+01  1.038E+00  1.186E-01  2.490E-03
  50.00  2.632E+00  3.458E+01  1.607E+01  3.429E-01  3.912E-02  7.502E-04
  70.00  6.811E-01  7.336E+00  2.990E+00  6.480E-02  7.392E-03  1.200E-04
 100.00  1.706E-01  1.473E+00  5.033E-01  1.112E-02  1.271E-03  1.673E-05
 150.00  3.802E-02  2.525E-01  6.679E-02  1.512E-03  1.744E-04  1.756E-06
 200.00  1.385E-02  7.551E-02  1.602E-02  3.694E-04  4.334E-05  3.590E-07
 300.00  3.702E-03  1.494E-02  2.188E-03  5.183E-05  6.432E-06  3.904E-08
 400.00  1.575E-03  5.037E-03  5.435E-04  1.313E-05  1.754E-06  8.602E-09
 500.00  8.423E-04  2.225E-03  1.854E-04  4.538E-06  6.574E-07  2.530E-09
 600.00  5.275E-04  1.185E-03  7.887E-05  1.946E-06  3.060E-07  1.050E-09
 800.00  2.636E-04  4.552E-04  2.099E-05  5.184E-07  9.605E-08  2.420E-10
1000.00  1.563E-04  2.198E-04  7.602E-06  1.848E-07  4.025E-08  8.026E-11

Multipolarity E3
eng[keV]     P1         P2         P3         P4         P5         P6    
--------------------------------------------------------------------------
  10.00  4.897E+05  4.498E+07  1.325E+07  4.259E+06  1.318E+07  2.287E+04
  15.00  4.468E+04  3.146E+06  8.965E+05  2.508E+05  7.679E+05  1.341E+03
  20.00  8.739E+03  4.945E+05  1.362E+05  3.371E+04  1.020E+05  1.794E+02
  30.00  9.633E+02  3.861E+04  9.932E+03  1.995E+03  5.886E+03  1.050E+01
  40.00  2.161E+02  6.660E+03  1.604E+03  2.711E+02  7.782E+02  1.406E+00
  50.00  7.045E+01  1.761E+03  3.974E+02  5.805E+01  1.620E+02  2.962E-01
  70.00  1.376E+01  2.505E+02  5.001E+01  5.773E+00  1.520E+01  2.835E-02
 100.00  2.610E+00  3.420E+01  5.770E+00  5.133E-01  1.234E+00  2.363E-03
 150.00  4.300E-01  3.945E+00  5.207E-01  3.455E-02  7.119E-02  1.413E-04
 200.00  1.270E-01  9.146E-01  9.772E-02  5.341E-03  9.435E-03  1.927E-05
 300.00  2.538E-02  1.310E-01  9.870E-03  4.254E-04  5.579E-04  1.193E-06
 400.00  8.839E-03  3.601E-02  2.051E-03  7.737E-05  7.704E-05  1.710E-07
 500.00  4.077E-03  1.379E-02  6.238E-04  2.166E-05  1.683E-05  3.827E-08
 600.00  2.279E-03  6.596E-03  2.458E-04  8.063E-06  5.043E-06  1.169E-08
 800.00  9.672E-04  2.182E-03  5.976E-05  1.818E-06  8.115E-07  1.850E-09
1000.00  5.135E-04  9.524E-04  2.065E-05  5.954E-07  2.129E-07  4.171E-10

Multipolarity E4
eng[keV]     P1         P2         P3         P4         P5         P6    
--------------------------------------------------------------------------
  10.00  4.320E+07  7.516E+09  1.316E+09  1.893E+10  2.034E+10  3.100E+07
  15.00  2.629E+06  3.082E+08  5.332E+07  5.614E+08  5.868E+08  8.074E+05
  20.00  3.878E+05  3.405E+07  5.813E+06  4.748E+07  4.835E+07  6.079E+04
  30.00  2.909E+04  1.675E+06  2.765E+05  1.519E+06  1.474E+06  1.595E+03
  40.00  5.030E+03  2.130E+05  3.381E+04  1.371E+05  1.273E+05  1.223E+02
  50.00  1.351E+03  4.495E+04  6.834E+03  2.172E+04  1.937E+04  1.694E+01
  70.00  2.001E+02  4.636E+03  6.431E+02  1.406E+03  1.163E+03  8.928E-01
 100.00  2.873E+01  4.596E+02  5.556E+01  8.165E+01  6.105E+01  4.241E-02
 150.00  3.508E+00  3.777E+01  3.690E+00  3.485E+00  2.244E+00  1.512E-03
 200.00  8.442E-01  6.990E+00  5.671E-01  3.943E-01  2.222E-01  1.565E-04
 300.00  1.276E-01  7.457E-01  4.481E-02  2.026E-02  9.047E-03  7.372E-06
 400.00  3.678E-02  1.694E-01  8.080E-03  2.681E-03  9.802E-04  9.212E-07
 500.00  1.475E-02  5.660E-02  2.252E-03  5.823E-04  1.785E-04  1.904E-07
 600.00  7.391E-03  2.443E-02  8.373E-04  1.753E-04  4.598E-05  5.405E-08
 800.00  2.678E-03  6.975E-03  1.893E-04  2.816E-05  5.696E-06  7.702E-09
1000.00  1.274E-03  2.754E-03  6.230E-05  7.100E-06  1.177E-06  1.802E-09

Multipolarity M1
eng[keV]     P1         P2         P3         P4         P5         P6    
--------------------------------------------------------------------------
  10.00  9.154E+02  3.112E+02  7.150E-01  1.322E-01  4.915E-02  3.779E-03
  15.00  2.724E+02  9.307E+01  2.115E-01  3.746E-02  1.378E-02  8.872E-04
  20.00  1.153E+02  3.960E+01  8.913E-02  1.518E-02  5.541E-03  3.089E-04
  30.00  3.423E+01  1.187E+01  2.623E-02  4.163E-03  1.508E-03  6.621E-05
  40.00  1.450E+01  5.075E+00  1.105E-02  1.646E-03  5.943E-04  2.162E-05
  50.00  7.467E+00  2.635E+00  5.663E-03  7.963E-04  2.872E-04  8.919E-06
  70.00  2.751E+00  9.862E-01  2.071E-03  2.627E-04  9.475E-05  2.263E-06
 100.00  9.555E-01  3.497E-01  7.147E-04  7.932E-05  2.874E-05  5.077E-07
 150.00  2.886E-01  1.086E-01  2.144E-04  1.984E-05  7.262E-06  9.095E-08
 200.00  1.237E-01  4.756E-02  9.148E-05  7.285E-06  2.709E-06  2.590E-08
 300.00  3.793E-02  1.504E-02  2.787E-05  1.746E-06  6.723E-07  4.163E-09
 400.00  1.654E-02  6.693E-03  1.208E-05  6.269E-07  2.519E-07  1.291E-09
 500.00  8.633E-03  3.539E-03  6.274E-06  2.771E-07  1.187E-07  4.055E-10
 600.00  5.152E-03  2.130E-03  3.731E-06  1.442E-07  6.572E-08  2.254E-10
 800.00  2.273E-03  9.489E-04  1.645E-06  5.004E-08  2.666E-08  5.783E-11
1000.00  1.178E-03  4.937E-04  8.643E-07  2.149E-08  1.359E-08  1.748E-11

Multipolarity M2
eng[keV]     P1         P2         P3         P4         P5         P6    
--------------------------------------------------------------------------
  10.00  5.620E+05  2.895E+04  2.799E+05  8.630E+03  5.732E+01  1.407E+00
  15.00  7.758E+04  4.441E+03  3.692E+04  1.135E+03  7.547E+00  1.826E-01
  20.00  1.927E+04  1.212E+03  8.769E+03  2.690E+02  1.792E+00  4.255E-02
  30.00  2.757E+03  2.038E+02  1.151E+03  3.515E+01  2.360E-01  5.362E-03
  40.00  7.101E+02  6.011E+01  2.731E+02  8.311E+00  5.638E-02  1.222E-03
  50.00  2.522E+02  2.396E+01  8.957E+01  2.717E+00  1.868E-02  3.857E-04
  70.00  5.461E+01  6.258E+00  1.668E+01  5.035E-01  3.575E-03  6.715E-05
 100.00  1.131E+01  1.598E+00  2.803E+00  8.417E-02  6.325E-04  1.038E-05
 150.00  2.030E+00  3.650E-01  3.687E-01  1.101E-02  9.197E-05  1.236E-06
 200.00  6.333E-01  1.341E-01  8.727E-02  2.599E-03  2.421E-05  2.691E-07
 300.00  1.347E-01  3.516E-02  1.151E-02  3.420E-04  3.947E-06  3.219E-08
 400.00  4.820E-02  1.429E-02  2.756E-03  8.158E-05  1.151E-06  7.318E-09
 500.00  2.239E-02  7.222E-03  9.026E-04  2.663E-05  4.528E-07  2.307E-09
 600.00  1.245E-02  4.258E-03  3.684E-04  1.081E-05  2.182E-07  9.482E-10
 800.00  5.135E-03  1.890E-03  9.012E-05  2.604E-06  7.203E-08  2.246E-10
1000.00  2.619E-03  1.004E-03  3.004E-05  8.499E-07  3.132E-08  5.646E-11

Multipolarity M3
eng[keV]     P1         P2         P3         P4         P5         P6    
--------------------------------------------------------------------------
  10.00  1.277E+08  2.607E+06  9.328E+08  8.306E+06  2.940E+07  9.517E+04
  15.00  8.896E+06  2.357E+05  5.704E+07  5.462E+05  1.722E+06  5.557E+03
  20.00  1.393E+06  4.546E+04  7.941E+06  8.104E+04  2.300E+05  7.397E+02
  30.00  1.083E+05  4.867E+03  5.014E+05  5.695E+03  1.340E+04  4.285E+01
  40.00  1.863E+04  1.067E+03  7.223E+04  8.946E+02  1.787E+03  5.676E+00
  50.00  4.925E+03  3.419E+02  1.631E+04  2.171E+02  3.746E+02  1.183E+00
  70.00  7.036E+02  6.552E+01  1.780E+03  2.654E+01  3.552E+01  1.111E-01
 100.00  9.732E+01  1.232E+01  1.773E+02  2.986E+00  2.916E+00  9.020E-03
 150.00  1.157E+01  2.039E+00  1.375E+01  2.640E-01  1.697E-01  5.183E-04
 200.00  2.775E+00  6.064E-01  2.346E+00  4.903E-02  2.251E-02  6.820E-05
 300.00  4.250E-01  1.211E-01  2.105E-01  4.864E-03  1.313E-03  3.942E-06
 400.00  1.243E-01  4.139E-02  4.040E-02  9.879E-04  1.763E-04  5.268E-07
 500.00  5.030E-02  1.853E-02  1.150E-02  2.912E-04  3.698E-05  1.103E-07
 600.00  2.531E-02  9.981E-03  4.257E-03  1.103E-04  1.052E-05  3.121E-08
 800.00  9.127E-03  3.910E-03  9.178E-04  2.442E-05  1.479E-06  4.343E-09
1000.00  4.282E-03  1.915E-03  2.815E-04  7.593E-06  3.302E-07  9.550E-10

Multipolarity M4
eng[keV]     P1         P2         P3         P4         P5         P6    
--------------------------------------------------------------------------
  10.00  1.432E+10  1.704E+08  5.343E+11  2.577E+09  2.446E+11  2.883E+08
  15.00  5.855E+08  1.051E+07  1.648E+10  9.966E+07  6.635E+09  8.251E+06
  20.00  6.443E+07  1.552E+06  1.447E+09  1.041E+07  5.187E+08  6.762E+05
  30.00  3.142E+06  1.150E+05  4.963E+07  4.612E+05  1.452E+07  2.048E+04
  40.00  3.960E+05  1.952E+04  4.778E+06  5.327E+04  1.172E+06  1.763E+03
  50.00  8.303E+04  5.153E+03  8.034E+05  1.029E+04  1.689E+05  2.678E+02
  70.00  8.489E+03  7.424E+02  5.788E+04  9.042E+02  9.345E+03  1.610E+01
 100.00  8.390E+02  1.043E+02  3.859E+03  7.300E+01  4.522E+02  8.505E-01
 150.00  6.967E+01  1.259E+01  1.986E+02  4.523E+00  1.537E+01  3.174E-02
 200.00  1.316E+01  3.029E+00  2.613E+01  6.626E-01  1.458E+00  3.191E-03
 300.00  1.477E+00  4.572E-01  1.697E+00  4.821E-02  5.682E-02  1.329E-04
 400.00  3.538E-01  1.304E-01  2.667E-01  8.016E-03  6.023E-03  1.462E-05
 500.00  1.243E-01  5.125E-02  6.625E-02  2.050E-03  1.079E-03  2.672E-06
 600.00  5.629E-02  2.503E-02  2.222E-02  6.976E-04  2.735E-04  6.867E-07
 800.00  1.752E-02  8.531E-03  4.185E-03  1.327E-04  3.246E-05  8.273E-08
1000.00  7.450E-03  3.803E-03  1.176E-03  3.722E-05  6.290E-06  1.594E-08

Multipolarity E1
eng[keV]     Q1         Q2         Q3         R1         R2        tot    
--------------------------------------------------------------------------
  10.00  4.895E-03  2.251E-03  1.291E-02  6.472E-04  1.902E-04  2.194E+01
  15.00  2.343E-03  1.895E-03  5.873E-03  3.094E-04  1.594E-04  8.222E+00
  20.00  1.407E-03  1.468E-03  3.206E-03  1.856E-04  1.236E-04  4.020E+00
  30.00  6.849E-04  8.924E-04  1.281E-03  9.055E-05  7.527E-05  1.410E+00
  40.00  4.114E-04  5.830E-04  6.432E-04  5.438E-05  4.914E-05  1.509E+00
  50.00  2.772E-04  4.057E-04  3.692E-04  3.662E-05  3.418E-05  8.386E-01
  70.00  1.531E-04  2.247E-04  1.553E-04  2.019E-05  1.889E-05  6.252E-01
 100.00  8.194E-05  1.147E-04  5.988E-05  1.080E-05  9.626E-06  2.808E-01
 150.00  4.111E-05  5.142E-05  1.976E-05  5.442E-06  4.346E-06  1.154E-01
 200.00  2.580E-05  2.880E-05  8.919E-06  3.419E-06  2.437E-06  6.298E-02
 300.00  1.410E-05  1.285E-05  2.931E-06  1.874E-06  1.092E-06  7.566E-02
 400.00  9.562E-06  7.376E-06  1.350E-06  1.272E-06  6.279E-07  4.978E-02
 500.00  7.131E-06  4.804E-06  7.400E-07  9.485E-07  4.084E-07  3.615E-02
 600.00  5.723E-06  3.445E-06  4.604E-07  7.596E-07  2.923E-07  2.839E-02
 800.00  4.075E-06  2.062E-06  2.193E-07  5.334E-07  1.709E-07  1.927E-02
1000.00  3.083E-06  1.372E-06  1.235E-07  4.053E-07  1.149E-07  1.441E-02

Multipolarity E2
eng[keV]     Q1         Q2         Q3         R1         R2        tot    
--------------------------------------------------------------------------
  10.00  6.994E+02  1.654E+04  8.524E+03  9.262E+01  1.395E+03  2.248E+06
  15.00  1.095E+02  2.274E+03  1.120E+03  1.447E+01  1.913E+02  5.564E+05
  20.00  3.032E+01  5.623E+02  2.653E+02  4.004E+00  4.728E+01  2.307E+05
  30.00  5.184E+00  7.969E+01  3.471E+01  6.860E-01  6.721E+00  3.211E+04
  40.00  1.537E+00  2.032E+01  8.209E+00  2.033E-01  1.713E+00  1.350E+04
  50.00  6.122E-01  7.143E+00  2.687E+00  8.090E-02  6.016E-01  4.555E+03
  70.00  1.583E-01  1.515E+00  4.996E-01  2.089E-02  1.274E-01  1.738E+03
 100.00  3.963E-02  3.043E-01  8.410E-02  5.227E-03  2.557E-02  3.419E+02
 150.00  8.827E-03  5.214E-02  1.118E-02  1.169E-03  4.407E-03  5.767E+01
 200.00  3.216E-03  1.560E-02  2.681E-03  4.261E-04  1.319E-03  1.721E+01
 300.00  8.582E-04  3.083E-03  3.662E-04  1.140E-04  2.619E-04  3.552E+00
 400.00  3.652E-04  1.040E-03  9.107E-05  4.859E-05  8.853E-05  1.342E+00
 500.00  1.954E-04  4.597E-04  3.107E-05  2.599E-05  3.908E-05  6.763E-01
 600.00  1.220E-04  2.442E-04  1.320E-05  1.620E-05  2.071E-05  4.111E-01
 800.00  6.097E-05  9.378E-05  3.496E-06  7.982E-06  7.785E-06  2.033E-01
1000.00  3.625E-05  4.544E-05  1.270E-06  4.766E-06  3.797E-06  1.236E-01

Multipolarity E3
eng[keV]     Q1         Q2         Q3         R1         R2        tot    
--------------------------------------------------------------------------
  10.00  1.168E+05  9.358E+06  2.223E+06  1.552E+04  7.902E+05  1.901E+09
  15.00  1.060E+04  6.539E+05  1.502E+05  1.405E+03  5.505E+04  1.491E+08
  20.00  2.066E+03  1.027E+05  2.281E+04  2.735E+02  8.643E+03  3.358E+07
  30.00  2.266E+02  8.012E+03  1.664E+03  3.004E+01  6.762E+02  2.550E+06
  40.00  5.070E+01  1.381E+03  2.685E+02  6.714E+00  1.165E+02  5.449E+05
  50.00  1.649E+01  3.649E+02  6.651E+01  2.182E+00  3.075E+01  1.428E+05
  70.00  3.214E+00  5.186E+01  8.364E+00  4.245E-01  4.363E+00  3.224E+04
 100.00  6.083E-01  7.077E+00  9.648E-01  8.028E-02  5.948E-01  4.923E+03
 150.00  1.001E-01  8.158E-01  8.717E-02  1.325E-02  6.896E-02  6.306E+02
 200.00  2.954E-02  1.891E-01  1.636E-02  3.915E-03  1.600E-02  1.560E+02
 300.00  5.888E-03  2.705E-02  1.652E-03  7.827E-04  2.298E-03  2.427E+01
 400.00  2.051E-03  7.438E-03  3.437E-04  2.730E-04  6.335E-04  7.315E+00
 500.00  9.464E-04  2.850E-03  1.046E-04  1.259E-04  2.423E-04  3.087E+00
 600.00  5.275E-04  1.360E-03  4.112E-05  7.004E-05  1.154E-04  1.630E+00
 800.00  2.238E-04  4.496E-04  9.952E-06  2.930E-05  3.733E-05  6.648E-01
1000.00  1.192E-04  1.970E-04  3.451E-06  1.566E-05  1.646E-05  3.562E-01

Multipolarity E4
eng[keV]     Q1         Q2         Q3         R1         R2        tot    
--------------------------------------------------------------------------
  10.00  1.062E+07  1.590E+09  2.227E+08  1.420E+06  1.346E+08  2.172E+12
  15.00  6.373E+05  6.491E+07  8.995E+06  8.482E+04  5.475E+06  6.661E+10
  20.00  9.322E+04  7.150E+06  9.788E+05  1.238E+04  6.027E+05  6.102E+09
  30.00  6.923E+03  3.503E+05  4.651E+04  9.199E+02  2.961E+04  2.212E+08
  40.00  1.191E+03  4.443E+04  5.676E+03  1.580E+02  3.751E+03  2.349E+07
  50.00  3.187E+02  9.363E+03  1.146E+03  4.223E+01  7.897E+02  4.394E+06
  70.00  4.696E+01  9.635E+02  1.077E+02  6.209E+00  8.109E+01  4.464E+05
 100.00  6.721E+00  9.538E+01  9.298E+00  8.877E-01  8.019E+00  4.896E+04
 150.00  8.182E-01  7.824E+00  6.181E-01  1.084E-01  6.616E-01  4.699E+03
 200.00  1.967E-01  1.447E+00  9.500E-02  2.608E-02  1.225E-01  9.686E+02
 300.00  2.965E-02  1.541E-01  7.499E-03  3.941E-03  1.310E-02  1.181E+02
 400.00  8.544E-03  3.502E-02  1.355E-03  1.137E-03  2.983E-03  2.971E+01
 500.00  3.426E-03  1.171E-02  3.775E-04  4.560E-04  9.956E-04  1.084E+01
 600.00  1.712E-03  5.040E-03  1.401E-04  2.274E-04  4.275E-04  5.076E+00
 800.00  6.199E-04  1.438E-03  3.154E-05  8.118E-05  1.194E-04  1.727E+00
1000.00  2.959E-04  5.699E-04  1.041E-05  3.889E-05  4.762E-05  8.143E-01

Multipolarity M1
eng[keV]     Q1         Q2         Q3         R1         R2        tot    
--------------------------------------------------------------------------
  10.00  2.119E+02  6.422E+01  1.195E-01  2.802E+01  5.416E+00  1.883E+04
  15.00  6.306E+01  1.921E+01  3.533E-02  8.319E+00  1.615E+00  5.621E+03
  20.00  2.669E+01  8.171E+00  1.488E-02  3.521E+00  6.869E-01  7.825E+03
  30.00  7.924E+00  2.449E+00  4.386E-03  1.047E+00  2.065E-01  2.343E+03
  40.00  3.358E+00  1.047E+00  1.847E-03  4.435E-01  8.825E-02  9.970E+02
  50.00  1.729E+00  5.438E-01  9.460E-04  2.282E-01  4.579E-02  5.128E+02
  70.00  6.368E-01  2.035E-01  3.459E-04  8.398E-02  1.711E-02  6.994E+02
 100.00  2.213E-01  7.218E-02  1.193E-04  2.917E-02  6.064E-03  2.445E+02
 150.00  6.683E-02  2.241E-02  3.585E-05  8.842E-03  1.894E-03  7.470E+01
 200.00  2.865E-02  9.816E-03  1.530E-05  3.794E-03  8.304E-04  3.230E+01
 300.00  8.778E-03  3.103E-03  4.664E-06  1.166E-03  2.636E-04  3.075E+01
 400.00  3.830E-03  1.381E-03  2.023E-06  5.095E-04  1.176E-04  1.349E+01
 500.00  2.000E-03  7.309E-04  1.052E-06  2.660E-04  6.214E-05  7.069E+00
 600.00  1.191E-03  4.390E-04  6.242E-07  1.580E-04  3.723E-05  4.227E+00
 800.00  5.252E-04  1.954E-04  2.739E-07  6.875E-05  1.622E-05  1.852E+00
1000.00  2.732E-04  1.021E-04  1.440E-07  3.590E-05  8.527E-06  9.807E-01

Multipolarity M2
eng[keV]     Q1         Q2         Q3         R1         R2        tot    
--------------------------------------------------------------------------
  10.00  1.304E+05  6.017E+03  4.681E+04  1.725E+04  5.080E+02  1.399E+07
  15.00  1.800E+04  9.222E+02  6.170E+03  2.376E+03  7.761E+01  3.279E+06
  20.00  4.471E+03  2.515E+02  1.466E+03  5.899E+02  2.116E+01  1.411E+06
  30.00  6.396E+02  4.226E+01  1.925E+02  8.457E+01  3.567E+00  1.993E+05
  40.00  1.648E+02  1.246E+01  4.566E+01  2.178E+01  1.050E+00  7.991E+04
  50.00  5.851E+01  4.962E+00  1.497E+01  7.728E+00  4.181E-01  2.732E+04
  70.00  1.267E+01  1.295E+00  2.788E+00  1.671E+00  1.089E-01  1.085E+04
 100.00  2.623E+00  3.306E-01  4.685E-01  3.458E-01  2.779E-02  2.253E+03
 150.00  4.708E-01  7.546E-02  6.170E-02  6.231E-02  6.379E-03  4.115E+02
 200.00  1.469E-01  2.772E-02  1.461E-02  1.946E-02  2.345E-03  1.310E+02
 300.00  3.119E-02  7.259E-03  1.930E-03  4.144E-03  6.169E-04  4.887E+01
 400.00  1.117E-02  2.951E-03  4.619E-04  1.486E-03  2.513E-04  2.034E+01
 500.00  5.191E-03  1.493E-03  1.513E-04  6.906E-04  1.269E-04  1.049E+01
 600.00  2.880E-03  8.780E-04  6.164E-05  3.823E-04  7.447E-05  6.295E+00
 800.00  1.187E-03  3.894E-04  1.501E-05  1.554E-04  3.233E-05  2.872E+00
1000.00  6.076E-04  2.077E-04  5.019E-06  7.984E-05  1.736E-05  1.603E+00

Multipolarity M3
eng[keV]     Q1         Q2         Q3         R1         R2        tot    
--------------------------------------------------------------------------
  10.00  2.988E+07  5.509E+05  1.562E+08  3.958E+06  4.664E+04  1.962E+10
  15.00  2.079E+06  4.960E+04  9.543E+06  2.748E+05  4.183E+03  3.174E+09
  20.00  3.254E+05  9.538E+03  1.329E+06  4.299E+04  8.039E+02  4.736E+08
  30.00  2.526E+04  1.017E+03  8.398E+04  3.343E+03  8.595E+01  3.107E+07
  40.00  4.344E+03  2.224E+02  1.209E+04  5.746E+02  1.878E+01  1.057E+07
  50.00  1.148E+03  7.117E+01  2.730E+03  1.517E+02  6.002E+00  2.446E+06
  70.00  1.638E+02  1.361E+01  2.978E+02  2.162E+01  1.145E+00  3.033E+05
 100.00  2.264E+01  2.556E+00  2.966E+01  2.986E+00  2.149E-01  3.477E+04
 150.00  2.689E+00  4.223E-01  2.302E+00  3.561E-01  3.571E-02  3.429E+03
 200.00  6.447E-01  1.255E-01  3.930E-01  8.545E-02  1.062E-02  7.432E+02
 300.00  9.856E-02  2.501E-02  3.527E-02  1.309E-02  2.126E-03  1.123E+02
 400.00  2.883E-02  8.551E-03  6.774E-03  3.836E-03  7.283E-04  3.702E+01
 500.00  1.167E-02  3.831E-03  1.928E-03  1.553E-03  3.258E-04  1.686E+01
 600.00  5.856E-03  2.059E-03  7.125E-04  7.775E-04  1.746E-04  9.364E+00
 800.00  2.111E-03  8.059E-04  1.529E-04  2.764E-04  6.691E-05  3.940E+00
1000.00  9.935E-04  3.962E-04  4.705E-05  1.306E-04  3.310E-05  2.099E+00

Multipolarity M4
eng[keV]     Q1         Q2         Q3         R1         R2        tot    
--------------------------------------------------------------------------
  10.00  3.413E+09  3.700E+07  8.981E+10  4.537E+08  3.146E+06  2.245E+13
  15.00  1.389E+08  2.252E+06  2.767E+09  1.841E+07  1.905E+05  1.080E+12
  20.00  1.523E+07  3.304E+05  2.429E+08  2.017E+06  2.791E+04  9.342E+10
  30.00  7.394E+05  2.427E+04  8.335E+06  9.804E+04  2.054E+03  3.144E+09
  40.00  9.297E+04  4.101E+03  8.015E+05  1.231E+04  3.466E+02  4.814E+08
  50.00  1.946E+04  1.079E+03  1.347E+05  2.575E+03  9.109E+01  8.528E+07
  70.00  1.985E+03  1.549E+02  9.698E+03  2.622E+02  1.304E+01  6.709E+06
 100.00  1.958E+02  2.170E+01  6.463E+02  2.585E+01  1.825E+00  5.037E+05
 150.00  1.623E+01  2.613E+00  3.329E+01  2.149E+00  2.210E-01  3.111E+04
 200.00  3.062E+00  6.277E-01  4.380E+00  4.060E-01  5.314E-02  4.888E+03
 300.00  3.429E-01  9.457E-02  2.842E-01  4.557E-02  8.038E-03  4.498E+02
 400.00  8.213E-02  2.695E-02  4.474E-02  1.093E-02  2.296E-03  1.037E+02
 500.00  2.887E-02  1.060E-02  1.111E-02  3.843E-03  9.017E-04  3.762E+01
 600.00  1.304E-02  5.165E-03  3.720E-03  1.731E-03  4.382E-04  1.803E+01
 800.00  4.054E-03  1.759E-03  6.974E-04  5.308E-04  1.460E-04  6.394E+00
1000.00  1.730E-03  7.870E-04  1.966E-04  2.273E-04  6.576E-05  3.094E+00


